Person-to-person opinion dynamics: an empirical study using an online game

A model needs to make verifiable predictions to have any scientific value. In opinion dynamics, the study of how individuals exchange opinions with one another, there are many theoretical models which attempt to model opinion exchange, one of which is the Martins model, which differs from other models by using a parameter that is easier to control for in an experiment. In this paper, we have designed an experiment to verify the Martins model and contribute to the experimental design in opinion dynamic with our novel method.

==> S2_File.csv <==
"","ipAddress","sessionId","reliability","timestamp","other.x","other.y","other.r","score","user.x","user.y","user.r","main.x","main.y","main.r","gameId"
"1","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.50,"2021-12-26T22:43:06.037Z",217.56450193,197.89303449, 45.43914214,      0,158.50000000,175.28125000, 63.95310782, 95.91962368,135.95638968, 50.32799808,"017e70a1-77e4-4643-a77d-fbd2c9cd5b8f"
"2","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.80,"2021-12-26T22:45:43.381Z",176.14243271, 82.01847548, 87.52165569,   8000,203.50000000, 35.28125000, 31.06444913,241.77515382, 19.18630534, 66.63792708,"145cb504-e6e5-4d0a-b6ee-59d60448de01"
"3","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.20,"2021-12-26T22:42:30.371Z",276.41336065,377.58854267, 74.08005894,   2000,340.50000000,475.28125000, 39.05124838,339.29986659,458.69693056, 47.45764027,"159ece35-b2fb-4cd0-b6bd-db00712648ed"
"4","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.50,"2021-12-26T22:45:54.352Z", 88.14320032,330.00304766, 84.13077170,  16000,277.50000000,111.28125000, 43.82921400,290.74380766, 98.51342008, 79.96569956,"2746925c-a8ae-4844-9d7d-8dfe2402a33f"
"5","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.50,"2021-12-26T22:46:12.846Z",172.14227420, 24.93749197, 60.97688778,   6000, 97.50000000, 37.28125000, 33.97057550,109.19514004, 48.40596468, 63.74702293,"28063cc1-97bf-4207-8862-aba1494e862e"
"6","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.50,"2021-12-26T22:45:25.954Z",176.73251813,444.43516219, 39.13186550,   1000,191.50000000,430.28125000, 40.80441153,221.34389991,428.70609397, 39.67771031,"41f808f7-ce54-4768-a79b-49a24b4114e9"
"7","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.50,"2021-12-26T22:45:18.790Z",210.99171109,307.51774718, 68.88890729,  16000,199.50000000,310.28125000, 67.54257916,213.77474940,368.63636015, 92.80550893,"4e84bd5d-322f-4081-aa5b-1160bc304d25"
"8","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.20,"2021-12-26T22:44:05.643Z",198.37850224,448.29912996, 72.01501347,      0, 96.50000000, 54.28125000, 72.67048920,109.21540781, 42.44466116, 58.68578360,"513162e0-9484-46ca-abe3-30a1b43edfab"
"9","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.50,"2021-12-26T22:44:48.222Z",287.06534470,379.73234759, 45.47177501,  14000,247.50000000,435.28125000, 34.40930107,257.34909016,430.10378619, 75.11799667,"57301a21-5491-46b3-9e12-67e589a4b454"
"10","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.50,"2021-12-26T22:42:48.973Z", 56.38138254,243.96410752, 53.80680372,      0, 34.50000000,187.28125000, 50.21951812,  2.95305528,188.83628649, 97.22108495,"6cb99025-7886-4696-b873-8f7bc06204fc"
"11","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.80,"2021-12-26T22:43:53.996Z",160.56677938,208.85639156, 70.26072331,      0,104.50000000,316.28125000, 29.06888371, 69.80675565,391.23664387, 44.53882889,"709f2885-9ca5-4ae4-b64e-969279174f4c"
"12","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.20,"2021-12-26T22:43:16.207Z",276.83056795,419.00437258, 41.67344836,      0, 61.50000000, 74.28125000,101.41498903, 16.20430691, 19.56811530, 30.12096123,"7602a5c8-b4f6-40a9-88f2-397a117ebe61"
"13","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.20,"2021-12-26T22:40:54.261Z",171.93359385,250.23408704, 94.93111036,   1000,245.50000000,431.28125000, 88.50988645,225.05843048,373.47148200, 83.81214780,"7b01bcb4-410d-450c-92eb-528248797b27"
"14","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.20,"2021-12-26T22:39:51.219Z",201.64563108,149.75413815, 75.44072999,      0, 73.50000000,426.28125000, 82.28000972, 17.30313831,496.17655254, 48.83878431,"853f4fa1-def7-4aa1-b2f3-9002cf51fd09"
"15","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.50,"2021-12-26T22:44:57.567Z",144.15194547,426.83488601, 57.59081189,      0, 16.50000000, 44.28125000, 28.23118843,  1.03366701, 58.35053731, 45.15953504,"881a367f-df4f-45cf-ba35-2c4faec73090"
"16","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.50,"2021-12-26T22:44:21.401Z",276.59551445, 33.58514996, 26.66302624,  70000,198.50000000,339.28125000, 47.38143096,203.60247528,341.32344433, 99.58605598,"8fd22ecc-7385-4fa7-890e-65a840c79eb6"
"17","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.20,"2021-12-26T22:45:33.295Z",311.66533519,441.67328545, 32.83701280,      0,199.50000000,466.28125000, 50.44799302,238.28225676,478.22381627, 60.81366210,"901e2e4e-efda-4d5d-80d7-7fe9b993001a"
"18","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.80,"2021-12-26T22:43:40.686Z",343.77920093,289.00023832, 83.17896093,   4000,304.50000000,295.28125000, 46.04345773,322.98338310,321.89751351, 66.25128616,"9cee5b6f-329f-4b11-b986-227b883bbcb9"
"19","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.50,"2021-12-26T22:42:00.668Z",325.06791777,442.52883541, 46.10756225,      0,254.50000000,434.28125000, 39.44616585,289.09488388,464.30150102, 71.10598192,"a8b5680e-94b0-4192-b279-d7c55407ab7d"
"20","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.50,"2021-12-26T22:43:25.126Z", 74.25984639,144.36302900, 79.54724489,      0,176.50000000,181.28125000, 39.05124838,209.40868122,201.88621716, 52.72292706,"afeb82f3-9354-4a2b-9f54-be60610a2cdd"
"21","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.50,"2021-12-26T22:44:38.740Z",236.59856117,351.55801335, 78.58968176,   1000,204.50000000,382.28125000, 30.41381265,199.72163788,382.44731825, 25.83439082,"c1e52221-8644-44fa-b9f6-c79e0058a8af"
"22","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.20,"2021-12-26T22:43:32.064Z",272.18793171,471.78227345, 59.06731360,      0,253.50000000,314.28125000, 57.80138407,270.87574995,438.56162368, 68.06519184,"c41bb96e-aea5-41b7-a018-567c4a09994c"
"23","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.20,"2021-12-26T22:46:04.573Z",160.19621597,380.78202815, 55.53339059,   4000, 72.50000000,348.28125000, 40.31128874, 48.92702273,351.32754655, 64.27316697,"c88f73b7-97a8-422c-9dfb-00b7076279b7"
"24","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.80,"2021-12-26T22:46:23.703Z", 83.39026250,146.33516595, 62.60799639,      0, 86.50000000,141.28125000, 36.23534186,318.85400020,403.05445185, 92.37887138,"cea3e5cf-21fc-4485-9fe1-3305c5776db6"
"25","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.50,"2021-12-26T22:41:38.222Z",314.82458946,418.34454200, 82.09217413,   7000,227.50000000,404.28125000, 39.11521443,217.60734962,404.82903818, 68.86661331,"d3ff7088-ffd8-4d76-aec0-0e851ad0c342"
"26","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.50,"2021-12-26T22:42:10.842Z",177.08952467,155.56355384, 57.93785331,   1000,327.50000000,143.28125000, 40.70626487,351.36332893,143.38875876, 29.49164043,"eab304fd-fa7f-4866-9007-da89c5225e7b"
"27","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.50,"2021-12-26T22:45:10.336Z",115.09417637,494.74579838, 32.38750369,      0,106.50000000,472.28125000, 37.58989226,132.12694542,370.00152195, 84.59623670,"ee7743c2-6506-4a72-b6ec-c81ca6165291"
"28","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.80,"2021-12-26T22:41:10.629Z",280.12829574,288.14485653, 34.27795883,      0,250.50000000,271.28125000, 32.64965543,208.22954838,244.03019367, 51.30358913,"ef5021e9-c931-4402-8850-7f1da2555634"
"29","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.20,"2021-12-26T22:41:22.569Z",339.92037194, 44.37137042, 39.72182387,      0,256.50000000,428.28125000, 87.32124598,311.01519364,452.10607231, 82.80267549,"f7334a1a-f7d6-40fd-b136-6157b41dd46c"
"30","174.88.241.160","6BxPXgSB-cqes_4S0GazgecNoUs2ZJOBUwsI",0.80,"2021-12-26T22:40:30.755Z", 71.93758943,336.01088973, 43.12197539,      0,172.50000000,334.28125000, 98.22932352,308.31052008,346.91748064, 80.08351720,"fea7562e-a900-49de-beb4-9f83bbf8e430"
"31","193.116.255.72","E4hLhz7L-bVMgXlfeC-G4jdCbZdW0PCMO3a8",0.90,"2021-09-09T05:38:48.104Z",131.70908326,289.67942268, 85.31540605,      0,169.00000000,242.93750000,  5.00000000,102.21990506,314.53274210, 34.27878339,"8976dd47-a90c-479e-832e-9f8f96931c74"
"32","193.116.255.72","E4hLhz7L-bVMgXlfeC-G4jdCbZdW0PCMO3a8",0.95,"2021-09-09T05:39:05.264Z", 93.08389457,320.56029887, 88.28507811,      0,309.00000000,  2.27082825,  5.00000000, 36.42125165,346.48560827, 55.65210219,"b624d728-b142-4b55-80d2-a60d6dccd956"
"33","49.197.48.148","jRABTbdh-xyUrrF_DnbeQ1ZRRjaeO5hO-LYU",0.80,"2021-09-09T11:01:55.986Z",308.27312287, 25.73174927, 93.92978485,  21000,240.50000000,198.10937500, 72.71863585,249.46986885,135.19311172, 98.00782359,"07b6ec46-2b35-4b75-9a5e-dbb55e10ea03"
"34","49.197.48.148","jRABTbdh-xyUrrF_DnbeQ1ZRRjaeO5hO-LYU",0.50,"2021-09-09T11:02:35.768Z",333.97366991, 95.07834867, 25.70635022,      0,255.50000000,108.10937500, 53.41348144,246.09177812,  1.19110766, 62.79001944,"1d1f88fa-18b1-4af5-80bd-eb8738baa0b9"
"35","49.197.48.148","jRABTbdh-xyUrrF_DnbeQ1ZRRjaeO5hO-LYU",0.95,"2021-09-09T11:02:25.288Z",162.06337312,494.63549219, 79.94962978,   1000,299.50000000,290.10937500, 51.97114584,316.41070056,291.35896523, 57.55169003,"1f9b6273-e4e9-4867-9b31-f36a92d1d7a5"
"36","49.197.48.148","jRABTbdh-xyUrrF_DnbeQ1ZRRjaeO5hO-LYU",0.75,"2021-09-09T11:03:07.382Z",271.51268869,318.40964336, 33.89290297,      0,260.50000000,281.10937500, 30.41381265,266.85749324,228.23230408, 91.09303452,"2cc2619d-d868-4a38-ac3d-4ce68f0ccd3f"
"37","49.197.48.148","jRABTbdh-xyUrrF_DnbeQ1ZRRjaeO5hO-LYU",0.85,"2021-09-09T11:03:49.117Z",265.57390073,  8.50977004, 93.82110527,      0,212.50000000, 93.10937500, 28.28427125,225.27192126, 92.56152999, 63.13709495,"398c5766-a915-49db-b9bb-1558a8f05416"
"38","49.197.48.148","jRABTbdh-xyUrrF_DnbeQ1ZRRjaeO5hO-LYU",0.95,"2021-09-09T11:03:18.438Z",148.15668293,200.59796526, 84.42503410,      0, 66.50000000,212.10937500, 34.13209633, 74.66780856,218.29748381, 55.66379870,"6aa9a78a-577b-4218-97a8-7bb017ff72ee"
"39","49.197.48.148","jRABTbdh-xyUrrF_DnbeQ1ZRRjaeO5hO-LYU",0.70,"2021-09-09T11:01:42.962Z",152.36826227,191.49125633, 32.52068992,      0,199.50000000,375.10937500,378.45078940,156.32954154,223.55663274, 90.45309829,"6dc6ffb4-85c5-4cd3-9e14-b591ae9971dc"
"40","49.197.48.148","jRABTbdh-xyUrrF_DnbeQ1ZRRjaeO5hO-LYU",0.90,"2021-09-09T11:02:14.044Z",295.19333656,236.58092832, 37.72947526,      0,278.50000000,229.10937500, 39.05124838,281.81416628,310.30951549, 78.08916017,"ab17811d-22ec-4d00-9bf4-50d76f8aea18"
"41","49.197.48.148","jRABTbdh-xyUrrF_DnbeQ1ZRRjaeO5hO-LYU",0.90,"2021-09-09T11:02:59.301Z",335.80154955, 56.94899026, 81.30186701,  17000,320.50000000, 43.10937500, 42.95346319,350.08699625, 69.43032262, 80.64021220,"bf59f8e2-393e-4d7b-b71c-14ccf2386989"
"42","49.197.48.148","jRABTbdh-xyUrrF_DnbeQ1ZRRjaeO5hO-LYU",0.55,"2021-09-09T11:03:41.817Z", 70.49806318,202.59145002, 46.60796591,      0, 61.50000000,196.10937500, 27.80287755,202.04817438,253.07807476, 27.00208698,"c43d56fb-61c7-45ee-a329-018da945507d"
"43","49.197.48.148","jRABTbdh-xyUrrF_DnbeQ1ZRRjaeO5hO-LYU",0.75,"2021-09-09T11:02:41.899Z",183.92683640,148.16302826, 88.05469046,      0,137.50000000,151.10937500, 74.09453421,130.17463008,200.70013655, 63.14627961,"d32a0f4f-68c0-496e-aef0-06ca0ba867df"
"44","49.197.48.148","jRABTbdh-xyUrrF_DnbeQ1ZRRjaeO5hO-LYU",0.95,"2021-09-09T11:01:22.164Z",132.32491314,420.18815433, 66.94914052,      0,139.50000000,357.10937500, 23.34523506,138.29203029,435.51264973, 44.40840532,"dfae9b01-2eee-4d3c-8850-a5c34708a6d3"
"45","49.197.48.148","jRABTbdh-xyUrrF_DnbeQ1ZRRjaeO5hO-LYU",0.90,"2021-09-09T11:02:49.868Z", 53.32651003, 70.32463666, 90.06760419,  26000, 25.50000000, 26.10937500, 40.31128874, 27.74971685, 24.05800441, 83.99829777,"ed95b199-f5e6-4132-b879-8e7ad407972f"
"46","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.50,"2021-12-26T22:48:52.743Z",313.91213581,340.41319645, 39.12698323,      0,323.39996338,309.31250000,  5.00000000,352.78646860,302.66320373, 53.05683272,"004821ed-745f-4777-96a6-89cb472742aa"
"47","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.20,"2021-12-26T22:49:17.610Z", 32.21764242,390.93466338, 31.91057197,   1000,272.39996338,471.31250000, 57.70615219,247.35433470,456.62408663, 54.36327254,"02e76855-2bd4-46c1-b3d4-cd733f770c3b"
"48","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.50,"2021-12-26T22:49:06.437Z",291.59446349,436.19870718, 94.49611628,      0,241.39996338,440.31250000, 40.22437072,241.10475505,462.14997647, 61.75457666,"125b822e-53d5-45a1-8601-aa58e66e6538"
"49","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.80,"2021-12-26T22:41:38.042Z",109.82633052,379.01011169, 54.93701546,  38000,108.39996338,401.31250000, 35.46829570,142.57790234,379.79462225, 86.67169789,"13685aff-38ba-4e03-a670-0d1a6ff54f68"
"50","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.80,"2021-12-26T22:45:07.116Z",152.68023043, 68.68403368, 95.15759723,   1000, 81.39996338, 85.31250000, 31.25699922, 62.86291245, 88.71794764, 36.39066997,"1891eb87-b1ca-49c9-8c50-61002736709a"
"51","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.20,"2021-12-26T22:45:28.275Z",332.15424275,148.92713761, 65.36034263,      0,327.39996338,141.31250000, 77.79460136,172.42893223, 91.76298941, 57.73797271,"216eae37-55d8-445a-994f-4d836522640c"
"52","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.50,"2021-12-26T22:47:47.489Z",304.99106609, 43.76729756, 60.70448539,      0,270.39996338, 36.31250000,133.45411196,300.94901062,  2.24039536, 94.44047147,"26e3f244-0ab1-485e-a740-88ff5490e279"
"53","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.50,"2021-12-26T22:40:02.215Z",340.12483511,472.45871800, 94.71441249,      0,276.39996338, 83.71249390,  5.00000000,322.38304126,490.27033591, 72.58944264,"305e5b9c-5910-43a6-a1cc-456a6c9198e8"
"54","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.80,"2021-12-26T22:44:18.949Z",221.48914500,484.77842765, 43.85277705,      0,198.39996338,474.31250000, 26.62705391,260.29738152,485.52091370, 83.79666830,"35370ea4-1b18-42ce-9ed3-d1f3eab6dc76"
"55","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.20,"2021-12-26T22:48:07.423Z",230.75428866,109.68674009, 72.57478835,      0,190.39996338, 34.31250000, 20.80865205,220.55527328,100.70317081, 77.63569004,"3a976b36-3a63-4dc5-aa5d-22985c5cb510"
"56","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.80,"2021-12-26T22:49:27.039Z",259.97541210,129.34202137, 89.60404410,      0,199.39996338,220.31250000, 30.00000000,216.93075768,199.62129710, 72.34777901,"3ee7120a-9334-4f20-9f96-f4ab13a8a6a9"
"57","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.80,"2021-12-26T22:48:25.660Z",274.69643200,398.26667640, 35.14296033,      0,196.39996338,309.31250000, 17.88854382,211.22758851,334.57203390, 49.00362315,"68ac8c6c-5610-431b-b676-d2d59d5a0b24"
"58","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.50,"2021-12-26T22:43:33.649Z", 27.05067443,388.96687729, 56.21788802,      0,124.39996338,293.31250000, 62.39390996,134.88720400,253.62581652, 88.65681356,"70c668fa-ee95-4a23-8438-31752aabd8b6"
"59","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.20,"2021-12-26T22:49:12.727Z",187.48612986,142.80600244, 67.74292710,      0,123.39996338, 37.31250000, 51.85556865,134.65091817, 56.68549480, 94.43478439,"78315ff4-ec23-48cf-81a8-e2e3f0f939cf"
"60","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.50,"2021-12-26T22:45:51.124Z",280.58403283,223.19355814, 44.49111683,      0,209.39996338,161.31250000,195.97193677,239.20403561,190.76988541, 22.94677595,"7ec2c2c8-56dc-4431-90f8-5d95fca66161"
"61","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.80,"2021-12-26T22:45:19.951Z",305.73205845,  6.49011853, 44.34160870,      0,264.39996338,  9.31250000, 15.81138830,299.90968575,  9.32126395, 36.71301766,"80983629-fe89-4ee8-bdfb-c22e07a79242"
"62","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.20,"2021-12-26T22:49:01.019Z",248.15019689,225.80087350, 50.87801823,      0,121.39996338,325.31250000,  5.00000000,123.34549024,322.67179735, 39.77543809,"8431c2f9-dc30-4257-92b6-86fbe516476b"
"63","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.80,"2021-12-26T22:48:31.185Z",339.32951982,314.96790262, 33.92011759,      0, 81.39996338, 78.31250000,  5.00000000, 48.61839830, 37.82223689, 76.47971647,"8a012e43-c085-48ba-a212-2ff4c5527fe8"
"64","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.50,"2021-12-26T22:48:46.658Z", 50.95584893,438.96986144, 81.28046198,      0,130.39996338,331.31250000, 63.28506933,205.18127790,308.29670898, 60.35790994,"8af747fc-6479-4718-a221-f3630e7d9b50"
"65","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.80,"2021-12-26T22:47:41.380Z",289.78563320, 82.61774984, 22.01455576,      0,228.39996338,133.31250000,  5.00000000,286.57431727, 82.07025518, 67.15473578,"90e804a8-c39a-4df2-a3af-424c0b7ac40b"
"66","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.20,"2021-12-26T22:41:02.420Z",218.21309086,102.44900781, 53.98701295,      0,171.39996338, 13.31250000,  8.24621125,170.51109535, 23.59615320, 25.35439975,"97595d7c-25a9-41c3-8ca4-d391c06dd138"
"67","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.20,"2021-12-26T22:45:46.880Z",202.03037976,487.67846423, 70.23701611,      0,161.39996338,379.31250000,163.13184852,167.58420952,456.00205945, 51.84965350,"97c583e6-a627-476f-948d-4d9a7a73d985"
"68","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.50,"2021-12-26T22:44:32.596Z",  3.29744463,395.30464523, 96.55535137,      0,125.39996338,142.31250000,231.10170921,205.59024210,112.30255341, 24.50083400,"9f3d5104-f1ed-4278-ae8e-d8544f7d5f58"
"69","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.80,"2021-12-26T22:43:58.485Z",290.44419507,486.37236488, 98.87642639,   3000,315.39996338,458.31250000, 39.05124838,329.41655444,442.32091879, 57.88912179,"a4b84c6d-3f95-40df-93d0-88f0c3375f44"
"70","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.20,"2021-12-26T22:48:00.804Z",274.10422828, 40.59479597, 60.38607245,      0,301.39996338,123.31250000, 13.41640786,298.47282318,111.06184970, 22.48249918,"a9eb418a-7f2d-41e7-9a3d-2c5e9fd23567"
"71","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.50,"2021-12-26T22:41:57.635Z", 75.68722215,242.55375123, 69.92769523,      0, 60.39996338,233.31250000, 71.11258679,324.12795721,302.37883822, 59.70042544,"c581d608-6a58-450b-9eb8-f8952161aabb"
"72","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.50,"2021-12-26T22:44:26.715Z",227.46605087,397.91623323, 33.26660454,      0, 91.39996338,404.31250000, 63.63961031, 42.30917877,425.67908074, 23.07181131,"cf3b07f2-d3b8-4dc7-a03c-26307c816375"
"73","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.50,"2021-12-26T22:44:58.024Z", 79.64167376,268.99621206, 49.35836540,      0, 43.39996338,187.31250000, 41.10960958, 64.44177181,248.17559985, 28.42199600,"d46607b6-c660-4247-b6e3-3001e23d945a"
"74","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.50,"2021-12-26T22:45:36.240Z",353.75623235,120.29088492, 65.66868404,      0,238.39996338,182.31250000,171.56339936,161.85594448,365.43482132, 96.26802284,"d484f06a-d980-49a0-b355-959f870436b9"
"75","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.20,"2021-12-26T22:47:53.876Z",321.93331877,289.09400362, 79.84740364,      0, 93.39996338,138.31250000, 11.18033989, 35.84119011, 71.27215576, 91.47584721,"ee0aa365-5202-4c4c-81d4-90ce06c8c648"
"76","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.80,"2021-12-26T22:48:12.400Z",274.02623658,205.28872361, 29.69755105,  13000,288.39996338,193.31250000, 36.05551275,323.92494628,248.16491354, 74.68549887,"f3f492c7-2aef-4ebc-a345-cd9f4bd706ba"
"77","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.80,"2021-12-26T22:44:39.455Z", 17.48184034,492.29014301, 33.83738674,      0,107.39996338,177.31250000,116.67476162,133.51338968,181.78520896, 84.82538762,"f594d6c2-6435-42c3-a7f5-39ebff43dd7d"
"78","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.20,"2021-12-26T22:45:40.777Z",193.63403986,395.09028491, 59.07879543,      0,156.39996338,105.31250000,286.53097564, 42.45258901,151.14495384, 34.22838493,"f826cb97-44ea-4956-9594-cfd5a2232339"
"79","146.70.10.7","fzKGVfHk-hqWi7ZIO6BXclQuw_I_GFnmoHmk",0.80,"2021-12-26T22:44:11.023Z",319.12735263,113.92061675, 34.27400644,   6000,333.39996338, 99.31250000, 32.69556545,338.50705484, 78.25791177, 65.06706487,"f9ed1807-dd72-4347-83a9-4e10f57be0e3"
"80","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T08:54:21.760Z",231.71562942,468.00535830, 54.91566409,   1000,254.79998779,471.46665955, 35.00000000,258.14754332,471.38138596, 37.53986102,"05b8be93-1e77-4988-b618-9385e00fbb40"
"81","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T08:47:58.610Z",305.72075674,194.70825770, 58.48833407,   1000,  3.79998779,126.46665955, 92.11405973,  5.44224712,129.37271577, 92.20692517,"11024f67-acc9-4fac-a40d-1ef3afb6efe5"
"82","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T08:53:56.426Z",292.30152698,170.09717935, 71.39655636,      0,345.79998779,248.46665955, 54.33231083,347.37229821,251.27104551, 53.28168230,"143c9ed4-10a6-4134-94af-ec02610fd6f4"
"83","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:57:12.829Z",297.49992469, 74.23412450, 74.85152365,   8000,297.79998779, 72.46665955, 76.05918748,287.80779300, 80.57687375, 92.69511175,"17de75a4-de8f-452e-8bdd-8ec4f1224ded"
"84","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:57:24.411Z",310.26151772,138.07196358, 61.18820322,      0,268.79998779,123.46665955, 42.63801121,216.22014735,113.19752992, 68.57551532,"1a95f42a-b701-46db-8f97-252618f5819b"
"85","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:51:15.870Z",303.70691253,406.14742440, 62.57824729,   1000,287.79998779,394.46665955, 59.07622195,292.54791727,398.42777377, 63.17900819,"1d22eb3c-a71c-4256-8bc7-070431b1396f"
"86","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T09:00:06.809Z", 92.78447174, 37.72046486, 52.87162504,   1000,278.79998779,255.46665955, 38.89730068,279.93594350,254.67896261, 39.39061684,"25cd3fda-476f-4f38-97d9-4d91cf07b932"
"87","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:50:32.173Z",249.50630107,187.00725826, 69.79251594,   1000,189.79998779,198.46665955, 57.00877125,189.85410547,197.78271306, 58.47561956,"2a10c02b-cf81-49f8-83fe-cefc95c41ccf"
"88","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:55:17.100Z",216.33961097,  6.82526015, 40.62794702,      0,216.79998779, 26.46665955, 22.67156810,217.27927998, 30.52365804, 26.22937373,"2c84dc80-f66a-4c52-b7a9-f3eddc9733d4"
"89","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:50:06.430Z", 78.66079618, 77.77127189, 31.58351430,   1000, 61.79998779, 67.46665955, 42.63801121, 63.31503895, 66.90058242, 44.41887065,"3011007a-ed28-48c7-902b-35bb9ca05cd9"
"90","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:53:44.102Z", 98.17304722,119.83338489, 38.25440979,      0, 95.79998779,148.46665955, 13.00000000, 96.21448716,162.46650660, 25.92806501,"3122b57a-339b-420b-90fb-d8f9079af4e4"
"91","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T08:59:17.089Z",193.70338322,241.10700553, 90.21407258,   1000, 99.79998779, 71.46665955, 61.61168720, 96.80638506, 66.57534816, 62.78621251,"378b315b-a150-4b91-87c4-14460d2454d6"
"92","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T08:53:05.661Z",312.78832147, 30.09033209, 84.23437491,   1000,325.79998779, 24.46665955, 47.16990566,323.94147634, 29.55032016, 45.45475013,"3b260b0e-168d-4548-b5a7-cc183754b519"
"93","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T08:55:09.413Z", 47.60006782,326.02274482, 47.65136661,      0, 57.79998779,291.46665955, 52.47856705, 56.93776552,297.73209885, 46.02158204,"3b714cf8-7777-4100-823c-c9c5090bde04"
"94","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T08:55:47.162Z", 57.56097416,127.92447390, 28.25162655,   1000, 80.79998779,171.46665955, 69.31089380, 80.18943436,169.47177705, 68.90423783,"4ccbf0bb-6d5c-4c04-b764-1144da512d74"
"95","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T08:50:48.833Z",  2.49906183,141.80934907, 50.65818649,   1000,242.79998779,209.46665955, 82.32860985,244.92550437,209.44481480, 85.22963441,"5624c780-ff8e-4c6f-a93f-8b870bcd8ac8"
"96","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T08:59:26.338Z",193.29270324,248.74541000, 29.73832133,   1000,  9.79998779, 94.46665955, 41.40048309,  3.27478100, 98.83658983, 44.80690049,"57552851-5cda-4dcc-9479-5217d5f447b1"
"97","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T08:52:48.018Z", 44.03417364,467.49657655, 51.11111586,   1000,108.79998779,119.46665955, 82.76472679,108.15473615,116.66921346, 82.51851792,"6248b718-5a2b-4c1c-8c45-1f46c35378bf"
"98","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T08:49:15.315Z",188.33948234,241.09278652, 71.61331599,   1000,177.79998779,208.46665955, 37.44329045,177.65216405,210.67579946, 37.15459812,"634e8a09-c2c5-46cb-a5c4-9d546539eb93"
"99","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T08:58:59.888Z",294.69290143,418.75953268, 24.89064457,   1000,303.79998779,426.46665955, 43.86342440,302.94148160,422.48824240, 44.45050056,"6801d7ae-0dc4-445b-bd68-6b3702c32c1c"
"100","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:52:33.476Z",335.86893046,238.76540195, 25.16004985,   1000,334.79998779,239.46665955, 22.02271555,346.59445080,244.67772675, 31.93428478,"68ff1b13-3a13-4cc6-901d-b00ed93dea89"
"101","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:52:05.973Z",241.31469143, 72.63200121, 74.55281930,      0,266.79998779, 43.46665955, 38.27531842,315.47935131, 22.20610082, 89.74289864,"6cc05b2c-4a9d-4e36-9449-981cdca6c98b"
"102","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T08:54:33.108Z", 39.59860719,287.37808964, 72.98109055,      0, 81.79998779,458.46665955, 70.32780389, 80.20725764,453.65187673, 70.88831734,"6fac88c5-0a76-493b-b1bb-274e380c0b21"
"103","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:52:17.096Z",144.10087911,455.47883288, 23.50894327,  50000,143.79998779,457.46665955, 22.20360331,133.27976660,488.11329064, 87.09365273,"7da2eb86-6d06-405c-ae3c-63fef38a0b94"
"104","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T08:56:54.758Z",336.76639188,153.10441758, 85.69273967,   1000,112.79998779,151.46665955, 28.31960452,112.80069103,152.58975566, 28.74670939,"822be7a4-df63-4cb0-b2a4-b68271b26655"
"105","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:58:01.129Z",224.03916513,122.25757333, 56.71822968,   9000,260.79998779,121.46665955, 47.88527958,314.79750651,121.29212734, 76.58094234,"8704f982-5430-4bd8-9c5b-ae09b3fb0818"
"106","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:48:22.923Z",104.52039456,110.43572943, 39.82141123,   1000,  1.79998779,113.46665955, 60.87692502, 41.88754844,113.32635744, 64.71491856,"87bcbe54-c3c0-4458-9aa9-07a2568cb9bc"
"107","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T09:00:15.021Z", 63.58911401,412.97634908, 91.65920674,   1000,129.79998779,280.46665955, 65.36818798,128.33745354,282.33918723, 62.22188494,"8828585f-79f5-499a-9093-ba3a8a41a168"
"108","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T08:49:39.826Z", 95.55436189,425.46431362, 41.27402221,   1000, 56.79998779,166.46665955, 41.88078318, 58.56332267,166.14637669, 42.16948202,"88c133d4-2a63-4126-9773-c993faa66531"
"109","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T08:53:13.140Z", 50.84546683,447.68450901, 25.93786910,   2000,292.79998779, 27.46665955, 68.11754546,292.34403294, 18.43192864, 74.17119957,"8b42e44b-40d2-444f-a24b-ad5719c32abe"
"110","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T09:01:10.374Z",289.26317297,392.97149309, 44.22673952,   1000,187.79998779, 43.46665955, 67.44627492,187.08797433, 50.09776636, 59.67865239,"8f5936d6-2354-40a4-87e5-3e81105eb6d1"
"111","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:48:46.421Z",261.37360569,427.96855932, 71.78451679,   1000,190.79998779,487.46665955, 42.15447782,209.19012268,470.20011143, 42.36703945,"930614a2-1d81-462f-947b-917cc33cde96"
"112","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:58:21.090Z", 62.20086408, 86.99533411, 30.81883855,  22000, 62.79998779, 85.46665955, 30.41381265, 84.78063937,134.03893928, 78.68766903,"95a94b19-8bf1-473b-ae34-ee9fc282ad0d"
"113","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T09:00:30.494Z",171.46081969,150.35791250, 72.34171554,      0, 54.79998779, 19.46665955, 45.27692569, 58.55916096, 18.57114819, 41.71755055,"9919f82a-b2d3-4953-ace6-4a8514289ed2"
"114","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T09:00:23.460Z",102.02719522, 13.63520137, 30.40280087,      0, 61.79998779, 34.46665955, 38.20994635, 89.98552914, 19.49818861, 28.01603339,"a1126da9-dad4-4c5c-9c57-fe1471269e51"
"115","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T08:59:05.361Z",104.37585195,208.64264234, 50.40733503,   1000,105.79998779,150.46665955, 64.89992296,106.70496307,156.25532987, 64.87106364,"a508e32a-bf48-4766-a2f8-426af0664e39"
"116","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T08:47:30.218Z",136.26398129,345.14192432, 24.83504717,      0,177.79998779,281.46665955, 37.00000000,177.85855701,282.01569866, 36.78855618,"a8e1a61c-973e-4df4-b059-8559b67eb9df"
"117","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T08:55:31.601Z",305.50800475,336.34624849, 73.07725798,  21000,301.79998779,360.46665955, 48.82622246,299.69845529,403.23808666, 84.97399394,"add03d91-9078-4ece-85d5-483c84265f2d"
"118","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:57:40.002Z", 91.10490489, 40.89300198, 25.08962838,  10000, 79.79998779, 45.46665955, 26.92582404, 29.06759744, 75.94278728, 68.51660449,"b2b11c2f-9d57-485c-8119-b0f992f1e42c"
"119","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T08:58:31.305Z", 97.38715585,223.33840528, 49.59162675,   1000, 81.79998779, 40.46665955, 46.22769733, 79.03295323, 38.48157818, 46.57935035,"b4956d38-0d39-4fc2-807e-dbe26658d92a"
"120","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T08:51:46.550Z",288.70803245, 92.04877051, 37.27303044,      0,336.79998779,242.46665955, 62.81719510,339.60098185,243.54560194, 66.67357322,"b62afc4e-898b-45d4-b468-fb68e30ed3b2"
"121","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T08:56:46.609Z",229.12014101,342.13885406, 74.81629850,      0, 93.79998779,228.46665955, 43.82921400, 93.69212506,227.65387123, 43.59611124,"b8aac38e-99a1-44db-8d87-195561cd3dc5"
"122","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T08:56:40.029Z",263.19069577, 14.41779495, 20.78061139,   1000,257.79998779, 37.46665955, 92.61749295,256.43405311, 27.17050835, 94.01011151,"ba05c4b7-5a05-465d-bd07-9827d979ac55"
"123","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T09:01:00.384Z", 11.32222432, 76.86354197, 66.67878015,   2000, 29.79998779,425.46665955, 78.56844150, 19.68600264,426.44300507, 83.97949594,"ba419309-6b8b-4604-95cd-0099de9e15b8"
"124","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T08:53:21.201Z",123.25014708,470.43515882, 64.92220186,   1000, 49.79998779,217.46665955, 98.73702446, 53.99155219,216.92784010, 95.52661145,"bff42f2d-cfb7-4675-82bd-a63234c6c0de"
"125","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T08:59:57.850Z", 47.51529317, 54.48358279, 24.97921917,      0,319.79998779, 59.46665955, 99.92997548,344.10491966, 71.75912341, 83.51362254,"c0d4e798-c9b8-4531-8269-c8921f3d16bd"
"126","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T08:57:52.470Z",220.52229820,130.69628221, 72.96005740,      0,237.79998779,196.46665955, 72.80109889,240.18583730,195.50796034, 74.06244823,"c274c81a-5a20-4917-b209-c0337baec295"
"127","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:54:59.485Z",319.62463992,463.52721515, 41.04848285,      0,224.79998779,412.46665955,152.12166184,115.68673832,400.81225989, 46.34312332,"c2b542e9-a2cb-4273-9735-95b82a0917f3"
"128","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T09:00:51.958Z",109.31444095,210.56548446, 96.71053115,   1000,101.79998779,239.46665955, 30.23243292,100.99745690,238.51016718, 30.98232527,"d61d17be-5faa-46ca-9b66-5d9729eeee89"
"129","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T08:54:06.955Z",260.28101586,414.46947678, 94.07348781,   1000, 58.79998779,353.46665955, 34.82814953, 61.21618137,354.32608643, 34.15120180,"ddbf1d14-0800-49f9-8804-ce07b995502a"
"130","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:53:36.466Z", 74.48967745,307.47288228, 99.56337785,   2000, 70.79998779,267.46665955, 57.48912941, 73.61860637,259.55806427, 66.36499928,"e344ad00-59a2-4fe7-8e52-02251527dab3"
"131","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.50,"2021-12-27T09:00:37.054Z", 91.48818338,211.88989775, 96.41389409,   1000,293.79998779,376.46665955, 43.27817002,292.36588258,376.35991561, 43.17753415,"e378952b-81da-4399-9048-915c550b8e76"
"132","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:56:02.641Z", 73.55259238,163.44374449, 74.62094936,      0,161.79998779,123.46665955,167.04490414,253.35768901, 81.98478938, 65.84159584,"f48c8d46-dc9a-447d-8d7a-77523f69bea7"
"133","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.80,"2021-12-27T08:59:48.417Z", 28.26376269, 43.58898273, 38.45060006,      0, 77.79998779, 95.46665955,466.12981025,306.48573607,470.05646735, 83.95700241,"f4b73aa0-5ede-404a-9579-e5571fd6ccf2"
"134","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T08:56:14.142Z", 21.53755668,104.84436032, 22.52971058,   1000, 14.79998779,233.46665955, 94.41398202, 15.77945312,232.91939428, 93.11316972,"f4fcc76b-e2ed-465b-9172-e508aa69ac9b"
"135","203.213.19.51","zz5ZqO0I-9VCueuM7WHMFigQ7Sgo0VfWrc6c",0.20,"2021-12-27T08:58:40.326Z",126.94879608, 89.21067087, 89.83916310,   1000,141.79998779,186.46665955, 67.23094526,134.88592785,147.82569988, 59.93880364,"f634da6e-ae4d-4008-bc70-9742c5092b64"
"136","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:06:01.081Z",328.48565633,496.67429492, 88.18016056,   1000,303.40002441,435.75000000, 66.52818951,299.90728312,438.65070189, 65.71100857,"03fa3a81-1318-4fd9-aec9-39d3577e262e"
"137","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:06:29.442Z", 10.45178833,145.44567118, 65.54596328,      0, 19.40002441,245.75000000, 98.00510191, 17.40542783,232.72732581, 93.44102568,"08afc7ce-80bd-4a4d-89df-48b03d2c5ec9"
"138","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:05:37.966Z", 42.41199139,129.49387541, 67.22714151,   1000,140.40002441, 79.75000000, 28.28427125,135.94221821, 78.72540376, 26.16732923,"0b3b0b90-4629-4d63-9861-01a4b6505227"
"139","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:07:12.212Z",  7.60144955, 39.82659047, 63.59780043,   1000,174.40002441, 73.75000000, 94.81033699,175.69616265, 69.70148297, 93.96614655,"0e1aa9e3-b1d0-4599-a579-2c742923b51f"
"140","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T22:59:52.837Z", 21.50128486,430.38471353, 86.29915033,   4000, 40.40002441,372.75000000, 58.18934610, 38.47442496,328.85005653, 74.48163110,"0f20215d-e5aa-4f98-9ea1-9f73c1d8273d"
"141","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:07:23.920Z",160.01432062, 72.52865701, 46.42170600,   1000, 49.40002441,231.75000000, 43.93176527, 53.13443457,229.81997023, 34.63908655,"17eab110-0ea8-4dbd-9fa7-bb20be0160c3"
"142","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:02:14.291Z",248.00280772,111.68855283, 77.24762133,   1000,276.40002441,127.75000000, 35.46829570,275.54173721,126.00061748, 35.76544567,"1b020f67-204c-4520-b7db-6c58d0ddbbac"
"143","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:04:15.906Z",222.04175324,298.04195736, 55.86201415,   1000,230.40002441,315.75000000, 72.11102551,227.70529085,312.71204133, 70.63211082,"1bb7fea8-6054-47d9-a8c5-5c16778457f3"
"144","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:01:57.400Z",116.49677760,482.86168414, 55.00143897,      0,298.40002441,472.75000000, 37.00000000,300.99681200,469.20847829, 36.53947268,"1f7f9666-27a1-4ce3-8e8f-eb8b660d2455"
"145","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T22:59:48.520Z", 43.39200245,384.63454822, 58.03547200,   1000, 45.40002441,100.75000000, 70.71067812, 19.64402545,103.67418694, 72.14457208,"22dba2ac-4fb2-4f69-afa3-c508d7114cd3"
"146","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T22:59:36.789Z",318.69494507,425.98899237, 71.14745987,      0,315.40002441,418.75000000, 62.22539674,284.84376822,405.06946615, 86.22015727,"23fb2006-2e05-4979-9cfa-18f07e87c6cb"
"147","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:04:49.441Z",200.40364524,221.29383779, 51.06246364,      0,198.40002441,284.75000000, 94.06912352,198.94854667,274.95922555, 85.47347888,"28f738cf-9926-4d0d-a9bd-1b494792e85d"
"148","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:04:34.202Z",134.39363996,359.24456337, 74.54875882,   1000, 99.40002441,413.75000000, 53.53503526, 85.15649268,432.70483680, 46.80775355,"2939ff31-71e5-4748-9bf3-e3a0d8d630c1"
"149","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:06:57.633Z",140.22489039,328.13739529, 47.92552889,   1000,117.40002441,321.75000000, 89.93886813,120.43742110,316.10182452, 87.42325888,"296d2fe2-8b50-4074-a3f2-76c4145340ca"
"150","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:02:50.558Z",343.28871753,103.62086090, 71.34973286,      0,318.40002441,  9.75000000, 19.31320792,318.69967255,  3.44272349, 24.69810432,"2a06767f-f8d3-486b-aa29-283ed659777c"
"151","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:03:15.195Z",266.74735051,102.82618074, 39.76586468,   1000,264.40002441,114.75000000, 28.01785145,263.65651636,111.24662490, 25.72135566,"2d2cc2d9-b3b1-48d8-a2e8-d0aa04c35b8a"
"152","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:06:06.411Z",186.94881957,274.98756277, 76.94269843,   5000,284.40002441,301.75000000, 81.40024570,307.90994301,300.17611993, 93.75257129,"2e4ef7d3-67f0-42f4-a529-5070a3bb9aa3"
"153","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T22:58:44.912Z",147.91538721,176.81974603, 58.57503651,   1000,136.40002441,165.75000000, 61.22091146,118.72955004,156.71651488, 63.37941875,"2eb03b67-5cce-4741-ab42-b2ef35cca00e"
"154","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:02:09.769Z",131.09721551,158.29744738, 76.31756036,   1000, 71.40002441,184.75000000, 30.46309242, 74.72737063,182.81334183, 28.87132154,"3d927bbb-f14c-473e-bf0e-bed4ac5b272f"
"155","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:03:01.472Z",248.13763083,375.31846171, 56.31414642,  14000,249.40002441,380.75000000, 75.60423269,250.32092172,371.55543718, 97.26184836,"3eee5970-d4d1-4072-ab59-ba9baed22800"
"156","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:01:42.806Z", 81.30507958,239.11982657, 28.88167031,   1000,258.40002441,273.75000000, 42.52058325,257.16356649,273.11733759, 44.54671322,"4324a376-4b58-4f7e-a857-215153a9d0b6"
"157","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:04:59.098Z",349.55690542,210.86993389, 67.70171170,   1000, 11.40002441,316.75000000, 69.46221995, 14.09975674,318.39525109, 61.66180675,"4488cdf3-a600-4a08-ad53-5c5364e24d12"
"158","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:03:21.104Z",220.67889558,194.02414626, 89.38544405,   1000,180.40002441,459.75000000, 87.65842800,182.19537850,458.99221003, 88.93830055,"47f810f8-0db7-4656-a521-64e839d71405"
"159","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:06:25.143Z",181.24047588, 23.02955814, 33.51458530,      0,348.40002441,489.75000000,119.03780912,324.96181853,478.86605264, 92.46315846,"48b11f33-f722-4360-86a8-a0775259691a"
"160","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:00:47.411Z", 25.38231161,242.76734180, 99.01843885,   1000,  5.40002441,249.75000000, 52.69724851,  2.39799724,248.56561309, 50.58895967,"48d11af8-be5a-43c1-b310-891e727e44a5"
"161","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:01:23.915Z",236.49789263,104.84033983, 61.61096830,   1000,301.40002441,108.75000000, 35.84689666,297.55635145,107.23355763, 34.40116673,"4da9848a-2141-46ce-8722-4abf79b03776"
"162","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:03:51.642Z", 22.44996360,264.75971088, 87.19749792,   1000, 73.40002441,465.75000000, 74.32361670, 71.19877300,476.31333766, 74.34303398,"4f26cc0f-4f4a-4f9b-9b2e-96887de6dad7"
"163","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:06:10.208Z",107.99570711,245.06889620, 47.58872724,      0, 49.40002441,442.75000000, 58.83026432, 43.80780955,461.39741028, 83.24191178,"545c72b3-5aab-4b51-8aa4-f8a0a7a0decd"
"164","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:00:14.407Z",326.35455924,197.39589544, 82.12101812,      0,303.40002441,244.75000000, 50.99019514,290.69154544,263.93247315, 48.84967011,"56d157eb-ff59-4a6a-ad69-85d344ba45cf"
"165","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:01:53.443Z", 11.13442239,251.86338594, 79.00471866,   1000, 54.40002441,190.75000000, 28.30194340, 58.12285313,182.06119935, 32.25804620,"5920df15-6b2b-4d98-8733-043566c35a18"
"166","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:05:49.877Z",343.05595814,218.97980728, 30.12729961,      0,271.40002441,191.75000000, 70.51950085,270.34785525,191.76421963, 69.67658584,"5e410667-618f-4668-bb11-14df4dcdabe2"
"167","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:05:24.681Z",116.03668521,465.52707245, 51.99155476,      0,104.40002441,304.75000000,111.72287143,112.43840411,318.87684802, 92.21059835,"65b9eb33-6c41-435a-8d82-86f96bb4c1a1"
"168","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:06:36.940Z",171.59619095,395.91433965, 56.97490785,   1000,220.40002441,389.75000000, 41.48493703,216.23025103,388.09507713, 36.17453014,"6a38ae65-e0f3-4c89-b522-ebfc0a9d5edb"
"169","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:05:21.286Z", 84.92408855,445.87022152, 27.30787040,   1000,328.40002441, 41.75000000, 29.06888371,329.76904950, 37.41509779, 22.23891145,"6cab1657-b6bc-4140-aeec-597e206f9f1c"
"170","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T22:58:38.513Z",340.42102247,363.75790933, 76.48910327,   2000,314.40002441,348.75000000, 69.31810730,281.87388976,340.36168454, 77.81817329,"72d3e202-0319-4532-8ec8-a71af3389dd2"
"171","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:02:18.175Z", 82.39038375,281.07688527, 82.75229326,   1000,  5.40002441,267.75000000, 63.32456080,  2.74353293,264.96920309, 65.39649092,"7877c758-a239-44fe-99ba-114651295f43"
"172","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:00:51.306Z",338.52314052, 67.20199660, 80.20647681,  32000,272.40002441, 81.75000000, 46.87216658,204.97310384,113.70819493, 88.69165476,"798ff384-279b-4260-8ebf-61f57a071ed0"
"173","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:03:06.141Z",197.92477021,499.82214968, 91.17066692,   1000,176.40002441,477.75000000, 45.17742799,174.28755721,483.10702846, 46.60541379,"7c0a72c9-3ccb-408f-8ce3-1d275864183c"
"174","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:04:37.700Z",253.75654498, 26.84047347, 84.63150306,      0,228.40002441,419.75000000, 59.36328832,234.68386323,422.00190355, 47.50816530,"7e2f298a-6140-4009-9f5d-b5e9d9a31ab7"
"175","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:02:01.456Z",104.38555105, 97.62958348, 78.78067849,      0,310.40002441, 58.75000000, 62.80127387,309.36359273, 58.19323411, 61.36204221,"83b90fd4-e7b8-41f7-9d14-f88f3a55955b"
"176","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:02:45.653Z",286.99013094, 17.97368020, 52.45319959,   1000,224.40002441, 19.75000000, 29.83286778,221.50992733, 15.43735859, 33.40752128,"883b4806-8c65-4a08-9107-ccb88e0e4894"
"177","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:03:55.961Z",122.99835223,195.69615498, 21.56329188,      0,123.40002441, 58.75000000, 64.14047084,126.26054341, 60.08317572, 61.03194728,"890155a3-4827-48d9-9b54-0d04d90c91e2"
"178","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:00:10.764Z",297.12150992, 46.99508217, 54.14305688,   1000,300.40002441, 23.75000000, 35.22782991,296.76111277, 22.02077158, 31.42677212,"89b848e5-15ff-4ebd-b2b1-ebb44a7e6753"
"179","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:05:45.656Z", 49.44479800, 30.32707426, 69.82084293,      0,133.40002441, 90.75000000, 80.77747211,132.36408663, 87.16977432, 81.17299970,"8a1d2dd8-faf7-468d-a06c-f608afde6dfe"
"180","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:05:41.425Z",254.74335402,248.08246860, 78.64111461,   1000,257.40002441,298.75000000, 91.78779875,255.41402561,303.26897654, 89.73372325,"8bbb0d3b-23d5-45e2-9890-6dc8c58b81f9"
"181","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:00:57.862Z",276.59081577,490.79012544, 97.41665558,   6000, 76.40002441, 77.75000000, 85.44588931, 76.38958895, 78.11765917, 98.02687365,"8c84a8ee-2ea4-4d66-8e20-5884fa6684d0"
"182","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:04:18.958Z",307.48270359, 44.29387185, 64.26267839,      0,313.40002441, 64.75000000, 46.40043103,318.40179838, 63.35936067, 40.35080603,"9302611c-252b-4217-8de1-6c8f50c7ebb5"
"183","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:04:52.763Z",274.66281622,136.16584586, 79.65931445,   1000, 99.40002441,129.75000000, 42.95346319, 94.32192463,128.65038475, 37.22967330,"96baf5bf-6599-4787-8703-61e77e0a90bb"
"184","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:06:32.862Z",244.76157736,402.76773400, 91.14567087,      0,301.40002441,254.75000000, 98.41239759,300.92213264,250.82893425, 95.50557714,"9736a131-c81b-4a49-ae03-e4643b8ca5dc"
"185","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:07:04.413Z",352.25416331,385.94502758, 50.92965386,      0,339.40002441,390.75000000, 70.34912935,348.44029099,402.72097892, 59.80585318,"98ef0b8b-9e18-4953-bcf7-c280aaab4fdd"
"186","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:00:18.575Z",  4.60699097,388.36182232, 82.29016263,   1000,288.40002441, 25.75000000, 43.84062043,284.95875044, 24.05574543, 36.14094686,"9f6ae624-b0f6-4516-818f-87ab4c3b6bfb"
"187","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:05:56.848Z",127.58008412,496.71572643, 23.16915379,   7000,104.40002441,496.75000000, 63.28506933,113.02117379,493.76961744, 83.73443051,"a0653538-87ac-4b3d-b26c-dd67f13d94ec"
"188","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:02:37.991Z",150.26856097,277.34345309, 54.64321020,   1000,126.40002441,492.75000000, 71.25307011,122.14795774,481.79404865, 75.15965261,"a5461dee-e0a9-4799-bca3-e60592500070"
"189","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T22:58:20.397Z", 56.49148115,411.15535862, 72.84724247,  22000, 81.40002441,410.75000000, 71.44928271,129.08158921,408.64695002, 97.66466260,"a8ae4a4e-952b-48b1-911a-ee39a8e859b8"
"190","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:03:35.839Z", 72.15718640,443.15147324, 89.77407672,   1000, 63.40002441,456.75000000, 77.36924454, 65.15084749,450.36142713, 75.53670398,"a8f39080-6836-41fd-95bc-b86460e0f3f4"
"191","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:04:44.154Z", 74.99579176,425.25860149, 98.36661587,   1000,131.40002441,470.75000000, 35.34119409,135.30509215,470.20620750, 21.87524459,"a97fe0c0-257e-467f-aba7-d9bd6931529e"
"192","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T22:59:07.024Z",131.45615377,268.44782910, 63.95347110,      0,138.40002441,266.75000000, 61.29437168,156.92381387,247.43510357, 75.26947518,"aad5d0e3-fa35-41e0-9964-90803dc44a47"
"193","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:03:46.145Z", 31.04498376,200.30710222, 51.88996274,   1000, 17.40002441,301.75000000, 61.71709650, 15.60431783,308.21507873, 62.57216466,"af42b6b4-eb2d-46c8-b6a1-011f24a6fd54"
"194","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:04:06.104Z",269.29183059,109.86758120, 60.50605976,   1000,141.40002441,363.75000000, 73.92563831,139.89842424,355.71263933, 77.14741017,"afc5de8a-e9ae-40f7-9679-beed5adda987"
"195","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:05:03.728Z", 96.83559048,264.80570463, 53.60909410,      0,332.40002441, -0.25000000,  5.00000000,336.10238398, 46.99475933, 37.96195813,"b1d80c1f-7668-4029-a6bb-b3e099e422c7"
"196","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T22:59:19.545Z", 25.46849593,428.23628804, 97.19072759,      0, 32.40002441,335.75000000, 22.82542442, 35.39999301,329.16308652, 22.73239648,"b2185dcc-0d77-4dd6-96b0-3c2618b9abb4"
"197","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:04:55.921Z",236.13847318,211.05922367, 94.15424317,      0, 92.40002441,459.75000000, 91.30169768, 91.67816977,463.26879070, 85.14176758,"b4113b14-f4b0-42c1-b64c-4ac11087e615"
"198","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:02:26.849Z",113.21112669,404.68929398, 66.57836587,   3000,113.40002441,403.75000000, 67.95586803,125.95879284,372.36923459, 78.01216335,"b9079395-5004-4190-b362-11069bb42d4d"
"199","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T22:59:56.742Z",325.18158677, 75.06798934, 65.15731767,   1000,330.40002441, 30.75000000, 27.58622845,336.45115758, 34.07075285, 20.40990718,"ba4a1699-7313-4f55-9233-fb74fbc1915b"
"200","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:00:27.573Z",216.35516852,281.33309692, 55.65868599,      0,112.40002441,371.75000000, 87.78382539,110.62045930,374.40078109, 75.31497288,"bd5f4f6f-17e2-413a-877b-3f4a4cd05606"
"201","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:01:28.868Z",159.67742529,426.98356716, 62.14554022,   3000,146.40002441,483.75000000, 50.08991915,148.97545666,496.38750214, 66.57544327,"c04877e5-f875-4d9c-96f0-d2601ab982b0"
"202","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:05:10.985Z",187.55614460,234.96279913, 60.56589460,   1000,223.40002441,233.75000000,100.62305899,218.69597621,237.41967795, 96.79755296,"c1954269-2ab5-4e7b-9ab1-680bef4b4fc3"
"203","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T22:58:58.018Z",335.04804367,179.79450596, 81.35050544,   8000,296.40002441,159.75000000, 68.94200461,329.36982449,110.89962847, 88.04345335,"c38b5a8b-443f-4d5f-b39d-234f0eb97bbe"
"204","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:03:10.789Z",114.08934252,177.93170951, 89.02342415,      0,118.40002441,185.75000000, 46.09772229,118.41148102,185.87550457, 24.66559552,"c44ef348-57c1-4168-913a-1e048a8cf138"
"205","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T22:58:31.345Z", 25.47147914,178.23542974, 24.70288831,   1000, 25.40002441,174.75000000, 35.22782991, 36.36751335,168.88536800, 40.81739455,"c9742254-438c-473d-b014-fb274e2e3a6f"
"206","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:01:01.919Z", 29.82883801,363.05346955, 34.37270933,   1000, 30.40002441,381.75000000, 27.51363298, 27.84785166,385.30757752, 25.74025821,"c98310d8-5aa1-42a4-8e35-aa24781404b3"
"207","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:00:01.614Z",165.58217859,187.28753823, 22.16195727,  20000,165.40002441,183.75000000, 32.64965543,136.31637752,219.99570215, 78.10832518,"cb008bec-3cb3-4331-828c-4dae9023fd43"
"208","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:05:28.647Z",293.30211798,210.81281062, 68.25393319,      0,314.40002441,239.75000000,102.41581909,323.82366901,253.07071999, 97.24263624,"d23192c4-33c9-466a-bd88-2bd2285b04bc"
"209","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:07:26.590Z", 59.25490947, 17.81711944, 56.28582731,   1000,207.40002441,276.75000000, 48.76474136,201.73704468,277.93148202, 45.04063898,"d30079b8-a820-40df-9222-f8d3dad95c5d"
"210","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T22:59:30.750Z", 70.85226542,278.90520232, 40.38024662,   1000,299.40002441,290.75000000, 62.93647591,301.02855634,290.78826773, 62.19247587,"d33c202f-31a8-485e-b01a-3b6b851a005b"
"211","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:00:06.921Z", 56.43711948,343.90801260, 73.91438207,  11000, 72.40002441,342.75000000, 79.90619500,112.06932940,371.87904455, 98.08881784,"dd5dfa00-6932-4843-8f61-845f3e9ea575"
"212","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:01:10.966Z",207.49685948,263.97744765, 23.71892724,   1000,296.40002441,334.75000000, 47.70744177,296.06523761,328.64373783, 52.18455535,"e1d8bb59-ebc0-4ef9-b8cd-0426db57cba5"
"213","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:00:22.234Z",295.32247104,280.05531400, 57.59641801,   1000,317.40002441,290.75000000, 29.20616373,314.71682163,286.40066263, 26.34848901,"e8a383f3-adee-4a49-bda1-fdee0895f6e7"
"214","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:03:26.185Z", 93.19242798,492.91988268, 62.81006724,   1000, 88.40002441,380.75000000, 24.69817807, 85.41291528,378.61783898, 23.29872621,"eae1d8cb-93e9-4ad2-a14f-d0a76f2d3cc4"
"215","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:07:19.503Z", 32.18510639, 30.24808062, 39.98284854,      0,308.40002441,131.75000000, 69.92138443,314.76485073,132.04886550, 67.83607645,"ed25d0a3-701a-438f-aca1-91acc2d20ecc"
"216","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:04:26.452Z",200.72429801,406.36643472, 95.22047827,      0,220.40002441,320.75000000, 90.37698822,221.15224991,313.61409900, 90.14635645,"ed4ad985-25ad-4531-bfd7-8190f89f07ed"
"217","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:01:38.354Z", 78.20333247,312.15025563, 58.16814584,   1000,211.40002441,334.75000000, 46.40043103,212.59857638,333.20746832, 47.21596127,"efd0a8a6-4f25-43c9-9d4a-ba513112e537"
"218","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:07:08.328Z",351.96026500,483.21132050, 31.29892829,      0,256.40002441,452.75000000, 52.63078947,254.35714765,444.47162110, 47.25004495,"f3152c7d-b129-4d62-a6b4-a575576d0989"
"219","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T23:06:18.851Z", 23.71661980,205.73517072, 67.16799546,   1000, 47.40002441,226.75000000, 73.66138744, 53.38801496,224.64443561, 74.53752407,"f41f5f88-138e-41b8-b925-7b343e76a726"
"220","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.50,"2021-12-26T22:59:44.233Z",197.70823850,477.61034800, 61.57525164,   1000,180.40002441,452.75000000, 30.41381265,180.06691985,452.71054931, 25.10771219,"f4aa31b6-d6c7-4bff-baa9-7ab8e4c4b658"
"221","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:04:09.938Z",223.54722397,250.15810560, 95.13280220,      0,217.40002441,260.75000000,101.01980004,227.03455162,260.51938636, 95.69046240,"f5e8e7bd-c798-461e-a5b2-1afd3f65516a"
"222","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.80,"2021-12-26T23:00:42.245Z",  6.31339183,450.35407475, 33.51564135,   1000,  6.40002441,460.75000000, 34.48187930,  3.48363698,460.17399722, 34.33695605,"f95191fa-6c5a-40cf-9d9f-d421679875d9"
"223","78.71.108.22","VWeho20T-EhG-G_ZPLILuNLDaxwnxecOoYcY",0.20,"2021-12-26T23:05:33.128Z",188.21621069,220.56428172, 61.48060486,   1000,166.40002441,195.75000000, 32.01562119,161.91964367,193.58717584, 25.33371935,"fdb2b966-76d2-4577-ac1f-880e5ea64ddc"
"224","188.148.17.188","MZumVwD8-ABG1-o8g6J_0Xuje1u7sRmTSD4U",0.20,"2022-01-27T15:33:06.642Z", 39.71563988,485.01961034, 60.56401783,      0,120.50000000,320.28125000,  5.00000000, 32.42222281,497.65892412, 62.78069016,"928e0a3c-f48d-4c2b-bb8e-f442c2a945cf"
"225","188.148.17.188","MZumVwD8-ABG1-o8g6J_0Xuje1u7sRmTSD4U",0.50,"2022-01-27T15:32:57.381Z",236.59322550, 45.57789682, 38.56740655,      0,294.50000000,409.28125000,  5.00000000,256.58243764, 38.38315135, 21.64127017,"e29283e6-6a0a-4725-8516-36afe90132e1"
"226","49.196.82.163","pb9c9wyL-UsuwBa-6FXKGqVSFKTWxKfjJODU",0.20,"2021-12-26T22:38:50.353Z", 21.92376501, 97.76501797, 62.62079598,      0,176.00000000,458.07812500,  5.00000000,172.25256201,459.29123058, 32.69500486,"0566e76f-4d71-42d7-bd63-0db74c3d3abc"
"227","49.196.82.163","pb9c9wyL-UsuwBa-6FXKGqVSFKTWxKfjJODU",0.50,"2021-12-26T22:40:35.068Z",243.62373744,234.25295062, 26.03131040,      0, 95.00000000,345.07812500, 76.02631123, 93.79724398,347.16532631, 80.74572117,"308331d9-7ea7-46de-8c95-0410aaee5816"
"228","49.196.82.163","pb9c9wyL-UsuwBa-6FXKGqVSFKTWxKfjJODU",0.50,"2021-12-26T22:38:31.966Z",221.86735971,172.46515058, 26.73163700,      0,144.00000000,112.07812500,  5.00000000,138.73062371, 99.74735464, 41.71527126,"4077ef9a-302b-4812-bc45-d26611351a71"
"229","49.196.82.163","pb9c9wyL-UsuwBa-6FXKGqVSFKTWxKfjJODU",0.80,"2021-12-26T22:39:08.706Z",322.18075258,228.72447900, 33.20287391,      0,320.00000000,261.07812500,  5.00000000,301.40752841,340.19705979, 83.85010084,"4137e8e0-7b09-4fd5-8109-e042a3caeb0a"
"230","49.196.82.163","pb9c9wyL-UsuwBa-6FXKGqVSFKTWxKfjJODU",0.50,"2021-12-26T22:40:20.839Z",279.31342703,426.53399497, 67.64847989,   1000,192.00000000,411.07812500, 31.78049716,204.52028283,415.63112341, 20.52568714,"430c3337-a9bb-471d-a17d-7b8c8a4ec2aa"
"231","49.196.82.163","pb9c9wyL-UsuwBa-6FXKGqVSFKTWxKfjJODU",0.80,"2021-12-26T22:40:52.586Z", 45.07304019,157.38746295, 59.62291387,      0, 45.00000000,135.07812500, 46.17358552, 34.28118122, 80.53523079, 80.26409092,"58deff04-bc10-4d83-a204-7725443fe54e"
"232","49.196.82.163","pb9c9wyL-UsuwBa-6FXKGqVSFKTWxKfjJODU",0.80,"2021-12-26T22:41:27.115Z", 51.20889908, 71.57545662, 77.52268049,      0,216.00000000, 70.07812500, 96.74709298,304.08349831, 19.32731696, 28.56696080,"89695928-0cde-4093-889b-1aad43f7dd1f"
"233","49.196.82.163","pb9c9wyL-UsuwBa-6FXKGqVSFKTWxKfjJODU",0.20,"2021-12-26T22:39:22.050Z",  1.68224718, 46.79121862, 90.54412032,      0, 43.00000000,282.07812500,  5.00000000, 39.40773598,275.03032368, 65.08936919,"b775523e-de77-49fd-80e0-e14ef011905b"
"234","49.196.82.163","pb9c9wyL-UsuwBa-6FXKGqVSFKTWxKfjJODU",0.20,"2021-12-26T22:37:53.464Z", 16.27166145,178.89183639, 36.44752443,      0, 29.00000000,202.07812500,  5.00000000, 53.10119313,280.00230160, 92.68121028,"dfedcadd-8ea7-42de-a29b-b99a47446820"
"235","49.196.82.163","pb9c9wyL-UsuwBa-6FXKGqVSFKTWxKfjJODU",0.80,"2021-12-26T22:41:38.680Z",129.96925922,224.90988936, 69.25731161,      0,174.00000000,232.07812500, 76.65507159,176.20561393,227.85749114, 76.83253142,"e92dfd06-2898-4881-835d-9948a54c4dd3"
"236","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.80,"2021-12-27T05:18:28.133Z",157.56205978,307.64398390, 60.52030921,      0,168.50000000,332.43334961, 12.04159458,170.20110502,331.35416919, 60.54035276,"07d9721a-3741-4cb9-8380-1c646d30bb95"
"237","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.20,"2021-12-27T05:18:33.746Z",331.96962112,147.06017443, 51.23173384,      0, 39.50000000,273.43334961, 16.12451550, 12.36972874,254.61993032, 97.03783523,"0ffc4e02-28bf-499e-9a92-fa4924bc2c8d"
"238","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.80,"2021-12-27T05:18:15.322Z",146.72489518,302.29658035, 42.22933696,      0,142.50000000,312.43334961,  7.07106781,140.87620434,309.04060055, 23.18104791,"13367621-e627-4c92-87e1-7de133e86751"
"239","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.50,"2021-12-27T05:17:33.412Z", 66.61626848,166.80010048, 43.17378534,  33000, 71.50000000,175.43334961, 34.82814953,102.47882752,165.17069940, 84.69171961,"1451adc8-e8fd-4b16-8b39-032107c812a9"
"240","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.50,"2021-12-27T05:18:21.076Z", 81.94502413,445.75702839, 26.65688163,      0, 87.50000000,456.43334961,  7.21110255, 95.62148967,481.91274066, 56.91495020,"253f8984-4138-49fb-90e0-5e92b3f5d58a"
"241","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.50,"2021-12-27T05:18:00.460Z", 74.92228390, 28.35116823, 74.76788433,      0, 23.50000000, 69.43334961, 17.49285568,  0.01576486, 99.91176004, 46.85128757,"2dead8a6-a4e5-4fa6-adb8-a322cb913bf0"
"242","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.50,"2021-12-27T05:18:43.527Z",320.13472399,324.86152695, 30.36944716,   3000,242.50000000, 85.43334961, 13.89244399,240.23162510, 78.48252504, 45.12375429,"3079928d-eb85-4671-84fe-0ceb8de2a5ee"
"243","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.50,"2021-12-27T05:17:47.535Z",158.61582136, 14.63046173, 92.56153075,      0,151.50000000, 76.43334961,  8.24621125,150.63113244, 65.88999986, 50.82724946,"3a352930-cd56-446b-92bf-f6989ffa6512"
"244","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.50,"2021-12-27T05:19:15.675Z", 38.89758360,334.10506199, 82.25517952,      0, 57.50000000, 74.43334961,456.08003684,278.12702019, 42.40697697, 36.85405149,"455bb0be-bd9e-47a7-acfc-1fa09fff0a16"
"245","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.20,"2021-12-27T05:19:20.173Z", 30.80730599, 79.34510389, 89.47467851,      0,223.50000000,358.43334961,371.51715977, 98.72928409,108.37303628, 64.16733702,"5fb9dcd2-594d-43d3-984e-e2000c7b1407"
"246","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.80,"2021-12-27T05:17:13.018Z",149.30214261, 75.10771117, 43.19966557,      0,241.50000000,177.43334961,191.65855055,297.80926995,192.67169016, 24.09128954,"75bd958e-d701-4cba-a84f-94d036d14795"
"247","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.20,"2021-12-27T05:15:53.888Z",317.94458210,265.02733354, 71.05905730,  65000,321.50000000,128.43334961, 43.84062043,329.55391869,138.16177968, 96.93471423,"8e05bc9e-913d-4ae9-95ab-2dcd1e748df0"
"248","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.80,"2021-12-27T05:17:22.248Z",231.87239284,354.11989048, 64.26874483,   1000,257.50000000,390.43334961, 23.85372088,256.85502676,392.36658306, 33.65171618,"c8618a3d-b830-4dcf-a153-d5c5dd04b8fa"
"249","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.80,"2021-12-27T05:18:09.096Z",246.22159896,167.60419304, 38.37477595,   2000,251.50000000,178.43334961, 20.39607805,240.91982120,162.58705390, 44.58234488,"c989ef8a-10d7-4d53-9c86-078cc7518058"
"250","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.20,"2021-12-27T05:19:28.996Z",127.82949530,126.50281771, 27.86733339,      0,146.50000000, 96.43334961, 80.15609771,171.58498374, 76.53494854, 30.43739764,"db830268-f36b-4916-bd76-a81c367b155a"
"251","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.50,"2021-12-27T05:17:41.182Z",305.41893461,480.51524322, 60.96538138,   4000,290.50000000,468.43334961, 33.54101966,268.66231952,436.10351660, 58.94253440,"dd0c0ad8-7b46-4da6-80ab-3f4bef062804"
"252","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.50,"2021-12-27T05:16:45.450Z",345.22116260,215.95569384, 31.27607403,   1000,325.50000000,222.43334961, 19.41648784,319.64811673,220.74991800, 23.71731332,"dd6e4599-c1cc-4cc4-b26a-16edbbfdfeee"
"253","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.50,"2021-12-27T05:17:03.795Z", 58.68023462,317.77460332, 62.72304504,      0, 49.50000000,335.43334961, 35.00000000, 20.48517769,353.08870878, 69.76320508,"df49264f-153b-46ec-921b-56529cde8ee2"
"254","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.80,"2021-12-27T05:16:14.405Z",172.45769833, 78.86888588, 84.15366523,      0,164.50000000, 69.43334961, 37.48332963,192.57522213,475.27869048, 40.28982756,"f43abc53-d5b3-4e95-966f-df96aea21438"
"255","64.229.109.226","oJQvamoa-nfYodEUaquK_4p1MUPM1XOPv-NU",0.20,"2021-12-27T05:17:54.209Z",204.88225424, 71.77828355, 90.21976544,      0,255.50000000,171.43334961, 55.15432893,249.22316771,153.01883515, 87.22150695,"f853830a-69fd-4f92-aa78-1ed7d62b552d"
"256","47.222.64.100","ab9TgTFP-RsIsZnXGFxtqVVyTWanroUuFxgs",0.20,"2021-12-26T23:16:34.926Z",213.61405080, 98.18522506, 79.12277384,      0,184.00000000,192.00000000,201.35789033, 52.42704406, 39.44072970, 91.00661612,"8e076105-b7ba-4097-9773-8bfa54920ee8"
"257","47.222.64.100","ab9TgTFP-RsIsZnXGFxtqVVyTWanroUuFxgs",0.80,"2021-12-26T23:16:00.142Z", 34.53137324, 17.06603521, 52.05198654,   1000, 35.00000000, 27.00000000, 45.12205669, 18.92134296, 33.13904831, 35.18122235,"915bc5ff-d3e9-4af7-9c6d-224e76403028"
"258","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:44:38.420Z",238.20970319,355.09596709, 86.12924178,      0,109.50000000,333.68750000,  5.00000000, 96.32525441,348.58596173, 69.98631641,"068c4e35-827e-4772-8079-03651888c4d5"
"259","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:38:16.577Z",150.46065471,374.73459719, 69.66088034,   5000,167.50000000,353.68750000, 52.83937925,117.75871982,300.19685880, 73.59130291,"0a6e369b-2f5e-472e-ba13-c11e178a4f5c"
"260","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:42:54.659Z",293.67933107, 12.36955202, 69.81123841,      0,332.50000000, 25.68750000,  5.00000000,331.10593590, 29.41293913, 27.18932877,"0d89a0ec-f443-4db0-ac95-cf8c86812702"
"261","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:42:04.607Z",268.28930268,161.28314703, 57.37983020,      0,198.50000000, 37.68750000, 90.47098983,215.57504336, 67.26228069, 57.69457782,"158f3dc5-8331-4890-a2c3-98ef9cbf76e0"
"262","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:44:23.026Z",305.32608859, 35.49148343, 52.69502177, 100000,191.50000000,293.68750000,  5.00000000,188.36949484,295.22373792, 20.26062120,"24dd06aa-3cc4-41b6-8e87-3617ea91a7b6"
"263","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:43:08.121Z",118.85489284,358.14667476, 70.88241655,      0,112.50000000,360.68750000,  5.00000000, 78.35382553,365.71677943, 69.69021093,"2a065dcf-3ae5-481b-83b8-bd3cf4aa992e"
"264","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:43:02.268Z", 47.53096632, 98.12830866, 38.79085488,      0,216.50000000,357.68750000,  5.00000000,237.24792643,369.27611322, 88.49934378,"2ff61395-7369-4d05-a40a-2e626c42b0cc"
"265","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:41:34.183Z", 53.27582412,425.13991802, 41.97094834,      0,251.50000000,328.68750000,  5.00000000,282.38397493,310.44806934, 74.25138005,"32649c26-1208-4596-98fe-58617e539edb"
"266","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:39:58.564Z",231.37742458,343.84684277, 74.03954718,      0,251.50000000,386.68750000, 38.20994635,307.07380424,443.52147112, 86.10386730,"3289c9f1-d260-4d94-9076-88b35b3e00c7"
"267","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:39:14.896Z",239.42188037, 15.52965468, 37.87764357,   1000,323.50000000,489.68750000, 52.69724851,328.66836492,499.65532553, 49.13548797,"33c493b7-3e91-4c50-a763-70269786661b"
"268","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:43:48.265Z",128.21427004,114.39267885, 88.87831604,      0,120.50000000,131.68750000,  5.00000000,111.98370070,126.18560501, 47.69323439,"33cf17b4-ff58-4ef8-b2e8-1b9fffec6685"
"269","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:43:33.140Z", 97.43846776,444.45322249, 52.60037400,      0, 18.50000000,381.68750000, 14.31782106, 49.70655312,386.08803167, 70.59988393,"3be3e32b-af56-4223-bff3-88a1f973c925"
"270","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.80,"2021-12-26T22:41:26.116Z",302.93890260, 13.20627512, 49.39150707,      0,310.50000000, 56.68750000,  5.00000000,303.68887493,101.50538656, 47.32649541,"434df77c-7419-46e4-a4e9-91b02e8c4dd7"
"271","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:44:36.473Z",176.50829341,379.44207942, 83.86127887,      0,180.50000000,422.68750000,  5.00000000,179.96852873,439.63420561, 34.62900451,"439b0a20-0464-4a80-8fec-525deb816c40"
"272","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:41:50.800Z",323.83907092,142.99519084, 25.03763229,      0,272.50000000,208.68750000, 72.47068373,303.21556004,242.36805266, 89.87227096,"45e896d0-9655-4396-a66f-741f8b301924"
"273","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:41:36.970Z",202.57390541,449.57423979, 77.11477341,      0,224.50000000,444.68750000,  5.00000000,235.13845935,464.01580561, 45.50626815,"4a0657c7-e47d-4c78-a800-312906f7ee43"
"274","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:41:29.231Z",350.78347382,497.43400609, 26.14552489,      0,286.50000000,449.68750000,  5.00000000,283.69033317,430.06829817, 37.59579753,"52316467-8103-4499-b832-33506cd013f1"
"275","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.80,"2021-12-26T22:44:04.237Z",177.48288770,337.87946780, 72.48579502,      0,187.50000000,324.68750000, 15.00000000,183.15030496,327.35311716, 90.02104977,"5332e9c2-07fa-4405-ba1d-68c2d08f4ea2"
"276","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:41:08.666Z",  1.02948148, 68.08526460, 81.88680787,      0, 32.50000000, 76.68750000,  5.00000000, 11.06718811, 62.25288679, 76.13318072,"556491b9-0e03-4990-8728-22d5317841c4"
"277","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:42:41.449Z",202.07273732,321.04924726, 42.47585535,      0,161.50000000, 53.68750000, 28.63564213,185.42839906, 71.84003616, 85.27020445,"56f8686e-a886-4993-a646-8247330c55a8"
"278","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:43:29.688Z",179.69537868,461.83701650, 74.83132618,      0, 64.50000000,394.68750000,  5.00000000, 65.43219262,404.29114290, 58.42447019,"5ac7088c-347f-4937-8481-34751776a793"
"279","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:42:25.223Z",203.96959406,171.98839303, 71.13361003,      0, 43.50000000,344.68750000, 28.17800561, 79.29470305,363.54879332, 87.94803000,"6952ea18-689a-419c-9e69-6536142d2e07"
"280","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.80,"2021-12-26T22:43:10.792Z", 21.93218752,215.74509467, 37.07044090,      0, 23.50000000,152.68750000,  5.00000000,  7.93540341,162.76715142, 59.46898470,"6d0964f9-7377-488b-9a5d-0eb971c5ec28"
"281","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:40:57.299Z",230.65970176, 64.81529486, 34.26873774,      0,217.50000000,352.68750000,  5.00000000,210.96288214,378.55601111, 71.12741300,"70b12cee-b0a9-4be2-8b35-098775fd572a"
"282","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.80,"2021-12-26T22:44:14.608Z",154.27709994,153.18977200, 33.22646176,   4000,147.50000000,146.68750000, 22.20360331,164.68118309,153.92830557, 52.57359790,"81844285-05c8-49cf-bdf1-f1707e3c54eb"
"283","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.80,"2021-12-26T22:41:44.641Z", 55.92470341,332.33147793, 92.00251802,      0, 54.50000000,326.68750000,  5.00000000, 48.92954716,323.74207213, 25.22477804,"863141db-163c-4f41-a4a8-5a1b8e7d9f6d"
"284","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.80,"2021-12-26T22:40:15.037Z",221.28030261,468.10523650, 55.18750928,   1000,221.50000000,464.68750000, 47.20169488,200.33641064,461.76260654, 43.10329633,"89ccf9c2-d74c-444b-8005-e5d06e474e35"
"285","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:42:36.603Z", 90.50361653,485.70197475, 68.71151538,      0, 60.50000000,458.68750000, 32.55764119, 45.27020312,484.79787187, 66.45306761,"89e3831d-2f9d-4501-8cb1-c0fa0f209e2e"
"286","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.80,"2021-12-26T22:43:00.024Z",121.03673711,306.94861780, 52.21980787,      0, 46.50000000,290.68750000,  5.00000000, 59.34122890,298.72303906, 63.32725787,"8a8ca0fe-2f4d-47d2-8953-dcc52b67706d"
"287","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.80,"2021-12-26T22:43:13.308Z",340.11126780,281.88896218, 26.64337755,      0,210.50000000,297.68750000,  5.00000000,223.47209638,295.07778604, 93.15042107,"8d6dc5d2-92e8-4e64-910e-21960033b2fd"
"288","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:43:43.056Z",327.10799112, 92.03989059, 54.98380935,      0,299.50000000,104.68750000,  5.00000000,287.38287219,106.47248905, 41.73171658,"8e3685ab-330b-4954-90de-373f7fdbf072"
"289","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:41:40.930Z",169.33594659,187.69601463, 82.66235700,      0,209.50000000, 74.68750000,  5.00000000,201.00019053, 73.77012365, 49.74825723,"90f5dd54-4bab-45d3-9f9c-7170b4d753ed"
"290","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.80,"2021-12-26T22:43:58.099Z", 95.64481442,423.82188964, 37.74939000,      0, 57.50000000,381.68750000, 15.00000000, 56.08701827,375.61731443, 37.05275313,"915ee5ad-d117-4070-8d95-b35894eab91b"
"291","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:44:51.714Z", 70.26214420, 16.15882032, 74.53368538,      0,185.50000000,187.68750000,  5.00000000, 36.32002185, 61.11517142, 74.82441503,"93fdbace-cb70-4e17-a880-d96009e5297a"
"292","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.80,"2021-12-26T22:42:57.594Z",208.82921014,497.69867802, 79.49915313,      0,244.50000000,457.68750000,  6.08276253,238.75001968,493.37399700, 84.27264789,"a02fb754-54eb-47e8-a020-50d174bfb35e"
"293","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:38:54.114Z",273.49317306,378.80483869, 73.29699942,   1000,274.50000000,329.68750000, 48.66210024,286.47589762,323.10002097, 41.08386187,"a0369ad2-b84b-40f7-a599-79c076a61ce2"
"294","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:41:02.949Z",272.16363372,117.88477596, 83.53066761,      0,251.50000000,384.68750000,  5.00000000,251.10834093,380.77323902, 57.04569852,"a4a15af2-405b-4bfa-a9cf-3d409dc7ca41"
"295","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.80,"2021-12-26T22:40:25.986Z",115.05357197,454.44016493, 26.52269467,   1000,119.50000000,448.68750000, 19.41648784,120.98457125,445.68399101, 26.91417376,"a6f8af42-1098-4444-a5d1-27e7db3ee5c5"
"296","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:41:20.004Z",195.52692449,258.69192321, 20.03557211,      0,197.50000000,259.68750000,  5.00000000,211.31497647,272.54517754, 52.07924425,"ae97084c-ce5f-4739-b769-6951d7757062"
"297","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:42:17.925Z",207.12496536, 98.24088640, 69.28619838,      0,200.50000000,313.68750000, 24.41311123,229.61410665,331.50512847, 82.03595780,"af9004d1-dad3-4a0a-a5f5-6e0d5c6876a6"
"298","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.80,"2021-12-26T22:42:29.984Z", 21.31877099,283.03281706, 41.12127447,      0, 21.50000000,224.68750000, 20.24845673, 19.84863954,219.77104778, 37.50222805,"b0490f1a-e382-45f5-8430-149c99bc24c4"
"299","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.80,"2021-12-26T22:41:23.744Z",340.58249640,107.23131755, 60.84519332,      0,341.50000000,108.68750000,  5.00000000,340.30019016, 95.75612737, 29.86609324,"b13b134b-0703-4442-82b2-e072f8940c39"
"300","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:42:21.497Z",248.01316364,299.76224584, 77.27234691,      0, 40.50000000,122.68750000, 19.20937271, 56.52358612,135.43317111, 38.64435362,"b827f03a-09a1-4376-9b77-d8973fcb72c6"
"301","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:42:45.491Z", 39.87512188,124.14100911, 47.62296638,      0, 80.50000000,454.68750000, 41.40048309,105.13286886,498.04534166, 87.12660202,"ba1c4b04-622a-4ce9-ad43-efa670a450b4"
"302","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:43:45.770Z",308.32517082,177.78355238, 24.01674031,      0,284.50000000,276.68750000,  5.00000000,266.57062145,292.06956409, 96.11527260,"bb1b479f-70f6-4094-a6e2-b770e1ecee87"
"303","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:39:47.592Z", 84.68102341,460.06728816, 75.73088970,      0,248.50000000, 42.68750000, 89.81091248,243.83278080, 40.33670664, 93.91642100,"bc118ae0-fa74-40c1-9253-0b8fc238f43c"
"304","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:43:19.322Z",342.67373642,369.46545007, 71.51910180,      0,224.50000000,353.68750000,  5.00000000,213.90240000,337.36196391, 49.57630547,"bc4b50ff-cc2e-4b4a-9177-77dbc5b56171"
"305","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:42:10.168Z", 31.29971266,265.69480598, 51.72224287,      0,182.50000000,266.68750000, 40.16217126,190.56476825,289.69928694, 91.34965941,"bc592a09-cbce-4fe3-80a0-1356030f289d"
"306","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:42:00.021Z",291.51171732,410.83138747, 31.23206742,      0, 24.50000000,222.68750000,  5.00000000, 16.89777176,224.77320650, 43.76395368,"be69b51f-679a-4857-ae9d-6806915e63f4"
"307","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:41:15.866Z",200.02647065,154.12693705, 56.65370575,      0,218.50000000,347.68750000,  5.00000000,213.42908311,348.05614141, 90.21388840,"c8a7c241-0542-4f3e-b91e-414cd98ced8d"
"308","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:42:49.337Z",231.64390178,243.03688014, 39.60067179,   3000,263.50000000,302.68750000, 45.45327271,280.16045602,310.73002558, 60.86278837,"c8f364ad-0c77-44ca-a4f8-0e4de9e20be2"
"309","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:41:56.307Z",262.13201003,145.44469555, 70.68850135,      0,170.50000000, 65.68750000,  5.00000000,148.00401026, 65.97773598, 97.04655365,"c97d1c60-7a15-4651-ab60-7c314573b289"
"310","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:41:11.516Z",345.01806047, 30.78991631, 48.53575050,      0,341.50000000, 42.68750000,  5.00000000,338.98610348, 54.99963204, 44.71476250,"cdc1f85d-d071-487e-955e-5bd87b5a00dd"
"311","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:43:52.865Z", 67.32251323,203.35594431, 34.45906159,      0, 47.50000000,275.68750000,  5.00000000,  2.76638015,245.85076259, 84.20460323,"cf4ba994-c5ec-48a4-9686-28333092a94e"
"312","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:44:18.839Z", 11.45438537,486.64761677, 63.28638062,      0,213.50000000, 47.68750000, 16.27882060,195.78795631, 35.73056072, 52.40417265,"d1446551-417b-42b6-820c-9e7fc2d81b95"
"313","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.50,"2021-12-26T22:43:15.915Z",306.06993764, 51.80729499, 58.23875520,      0,328.50000000, 35.68750000,  5.00000000,353.62757048, 38.15067902, 99.78586291,"e76167bf-6969-4910-8aed-b5e4dbbce8fd"
"314","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:40:53.591Z", 33.93010588,244.63755506, 31.68868942,      0,193.50000000,313.68750000,  5.00000000,349.67533001,409.04711154, 63.41891890,"eef1d4c6-6761-4e73-9517-e37f1264f4e2"
"315","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:43:50.221Z",203.07249924,206.28232780, 68.38273275,      0,154.50000000, 85.68750000,  5.00000000,114.43956178, 81.35907835, 71.74829780,"f1bb975c-cb09-49c7-b36c-6253adb8e0bf"
"316","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.20,"2021-12-26T22:44:07.839Z",193.06491953,371.91460512, 52.55193668,      0,222.50000000, 45.68750000, 31.62277660,234.66346469, 26.85231030, 76.52723640,"f3406d0c-727a-448b-b8f7-888e4b478a41"
"317","108.218.248.74","XP48mLcJ-VqN7mDr5Kwz4ChJhHfmS2dD3AOk",0.80,"2021-12-26T22:43:26.070Z",169.81298766,231.30228409, 93.45366649,      0,112.50000000,228.68750000,  5.00000000, 52.37906263,230.12063405, 91.13075572,"faca9116-02e3-4963-9139-46fcedd66442"
"318","193.116.244.108","WS3QBzuo-6-2C-NatqCneYGCny1Ulk_oDDws",0.95,"2021-09-09T12:55:53.058Z",142.86046102,442.14446131, 92.73122269,   1000,110.00000000,434.60937500, 64.88451279, 51.55364980,482.60305229, 57.06923212,"017e6d5a-a6d6-42b9-8af6-85d2f1c83c55"
"319","193.116.244.108","WS3QBzuo-6-2C-NatqCneYGCny1Ulk_oDDws",0.35,"2021-09-09T12:55:33.098Z",234.35040508, 23.53143537, 63.01296467,      0,239.00000000, 63.60937500, 30.61045573,233.70168626,154.72729364, 97.38376637,"020eb7dd-7ac0-47ab-9014-d995d25182ea"
"320","193.116.244.108","WS3QBzuo-6-2C-NatqCneYGCny1Ulk_oDDws",0.90,"2021-09-09T12:54:09.212Z",154.50997523, 85.78823102, 70.36494159,      0,155.00000000,111.60937500, 23.70653918,176.03300579,413.91953824, 89.09797219,"222c41c1-88cc-42c7-bb80-39bfe59a98f4"
"321","193.116.244.108","WS3QBzuo-6-2C-NatqCneYGCny1Ulk_oDDws",0.15,"2021-09-09T12:56:34.834Z", 41.11777428,283.51341938, 79.13103419,      0,342.00000000,273.60937500, 14.86606875,348.16885664,304.12512366, 42.79343675,"2f944213-872e-4cc6-bf78-a4401268582a"
"322","193.116.244.108","WS3QBzuo-6-2C-NatqCneYGCny1Ulk_oDDws",0.90,"2021-09-09T12:56:53.160Z", 91.47763741, 65.50435238, 50.90004968,   2000, 91.00000000, 90.60937500, 13.60147051, 70.36848840, 75.47440380, 33.83302946,"30ad1663-4133-47ff-9c96-33b54c945c31"
"323","193.116.244.108","WS3QBzuo-6-2C-NatqCneYGCny1Ulk_oDDws",0.25,"2021-09-09T12:57:24.181Z",145.02315366, 90.79302721, 92.46732777,      0,236.00000000, 12.60937500, 10.44030651,187.78999380, 65.61786692, 93.45256523,"3de42cab-70ca-4a85-a579-f3c42f587388"
"324","193.116.244.108","WS3QBzuo-6-2C-NatqCneYGCny1Ulk_oDDws",0.95,"2021-09-09T12:56:23.658Z",335.88169554,464.12123798, 72.76803200,      0,296.00000000,477.60937500, 17.26267650,298.42237303,451.97937296, 55.32290754,"4eb80a7b-97a8-4f6a-973b-919fd1608999"
"325","193.116.244.108","WS3QBzuo-6-2C-NatqCneYGCny1Ulk_oDDws",0.90,"2021-09-09T12:56:17.095Z",220.02371548,436.41549107, 86.30630118,      0,172.00000000,407.60937500, 19.31320792,159.03195551,418.23918976, 32.57851983,"9c6fc8a7-8e89-4e8b-ab43-1c3657457361"
"326","193.116.244.108","WS3QBzuo-6-2C-NatqCneYGCny1Ulk_oDDws",0.25,"2021-09-09T12:57:10.089Z",222.15368334, 79.96808255, 70.98851581,      0,112.00000000,217.60937500,  9.43398113,118.90782644,241.79544848, 36.96926217,"acc2695e-32ff-4f79-a654-5c06a798fd61"
"327","193.116.244.108","WS3QBzuo-6-2C-NatqCneYGCny1Ulk_oDDws",0.90,"2021-09-09T12:56:05.166Z",221.44901151, 95.72880289, 89.87469618,      0,277.00000000, 42.60937500, 25.07987241,299.66363316,118.41093074, 95.10954006,"b5af8c88-91f6-4d5b-aafb-85a0dca6cfbd"
"328","193.116.244.108","WS3QBzuo-6-2C-NatqCneYGCny1Ulk_oDDws",0.95,"2021-09-09T12:57:03.170Z", 38.21718939, 85.26335699, 66.61698483,      0,  9.00000000,126.60937500,  5.09901951, 34.34464178,155.68790410, 55.13237469,"c4c6b950-8988-4abb-bc8a-7e96945ffbe4"
"329","193.116.244.108","WS3QBzuo-6-2C-NatqCneYGCny1Ulk_oDDws",0.90,"2021-09-09T12:57:16.738Z",279.92050143,318.57789293, 70.08355779,      0,325.00000000, -0.39062500,  5.00000000,271.35814495,337.34743762, 49.04148361,"e9d2024d-fb7e-4412-bdd9-c3f613804993"
"330","193.116.244.108","WS3QBzuo-6-2C-NatqCneYGCny1Ulk_oDDws",0.95,"2021-09-09T12:55:20.418Z",110.87281620,331.78542718, 76.53501609,   5000,115.00000000,329.60937500, 53.85164807,106.55733281,315.99578966, 73.57472762,"edc94097-7256-422a-9b4a-1dc6a0a17a84"
"331","193.116.244.108","WS3QBzuo-6-2C-NatqCneYGCny1Ulk_oDDws",0.95,"2021-09-09T12:56:44.177Z",158.98892121, 79.32272866, 79.93699418,      0, 95.00000000, 96.60937500, 10.00000000,130.61112677,146.43441716, 72.73283919,"ee9638fd-8902-44ac-98c1-c7b26d5a13f6"
"332","193.116.244.108","WS3QBzuo-6-2C-NatqCneYGCny1Ulk_oDDws",0.95,"2021-09-09T12:54:49.390Z", 72.34562453, 73.80016883, 32.77087894,      0, 67.00000000, 51.60937500, 16.03121954, 58.08501586, 27.30536778, 65.82379875,"ef49ea6b-7007-4d6b-8e95-ec011e55fb33"
"333","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.80,"2021-12-26T22:58:27.590Z",117.73833092,289.97948956, 82.56592516,      0,126.50000000,298.28125000, 82.38931970,123.46432975,292.72013976, 54.37140954,"07b247e8-c344-4905-837f-6ded90078744"
"334","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.80,"2021-12-26T23:00:03.527Z",171.72629236,258.28261119, 71.29751161,  38000,178.50000000,259.28125000, 66.18912297,177.00095033,244.66783007, 99.57917234,"0d7a09ae-87f8-4b04-967f-c775b458afd9"
"335","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.80,"2021-12-26T23:00:24.929Z", 79.32848332,272.97715516, 62.82371150,  21000, 82.50000000,277.28125000, 59.03388857, 84.65067080,256.17297755, 90.19662205,"22342c0f-5c28-46fe-912a-76228d36e296"
"336","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.50,"2021-12-26T23:01:14.688Z",210.06510703,449.82998365, 37.94816519,      0,223.50000000,395.28125000, 39.05124838,223.15054302,386.74640116, 42.84615643,"32b76748-204d-4132-961a-c1e8c40deb6a"
"337","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.20,"2021-12-26T22:58:37.435Z",183.18495156,430.26681139, 50.51545878,      0,160.50000000,246.28125000, 58.69412236,158.72251919,242.01380970, 36.28647075,"34a47509-61d5-4e1c-926d-5780b66c204d"
"338","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.80,"2021-12-26T22:59:25.388Z",246.76573605,246.71712488, 74.56649859,      0,215.50000000,251.28125000, 99.00505038,177.07507234,266.42757491, 83.65339285,"36555777-06bd-4de7-8406-b4a1bf79e564"
"339","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.50,"2021-12-26T23:00:17.323Z", 22.81959524,489.74808385, 22.76919075,   1000, 23.50000000,438.28125000, 42.00000000, 21.44694304,431.56378581, 43.33511967,"3919a732-b9eb-40fe-b8a9-e3087c271f69"
"340","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.20,"2021-12-26T23:00:54.064Z",164.92266587,151.67300386, 33.70987100,   1000, 44.50000000,173.28125000, 38.89730068, 42.85436564,170.45173270, 26.61903714,"3db5a7df-e191-49e5-8618-1d7415f9564b"
"341","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.80,"2021-12-26T22:57:24.124Z",247.39498128,465.47747672, 22.69732752,  80000,250.50000000,468.28125000, 30.23243292,279.27006555,482.43186698, 97.96498986,"5abb5f49-7c4c-47da-a1a2-0691c3f9fc2b"
"342","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.80,"2021-12-26T22:58:50.034Z", 36.90551465,261.36991099, 55.99274150,      0, 82.50000000,269.28125000, 68.96375860, 97.08080699,269.41318480, 45.14346089,"6754f981-d593-4df4-87dd-63a5e89494c2"
"343","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.50,"2021-12-26T22:58:02.431Z",  9.16267015,130.30336159, 63.69921451,   1000,161.50000000,401.28125000, 99.40824915,161.47053553,394.72781137, 95.24385668,"9425ef2b-0200-4657-9a2c-ac3f2b6ae6a6"
"344","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.50,"2021-12-26T22:57:45.437Z",270.20649179, 56.76073279, 24.98885317,   4000,312.50000000, 93.28125000, 57.20139858,323.27542717,103.17789162, 73.46143128,"943bcd0d-e4a3-471e-bcf3-ca27ac3c763e"
"345","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.50,"2021-12-26T23:01:03.399Z",292.79430585,432.92968767, 28.70806976,      0,138.50000000,220.28125000, 51.62363800,132.46282146,206.11541752, 47.62937658,"b4e04e1f-6f6d-432d-808a-1c50b81f590d"
"346","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.50,"2021-12-26T22:58:17.032Z",110.34375223,379.57073892, 88.59898349,      0, 66.50000000, 98.28125000,103.17460928, 60.27480124, 97.56599669, 86.58031044,"c60a8e91-98d7-4bf7-a864-63d716b5e257"
"347","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.80,"2021-12-26T22:59:38.542Z",150.99204035,303.75254233, 78.44369904,      0, 77.50000000,320.28125000, 98.41239759, 40.63566926,321.40994497, 26.39899897,"d6c2d22c-5bd6-4796-8248-2f5cb74da826"
"348","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.20,"2021-12-26T23:00:38.037Z",  6.89761079,320.96629137, 44.56110493,      0,201.50000000, 43.28125000, 63.78871374,200.93288989, 23.83215795, 76.97239840,"d738ff64-fcb0-41b1-a83a-c34993734380"
"349","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.50,"2021-12-26T22:59:16.159Z", 86.94524574,215.72588296, 40.27557863,      0,123.50000000,269.28125000, 92.57429449,129.13079456,271.99994618, 76.85246135,"ef1afa7a-11a2-40d0-a7e5-13c59849e9fb"
"350","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.20,"2021-12-26T23:00:46.377Z",130.74398842, 25.47470562, 92.90828080,   1000,184.50000000,169.28125000, 67.53517602,183.26998418,164.11550037, 63.72959491,"f9a6bf53-a57d-4140-af27-2732eb3e0439"
"351","73.22.81.19","0NtbtdQi-Liwso7Ex5XkLQ9tNJiY1VomJvoA",0.80,"2021-12-26T22:59:02.764Z",314.72344839,115.48780277, 33.17347505,   3000,312.50000000,129.28125000, 50.99019514,299.95189559,143.41263343, 66.76573063,"fe2601a6-b65f-4273-af02-46afcc4c2f4b"
"352","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.80,"2021-12-26T22:44:59.750Z", 99.05576305, 64.26047064, 88.93729960,  31000, 94.50000000, 64.28125000, 23.60084744,102.79725931, 39.97767202, 80.91790111,"05c4bc50-9582-43e5-813a-d351238b3ed6"
"353","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.50,"2021-12-26T22:44:07.685Z",118.64500453,126.56066998, 92.62309576,      0, 70.50000000, 66.28125000, 13.03840481, 35.43433607, 10.76875938, 83.78575195,"1967866a-b759-4384-a2d0-637b4c4d42ff"
"354","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.20,"2021-12-26T22:41:43.636Z",270.88774822,108.29101367, 69.81436668,      0,241.50000000,123.28125000, 24.04163056,222.89082446,163.84068196, 75.19489583,"211bc5dc-8db9-4f66-b028-e1de67fecc4e"
"355","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.50,"2021-12-26T22:40:46.194Z", 92.54465237,408.74742881, 88.95987536,   1000, 84.50000000,395.28125000, 62.64982043, 45.45211816,378.88580125, 67.11871541,"258a7989-144f-470f-9105-fc949b5c73fd"
"356","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.50,"2021-12-26T22:45:48.382Z",303.43069745, 75.47117520, 77.95469404,      0,303.50000000, 77.28125000, 10.81665383,289.06447754, 92.14238273, 35.02419300,"32fcde5e-af53-4325-b7e4-a6ca32e5b267"
"357","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.20,"2021-12-26T22:41:23.118Z",142.52753441,452.06714229, 46.45209335,      0, 11.50000000,298.28125000, 35.00000000,  9.78991110,296.84947170, 30.43322248,"377aab03-9806-4512-bf15-56fc12274a47"
"358","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.80,"2021-12-26T22:42:00.159Z",171.19266782,487.40035865, 61.26045824,      0,179.50000000,474.28125000, 35.35533906,334.99595870,468.54452336, 86.88096902,"37f6c3c0-9e02-4473-bc37-69d72390d5de"
"359","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.20,"2021-12-26T22:45:36.322Z",121.48887373,286.48038620, 98.40595241,      0,210.50000000,187.28125000, 26.24880950,238.25021548,176.63279367, 58.42692855,"4c572015-37b9-4fb7-8448-530b2a2b59e9"
"360","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.80,"2021-12-26T22:41:01.508Z",261.08485062,141.20068751, 34.78784178,      0,221.50000000,116.28125000, 52.80151513,165.64446349,105.89560425, 35.88473838,"539d5280-a41f-4273-9a10-9994fe329381"
"361","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.50,"2021-12-26T22:45:52.279Z", 19.33628325,453.07630861, 35.76610734,      0,253.50000000,389.28125000, 41.77319715,307.24660667,358.03962338, 98.99083523,"5ee23a5b-da26-4723-9e2a-11b7937b7b17"
"362","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.20,"2021-12-26T22:45:26.124Z", 20.47549484, 60.97636873, 90.80228586,      0,236.50000000,143.28125000, 22.36067977,269.25051150,157.34862944, 58.52678083,"5f92661b-accd-4809-a67e-1463a11e0756"
"363","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.50,"2021-12-26T22:44:38.819Z", 41.24314024,469.19525280, 32.04544619,   5000,234.50000000,318.28125000, 30.80584360,262.21622206,312.04432988, 62.18381475,"68c700a1-239d-4635-b79a-792219a4f44d"
"364","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.20,"2021-12-26T22:43:32.088Z", 86.41379517,415.03177182, 60.90313199,      0, 94.50000000,210.28125000, 27.73084925, 98.29442883,206.34850502, 43.56275618,"759fff1d-f296-4d53-a3db-60f93e587d01"
"365","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.20,"2021-12-26T22:43:52.023Z",231.78700247,443.21935249, 47.31126654,   7000,238.50000000, 64.28125000, 31.30495168,241.37294663, 34.01313630, 65.40142260,"764f2dd2-6308-44d7-abf1-f2e36d54b48d"
"366","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.50,"2021-12-26T22:45:43.210Z", 19.45352052,112.44020471, 92.31910343,   1000, 30.50000000,121.28125000, 21.93171220, 37.78188161,142.30325551, 29.70022448,"789e5076-0809-431c-a0b2-223457ca2bf6"
"367","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.80,"2021-12-26T22:45:06.833Z",350.33969666,374.43779650, 32.18959332,      0,344.50000000,394.28125000,  9.21954446,337.32161656,446.13040712, 60.00448007,"801c5291-3bd9-41a4-b76a-3e27bacb46e9"
"368","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.80,"2021-12-26T22:45:57.881Z",249.24606168,205.13091821, 93.80924777,      0,255.50000000,220.28125000, 44.29446918,315.82958499,289.44266562, 70.80727485,"850f6605-f358-4096-8cd7-f76ecee09c55"
"369","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.80,"2021-12-26T22:45:18.784Z",237.79050419,233.22720196, 26.07015318,      0,231.50000000,230.28125000, 15.62049935, 54.24953089, 29.20705724, 91.99023015,"883c037e-463a-44f5-9bfc-3f6cbbbb706a"
"370","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.80,"2021-12-26T22:44:13.984Z",159.05451602,321.13034932, 25.13754227,      0,149.50000000,303.28125000,  7.81024968,142.12614560,285.28611686, 22.75220840,"8b45fadf-f93c-4961-958f-6898bb2cee88"
"371","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.50,"2021-12-26T22:44:53.188Z",305.91522322,399.22555388, 24.91156781,      0,293.50000000,419.28125000, 21.95449840,289.28551687,440.75974296, 83.97999746,"952160b6-1956-4863-b6d1-1cd511d65aef"
"372","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.20,"2021-12-26T22:44:00.637Z",184.73546116,494.33906805, 25.72096406,      0,179.50000000,490.28125000,  8.06225775,177.58934271,492.01009133, 28.03541554,"a20be198-b13b-4140-8cd7-f1c61b2c5d53"
"373","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.80,"2021-12-26T22:42:43.244Z", 42.41340582,214.87660715, 93.37765856,  40000, 55.50000000,225.28125000, 45.48626166, 45.71212898,221.55797188, 90.50973477,"a99e6073-d7a9-4031-85ed-437fb9393860"
"374","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.50,"2021-12-26T22:41:33.804Z",319.25644715, 17.73109551, 81.56278180,      0,302.50000000, 35.28125000, 54.91812087,335.79694725, 38.89832259, 36.98429880,"b73b1147-93ca-4dc6-9a0d-bf5989d4bf3c"
"375","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.80,"2021-12-26T22:44:21.917Z",  0.66646120,444.84730271, 54.04409759,  30000, 31.50000000,422.28125000, 24.83948470,111.86469521,385.84717354, 80.82522484,"bb7a2e87-88a6-4bce-bd45-2e958d7690f9"
"376","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.20,"2021-12-26T22:40:07.873Z",120.03296396,291.18872829, 52.34851099,   2000,112.50000000,311.28125000, 46.17358552, 94.31109637,335.69671188, 55.47318087,"bba6fa59-2f0e-4ca7-a342-9a30ad751e0e"
"377","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.80,"2021-12-26T22:43:14.889Z",239.66771689,128.93992916, 67.27318086,      0,210.50000000,114.28125000, 31.14482300,146.30063136, 54.94598859, 93.75910461,"c52f8b23-262b-45c2-a145-2322245d5e0e"
"378","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.20,"2021-12-26T22:44:45.959Z", 27.15392188,374.30410144, 99.41034135,      0,313.50000000,141.28125000, 12.80624847,326.97114365,141.30351891, 32.33263541,"ca2d6afe-84a8-4200-9df6-b74c60ea85b2"
"379","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.50,"2021-12-26T22:42:55.035Z",303.95665645,347.01050057, 36.89405465,   5000,278.50000000,345.28125000, 29.83286778,276.17645924,339.35374991, 60.38812547,"da168bad-cc9d-4d45-9483-4364e7b68c92"
"380","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.20,"2021-12-26T22:43:41.959Z",199.87783956,156.01157284, 80.74552652,      0,204.50000000, 82.28125000, 32.75667871,201.16380917, 74.91787843, 50.27407853,"dc6e2359-7176-4c3c-be73-ae74750ecb47"
"381","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.50,"2021-12-26T22:42:18.233Z",176.99193873,470.58291335, 32.36132911,  41000,323.50000000,271.28125000, 46.32493929,346.54337156,239.71286715, 91.11439394,"e2daebf7-6dc1-4090-b13f-d82b4cd2f956"
"382","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.20,"2021-12-26T22:42:30.442Z", 86.12939204,467.97773449, 96.76133617,   1000,259.50000000,278.28125000, 34.00000000,255.56303415,276.33843687, 41.11164487,"e8e4ff55-1bae-4374-aca2-134e311213b6"
"383","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.20,"2021-12-26T22:40:28.372Z", 44.50294864,148.94124009, 25.16673598,      0,189.50000000,189.28125000, 72.83543094,238.20060980,228.02756698, 31.03102620,"f57e3beb-aa8c-49ed-871d-166b17a4c66d"
"384","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.50,"2021-12-26T22:45:12.336Z",181.92870566, 14.69004873, 34.95983134,      0,182.50000000, 13.28125000, 20.61552813,170.66334154, 16.15729354, 20.71823529,"fda4364d-937a-435a-b787-ab6259241e6f"
"385","92.116.21.204","lSCOuXeM-Pq0EnxU2krjGThODZQ0m2SaEQAc",0.50,"2021-12-26T22:43:24.671Z",319.65526127,407.68162398, 33.79938823,   3000,231.50000000,186.28125000, 39.05124838,227.69045001,181.40700719, 55.66885666,"fdde0028-0b24-4de4-b679-03fb9581256c"
"386","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.20,"2021-12-26T22:47:47.565Z",309.18756317,233.51217567, 51.92799468,      0,296.50000000, 24.28125000,  5.00000000,155.52356962,429.87845228, 55.04861709,"09d4c0a2-9f99-4341-a354-c75abadd3608"
"387","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.20,"2021-12-26T22:47:52.130Z",  0.50463068,301.36031235, 68.69688852,      0,265.50000000, 50.28125000,  5.00000000,262.79407666, 45.58018528, 47.69758739,"0e099da2-7494-40ad-81cb-35de4a59ed2d"
"388","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.20,"2021-12-26T22:47:35.910Z",346.15940652,255.09840957, 41.68733501,      0,166.50000000,141.28125000,336.01488062,254.79591804,451.04768002, 72.15015951,"125d4587-de1d-4219-91e0-1306f6a55869"
"389","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.50,"2021-12-26T22:47:16.281Z", 64.77678637,485.14403339, 35.72766891,      0, 74.50000000,473.28125000,  8.06225775, 78.63519207,493.33200514, 88.36265651,"18f58563-e8f6-4007-bf2e-46573b971ca8"
"390","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.50,"2021-12-26T22:47:31.195Z",110.29182050,144.32650454, 59.23079230,      0,190.50000000,164.28125000,324.09875038,284.43526096,394.86865571, 47.02999419,"3571eeb0-d145-40a4-ad3c-114de27176ed"
"391","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.50,"2021-12-26T22:46:49.273Z",145.86267892,481.75366188, 69.50861287,   8000, 27.50000000,236.28125000, 27.00000000, 14.98477798,261.63412959, 65.96420401,"3966a06c-5eb7-4a1d-93c0-ae19f1fd6400"
"392","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.50,"2021-12-26T22:46:06.804Z",276.34969684,397.50559936, 70.57030349,      0, 70.50000000,250.28125000, 33.24154028,100.31538450,290.61735135, 77.70453739,"3af249ac-c4fb-4259-b885-37694e156892"
"393","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.80,"2021-12-26T22:48:15.730Z",210.83597222,332.92846501, 76.79917138,      0,253.50000000,294.28125000,  5.00000000,261.22785052,273.29542025, 34.85998385,"43b5ccec-8dc6-45c2-9a34-c7d1cd5c9654"
"394","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.20,"2021-12-26T22:48:35.738Z",124.41229914, 33.62960686, 72.38876676,      0,159.50000000,104.28125000,  5.00000000,139.17231897, 64.11718428, 50.11614215,"4a91972f-94c1-4f4c-8c17-0b479d02e0ba"
"395","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.80,"2021-12-26T22:45:52.400Z",173.21947652,143.50728253, 34.29341298,   5000,181.50000000,143.28125000, 16.27882060,215.20929433,154.99450575, 53.80317062,"61b10ec0-c633-4614-ae31-52fac1d7222d"
"396","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.50,"2021-12-26T22:48:22.185Z", 53.46511628,225.94259723, 92.46025971,      0, 62.50000000,226.28125000,  5.00000000, 55.35457878,224.19473032, 38.32486513,"633939a0-8bef-47cb-be86-402d1df57e4c"
"397","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.50,"2021-12-26T22:48:54.354Z", 76.77330006,380.63485725, 42.08773599,      0, 73.50000000,407.28125000, 18.35755975, 59.08779462,486.26028193, 90.57368474,"6c48e699-0e7e-45fe-9338-5bddb0b55404"
"398","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.50,"2021-12-26T22:47:07.884Z",344.84650310,138.59691502, 45.63861494,      0,319.50000000,147.28125000,  5.00000000,287.34808409,146.38042878, 39.58264852,"737ed519-51cd-4126-bec5-e937fa736208"
"399","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.50,"2021-12-26T22:48:07.348Z",145.29874572,224.66257617, 92.06828030,      0,177.50000000,200.28125000,  5.00000000, 18.56045697, 41.38064261, 68.30081463,"7fc4af3b-6743-4e5c-a55e-52cfb3055f5d"
"400","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.20,"2021-12-26T22:47:40.499Z", 30.02535664,445.69615949, 60.41058183,      0,251.50000000, 80.28125000,  5.00000000,129.63640063,150.06278826, 48.87994254,"834e8f29-d8dc-4355-abc4-d2670fd3ffc2"
"401","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.50,"2021-12-26T22:46:25.893Z",137.34127152,226.09208172, 38.03754339,      0,148.50000000,194.28125000,  5.00000000,158.47808716,143.77318988, 54.21251703,"83bc1b2a-48c8-43bf-a028-431148bda8c6"
"402","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.50,"2021-12-26T22:47:20.244Z",223.60530654,299.30582682, 84.10102678,      0,183.50000000,254.28125000,  5.00000000,162.24241351,222.77383424, 49.67833204,"8926b92f-7d76-41ce-b38d-cb177d50c964"
"403","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.20,"2021-12-26T22:48:59.749Z", 63.77458199,189.37024602, 38.78530124, 100000,138.50000000, 48.28125000,  5.00000000,130.54100124, 43.82516971, 35.13087530,"8b6434c2-0509-411c-bf25-2ca93bebe043"
"404","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.20,"2021-12-26T22:46:59.462Z",295.32173244,218.60401609, 61.10456635,      0,217.50000000,215.28125000,  5.00000000,237.80207322,212.99156985, 44.82737079,"a98d4f08-3eaf-472b-aa87-da0e9397ae61"
"405","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.80,"2021-12-26T22:46:35.559Z",310.31113316, 65.18030464, 31.22118577,   4000,307.50000000, 78.28125000, 15.81138830,302.12527463,111.83748977, 50.30819559,"b6d18246-591a-4c22-a5d3-c79adf3a5d48"
"406","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.80,"2021-12-26T22:48:04.381Z",182.21043607,399.75061664, 24.99304363,      0,189.50000000,400.28125000,  5.00000000, 57.57886843,413.34858208, 85.44042112,"b9233f72-0166-48de-895a-5da8f5c298f3"
"407","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.50,"2021-12-26T22:48:46.488Z",306.17484819,355.96291545, 73.65932949,      0,194.50000000,258.28125000,  6.32455532,102.89125329,311.23777452, 58.44333259,"c75b72fb-f072-4f43-b097-ca22bebab17c"
"408","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.20,"2021-12-26T22:47:23.209Z", 94.51756319,412.43476608, 22.21158634,   2000,205.50000000,237.28125000, 19.23538406,218.62875916,240.61852372, 41.66999486,"ce156a67-632b-458c-9a08-5b40f92b3c63"
"409","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.20,"2021-12-26T22:47:44.858Z", 86.20062398,276.23812629, 94.87588590,      0,214.50000000, 68.28125000,  5.00000000,112.54037552,284.39353309, 62.52102239,"e3050e9a-7b33-40d9-8ac1-db858e926ac9"
"410","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.80,"2021-12-26T22:47:12.321Z",179.62362679,350.12464943, 56.02597054,      0,169.50000000,331.28125000,  5.00000000,153.53158986,258.36591058, 97.98247447,"e9850ea0-adba-4501-a576-14f1be2d4ff1"
"411","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.20,"2021-12-26T22:45:44.610Z",342.99546984,362.05885739, 74.45716322,      0,118.50000000,412.28125000, 29.83286778,105.73149044,439.29031352, 70.37245097,"f31f2cfa-5ffc-42fb-baf1-0740da1dd82b"
"412","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.20,"2021-12-26T22:45:30.817Z",346.59189557,333.20670123, 77.71039146,   2000,210.50000000,233.28125000, 23.32380758,214.24268038,231.71488119, 42.37394967,"f33fafe3-4dfe-4584-b93f-68b1badf4ba0"
"413","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.20,"2021-12-26T22:47:27.549Z",318.38951848, 34.99940299, 91.86096722,      0,281.50000000, 69.28125000,  5.00000000, 99.62182155,354.98639115, 57.35263612,"f8a9f89c-1d1e-4cfa-baa7-fbfbdd47669a"
"414","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.20,"2021-12-26T22:47:57.636Z",316.68291730,403.65683004, 87.16556788,      0,321.50000000,  2.28125000,  5.00000000,201.74599957,441.92224551, 30.87706874,"f931fc7b-703b-4951-b502-a33757371bb1"
"415","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.80,"2021-12-26T22:46:43.788Z",119.09497253,320.93334578, 50.03679372,      0,125.50000000,329.28125000, 25.07987241,265.08910669,367.29811986, 45.78779538,"fc5d5f2c-5f75-4ebe-86ea-e18e02198a99"
"416","191.190.34.134","JKaMJYsS-T2AZq-W9u1tRjis6DQxgoj5nKsE",0.50,"2021-12-26T22:48:49.971Z",166.16861343, 81.30340543, 59.67299956,      0,263.50000000,254.28125000,  5.00000000,319.52464302,389.76139173, 87.08150824,"fd26e21e-6f06-48ec-ae40-f711b390b9d8"
"417","67.180.77.96","J5NI66F0-zrxml5fZ0JTohGIZuo9WOgrWLh8",0.20,"2021-11-23T09:49:54.935Z", 57.83689205, 69.58394010, 26.40936019,      0, 60.00000000, 67.87500000,  5.00000000, 67.18510035, 59.60758162, 44.15209480,"9f5f7e58-aeec-4549-b2b7-ec2f3de66e47"
"418","173.207.172.163","YOXWf6fa-umDylDB8kzdO-4MjB7rtaEZ8N30",0.50,"2021-12-26T22:37:36.433Z",150.96271083,413.93417527, 32.81259720,      0,113.50000000,230.07812500,  5.00000000,328.52096365, 48.23948260, 78.88586392,"9a627d4d-5d96-44d2-9be5-800a5d2b0498"
"419","68.12.61.219","Y0TA9d3H-_7bqratOzKoydS5kiPPl8o1aOLQ",0.50,"2021-12-26T22:39:37.644Z", 37.21389206,490.70600944, 59.80738444,      0, 32.33325195,481.93750000, 50.00000000, 61.24302359,468.05596451, 29.27061798,"1faf64ca-92fc-4e6b-9b8e-932f5f1a104a"
"420","68.12.61.219","Y0TA9d3H-_7bqratOzKoydS5kiPPl8o1aOLQ",0.50,"2021-12-26T22:39:52.060Z", 93.33718528,258.08001603, 72.61917155,      0,222.33325195,230.93750000, 52.39274759,312.68742630,202.80058048, 66.04485286,"2cd4042e-3ac2-4a2b-8d60-672e2bf8a279"
"421","68.12.61.219","Y0TA9d3H-_7bqratOzKoydS5kiPPl8o1aOLQ",0.50,"2021-12-26T22:40:08.302Z",117.85034021,134.62683662, 98.54487138,      0,112.33325195,353.93750000, 72.47068373, 65.18641739,139.08628445, 56.28862666,"2d32067a-156c-4d6e-b1d3-238750126de9"
"422","68.12.61.219","Y0TA9d3H-_7bqratOzKoydS5kiPPl8o1aOLQ",0.80,"2021-12-26T22:40:04.952Z",229.93515027,277.67386301, 70.83341046,      0, 46.33325195,401.93750000, 60.14149982,252.72558046,212.32002128, 84.18158575,"498b9019-57fb-4cc5-b603-f956487b6c22"
"423","68.12.61.219","Y0TA9d3H-_7bqratOzKoydS5kiPPl8o1aOLQ",0.20,"2021-12-26T22:39:59.544Z",  7.17400999,293.81144192, 69.82614315,   1000, 52.33325195,211.93750000, 18.78829423, 51.50276942,206.05215886, 22.91143668,"5abc14d9-702f-417e-a24d-45aa433ffd04"
"424","68.12.61.219","Y0TA9d3H-_7bqratOzKoydS5kiPPl8o1aOLQ",0.80,"2021-12-26T22:39:27.411Z", 79.38704168,354.92367943, 91.89219341,   6000, 76.33325195,333.93750000, 74.24284477, 73.54165591,312.70537495, 89.05678960,"85973474-88ba-4679-b981-d064a0790058"
"425","68.12.61.219","Y0TA9d3H-_7bqratOzKoydS5kiPPl8o1aOLQ",0.50,"2021-12-26T22:39:15.057Z",236.49622674,430.61762766, 26.20846379,      0, 84.33325195,107.93750000,  5.00000000, 45.16341081, 58.89181349, 86.88496414,"b9b59404-e7c4-497a-8fa7-8b4e50b98162"
"426","68.12.61.219","Y0TA9d3H-_7bqratOzKoydS5kiPPl8o1aOLQ",0.80,"2021-12-26T22:38:58.390Z",101.69073146,255.20742809, 42.03720144,      0,128.33325195,243.93750000, 87.81799360,170.27783422,211.64180220, 36.30415977,"c2d01bbf-e8b5-4f27-9673-e707c9a2ef53"
"427","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.20,"2021-12-26T22:53:26.916Z", 87.28751023,430.06910798, 64.50245406,      0,101.33337402,427.73333740, 50.60632372,109.50431668,414.17865223, 74.18750760,"193bc038-3d27-41ec-9e71-cc99d49646f2"
"428","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.20,"2021-12-26T22:57:20.746Z", 33.55714572,425.14868352, 42.45386272,   5000, 41.33337402, 69.73333740, 46.04345773, 27.33348696, 56.39217180, 68.45291802,"56f89d4e-be29-43ca-bb9a-12ea462a1855"
"429","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.20,"2021-12-26T22:59:21.414Z",  7.66744888,102.81977647, 84.88047063,   2000,239.33337402,294.73333740, 39.84971769,240.39286286,299.50505024, 52.45572266,"65ddbf49-4a53-4b23-914e-d0eaa859c09c"
"430","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.80,"2021-12-26T22:55:18.404Z",246.25686766,442.63400168, 34.72524612,   3000,249.33337402,444.73333740, 30.52867504,220.96715223,427.27443716, 54.03757033,"8f71cb0b-1400-4a52-924f-8a467e7ebd26"
"431","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.80,"2021-12-26T22:58:11.807Z",207.93868930,253.64056800, 21.43614412,      0,216.33337402,257.73333740, 11.40175425,285.95445947,290.72590514, 70.38810423,"a0d896c4-b868-4021-bfeb-864d2ca8c342"
"432","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.20,"2021-12-26T22:53:59.865Z",225.30400505,165.24974530, 73.70975665,  12000,257.33337402,454.73333740, 45.65084884,255.63658028,476.04719679, 77.74291263,"a6293324-263a-49ee-b01b-c5394ecbdbef"
"433","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.80,"2021-12-26T22:55:48.830Z",159.71575005,275.66425841, 39.72340050,      0,183.33337402,332.73333740, 23.34523506,209.78662557,403.33196701, 62.93763383,"b2a6ef60-90f2-4721-b46b-513b3337a907"
"434","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.80,"2021-12-26T22:57:02.261Z",107.51692009, 54.20969164, 97.75252440,      0,163.33337402, 56.73333740, 40.24922359,183.04411125, 58.07104028, 58.64952331,"b5c0a947-aa11-431e-92b2-8c3de49bbfaf"
"435","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.20,"2021-12-26T22:56:46.811Z",107.20363657,349.84468791, 75.89409504,      0,322.33337402, 66.73333740, 18.78829423,330.33409280, 62.52190751, 29.57930550,"c200c9e8-880f-4c0b-813d-ac68acb69a01"
"436","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.80,"2021-12-26T22:59:07.227Z",263.19360233,225.46692823, 21.03289490,      0, 17.33337402,165.73333740, 16.49242250,  2.32244549,160.43203581, 22.62922680,"c5401b3f-b54d-4364-b345-aa0964466e8d"
"437","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.20,"2021-12-26T22:56:02.760Z",262.87870313,122.45884517, 33.66717964,      0,243.33337402,130.73333740, 10.77032961,194.92610480,144.90274654, 59.37926091,"c7e7618c-e71f-491d-8741-0b0c65c775b6"
"438","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.20,"2021-12-26T22:58:54.692Z",148.53517666,411.70524744, 42.31337960,      0,248.33337402,350.73333740, 41.01219331,286.67067486,334.36566509, 74.56537887,"d4cc547d-8943-4d5d-8922-51c10d991fe4"
"439","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.20,"2021-12-26T22:54:18.994Z", 86.45892415,179.80180448, 48.97499779,      0,276.33337402,419.73333740, 53.60037313,280.76041571,418.42112285, 77.89800330,"d51ec6ee-b323-4dd3-8855-e64ba3a3412c"
"440","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.80,"2021-12-26T22:57:42.642Z", 67.56736759,449.97677129, 27.99675744,  29000, 69.33337402,450.73333740, 21.93171220, 50.36094798,432.12454603, 79.67607807,"d569c362-ff3b-4c4b-b3be-77bbe2c226fb"
"441","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.20,"2021-12-26T22:58:38.806Z", 82.60720633,164.37015920, 20.85070631,      0, 83.33337402,163.73333740, 19.31320792,123.94747260,116.35268571, 96.26669172,"e77f1799-c33d-4298-a976-9559bcf44ebe"
"442","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.20,"2021-12-26T22:57:31.074Z",186.66545299,270.59246558, 75.59526446,      0, 29.33337402, 82.73333740, 41.61730409,  6.42883446, 81.26269784, 64.21530582,"f1de2232-c968-4df6-9afa-38039b89c42d"
"443","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.80,"2021-12-26T22:59:42.767Z",287.25357392, 61.82386980, 78.51886577,      0,295.33337402,124.73333740, 34.71310992,299.69363489,216.77403663, 95.25597937,"f248c4fd-e1da-4121-b623-b280a0cb5964"
"444","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.50,"2021-12-26T23:00:00.814Z",323.24002436,428.06841849, 33.96527999,   9000,321.33337402,425.73333740, 28.01785145,313.29166225,458.26423361, 67.62071857,"f2f6009e-5443-464a-b813-81a6220fa28b"
"445","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.20,"2021-12-26T22:54:52.846Z",186.95806513,466.45729967, 35.26975034,   1000,213.33337402,204.73333740, 34.48187930,211.62778375,204.29412102, 38.78737624,"fa74f3c5-cf2d-4da1-a38a-d21cb98c19a9"
"446","98.176.1.41","lDI1cem8-wXgOCfEX8oAP0Y22mHUdx-hNDUk",0.50,"2021-12-26T22:54:36.257Z",320.84262207,340.82565158, 93.99516283,      0,244.33337402,153.73333740, 42.72001873,240.53108958,151.08940922, 45.58338876,"fe406ab4-e314-4277-baeb-d122c4b63c1c"
"447","12.40.3.174","gmYgmsOt-xsv1UfmtmRYJWPV-TGBMA3UsBz0",0.50,"2021-12-26T22:37:55.695Z",198.50883182, 59.28544878, 35.78396853,      0,276.50000000, 22.07812500,  5.00000000,159.41207018, 11.66150377, 43.77123958,"f8d220ef-33a4-49cc-bde2-f43087528260"
"448","109.78.66.124","d1NQaIDu-SS5T0NvsqR-WPToynUEuvAiz0qk",0.50,"2021-12-26T22:42:30.449Z",297.29304236, 85.55348635, 57.03437920,   2000,326.50000000,470.94531250, 19.23538406,336.76465382,476.65280268, 43.28756643,"93ccb8ba-d76f-447d-9579-5d496f717c49"
"449","109.78.66.124","d1NQaIDu-SS5T0NvsqR-WPToynUEuvAiz0qk",0.80,"2021-12-26T22:42:04.974Z", 15.67831353,132.02618445, 65.30927672,      0, 60.50000000,149.94531250, 20.00000000,128.90562626,173.14931392, 92.81414912,"ca30f9fe-01c8-4b02-a80d-9cd7baacf8cf"
"450","109.78.66.124","d1NQaIDu-SS5T0NvsqR-WPToynUEuvAiz0qk",0.80,"2021-12-26T22:41:49.563Z",314.29587957, 76.01662527, 62.33395004,      0,300.50000000, 67.94531250, 30.23243292,274.21449620, 45.58736065, 56.42120016,"d1170c1d-8902-43a5-9980-847ce7f5d96f"
"451","109.78.66.124","d1NQaIDu-SS5T0NvsqR-WPToynUEuvAiz0qk",0.20,"2021-12-26T22:40:11.849Z",330.77900289,247.90724489, 66.54896279,   1000,306.50000000,170.94531250, 24.18677324,302.10793290,153.36897830, 35.93667652,"e41cff9e-f4d0-4863-935f-fd7100ef9180"
"452","109.78.66.124","d1NQaIDu-SS5T0NvsqR-WPToynUEuvAiz0qk",0.50,"2021-12-26T22:41:11.264Z",204.25424887,405.50924665, 37.38646590,  12000,214.50000000,431.94531250, 34.01470270,229.89172670,489.50194292, 73.02601699,"f79311e6-dd78-4464-abea-56ead5d6794c"
"453","109.78.66.124","d1NQaIDu-SS5T0NvsqR-WPToynUEuvAiz0qk",0.80,"2021-12-26T22:40:54.297Z",254.17031956,224.71367602, 54.06272146,      0,238.50000000,198.94531250, 26.47640459,235.82621205,179.82380254, 62.27179740,"fa43f9f5-8cc4-4d3a-9d22-df6628f20d91"
"454","109.78.66.124","d1NQaIDu-SS5T0NvsqR-WPToynUEuvAiz0qk",0.50,"2021-12-26T22:42:19.043Z",182.25012640,164.78892086, 46.47271052,      0,215.50000000,348.94531250, 31.06444913,217.76516118,348.16403094, 97.67475744,"fe8d3124-0667-4655-8427-4d9076f458ee"
"455","68.47.6.192","gVCaCJcq-XvugPqfB5hzhHhtIbkkHZTO1OZc",0.80,"2021-12-26T22:40:46.385Z",318.68605306,396.73847544, 82.84921858,      0,231.00000000,346.00000000,104.58011283,274.26627784,390.26834634, 26.25036842,"1137208a-70a8-4dc2-a125-e4910ced7f03"
"456","68.47.6.192","gVCaCJcq-XvugPqfB5hzhHhtIbkkHZTO1OZc",0.80,"2021-12-26T22:40:56.078Z",167.99144456,389.59444657, 76.22936932,      0,176.00000000,254.00000000, 52.95280918,180.10570976,356.31867633, 93.66212483,"1ce157d8-3d55-4c96-8254-6e4d6068a05e"
"457","68.47.6.192","gVCaCJcq-XvugPqfB5hzhHhtIbkkHZTO1OZc",0.50,"2021-12-26T22:39:41.084Z", 19.14130376,271.85820993, 46.67417938,      0,124.00000000,241.00000000, 83.60023923,207.77281957,474.07158972, 83.35854015,"34489f3f-152c-4af3-a537-76130177ece2"
"458","68.47.6.192","gVCaCJcq-XvugPqfB5hzhHhtIbkkHZTO1OZc",0.20,"2021-12-26T22:39:28.534Z",162.28739804, 73.02352907, 42.47996205,      0,180.00000000,268.00000000, 94.53041838,182.32673891,289.06504417, 95.88457382,"51dd804a-9af6-41d1-8248-eb2393ba1dbd"
"459","68.47.6.192","gVCaCJcq-XvugPqfB5hzhHhtIbkkHZTO1OZc",0.50,"2021-12-26T22:40:38.179Z",353.17498636,370.44797956, 79.72455521,      0, 71.00000000,106.00000000,231.26175646, 79.47268702,181.65366082, 43.24628748,"7de98c87-996d-47c7-ae92-c1f8ca71f432"
"460","68.47.6.192","gVCaCJcq-XvugPqfB5hzhHhtIbkkHZTO1OZc",0.20,"2021-12-26T22:40:15.508Z", 54.92372409,303.54246673, 52.94030248,      0,252.00000000,329.00000000, 75.80237463,269.30696401,342.87797746, 35.28059367,"800386ea-0e66-4946-b71c-0ff160074c46"
"461","68.47.6.192","gVCaCJcq-XvugPqfB5hzhHhtIbkkHZTO1OZc",0.80,"2021-12-26T22:39:58.214Z",  8.96583894,438.93204864, 59.93693076,      0, 21.00000000,398.00000000, 93.64827815,137.22537764,429.03259149, 88.35192217,"e2bfb775-74c7-4c89-8619-9a4238e7e39f"
"462","68.47.6.192","gVCaCJcq-XvugPqfB5hzhHhtIbkkHZTO1OZc",0.50,"2021-12-26T22:40:31.612Z",146.09791576,162.01860030, 69.98860251,      0,139.00000000,313.00000000, 75.66372975,166.54619523,325.98243045, 44.60675600,"f97f62e8-49d8-4189-b542-3369abf08d3d"
"463","71.236.205.194","9CVoeq38-op_frVeoHo0kw8RYI3r0u_OTJ7o",0.20,"2021-12-26T22:39:48.769Z",144.20961813,372.50487076, 44.98921091,   1000,168.50000000,174.48437500, 62.00806399,167.03513600,173.49686703, 61.01255129,"11dcea44-8ade-43e0-80d0-bcd7e45f90cd"
"464","71.236.205.194","9CVoeq38-op_frVeoHo0kw8RYI3r0u_OTJ7o",0.80,"2021-12-26T22:40:34.166Z",284.97571703,347.29278738, 78.09582112,   2000,334.50000000,306.48437500, 18.35755975,339.55382430,291.20316933, 38.52409603,"390b8600-d155-4e58-9c43-5dcab5111ea1"
"465","71.236.205.194","9CVoeq38-op_frVeoHo0kw8RYI3r0u_OTJ7o",0.80,"2021-12-26T22:40:53.134Z",269.68869576,426.72242228, 44.77735087,      0,272.50000000,428.48437500, 46.38965402,251.02965775,392.74000306, 82.40191159,"63f1345d-82ab-4c64-bd84-3549d14a6adc"
"466","71.236.205.194","9CVoeq38-op_frVeoHo0kw8RYI3r0u_OTJ7o",0.50,"2021-12-26T22:38:24.438Z",171.58734092, 95.84330518, 85.25179825,  32000,146.50000000, 72.48437500, 39.05124838,133.88612061,102.28378299, 85.74898365,"892e004f-9502-4c15-8cfe-f6f149fcb565"
"467","71.236.205.194","9CVoeq38-op_frVeoHo0kw8RYI3r0u_OTJ7o",0.20,"2021-12-26T22:40:11.623Z",106.95886978,433.75643679, 79.56024386,      0,107.50000000,433.48437500, 77.52418977,141.42358678,305.71027055, 40.33490496,"92a5d746-df47-48d9-b189-714a5ba09ea4"
"468","71.236.205.194","9CVoeq38-op_frVeoHo0kw8RYI3r0u_OTJ7o",0.50,"2021-12-26T22:38:10.544Z",136.84660998,190.89324544, 81.65421405,   1000,125.50000000,162.48437500, 63.81222453, 96.94250612,149.64040006, 60.32521838,"9e32ac50-67c8-47af-abdf-e7eef655cbb0"
"469","71.236.205.194","9CVoeq38-op_frVeoHo0kw8RYI3r0u_OTJ7o",0.80,"2021-12-26T22:41:00.614Z",207.81975124, 55.52143325, 66.67913987,   1000,193.50000000, 36.48437500, 45.27692569,183.84267263, 28.12476041, 42.02841556,"9f129b09-79db-40e0-9c4c-75e6996d9b3b"
"470","71.236.205.194","9CVoeq38-op_frVeoHo0kw8RYI3r0u_OTJ7o",0.80,"2021-12-26T22:40:22.472Z",154.63306387,294.77460262, 47.09448412,   1000,196.50000000, 50.48437500, 79.81227976,193.37321051, 50.05531915, 81.51297930,"a43991a8-ccda-41e0-adb5-956d997cceed"
"471","71.236.205.194","9CVoeq38-op_frVeoHo0kw8RYI3r0u_OTJ7o",0.50,"2021-12-26T22:38:40.828Z",237.12399330,211.29776160, 32.60259085,   1000,228.50000000,197.48437500, 21.40093456,216.66911378,180.30702424, 26.50061444,"be1f81c2-3972-42f2-98e0-ef959ed85531"
"472","71.236.205.194","9CVoeq38-op_frVeoHo0kw8RYI3r0u_OTJ7o",0.50,"2021-12-26T22:39:00.097Z",275.74296468,170.42501604, 71.22041498,  17000,279.50000000,195.48437500, 75.23961722,270.38572166,233.73708970, 98.20139188,"c763e01b-7595-4b58-9fdf-c47c559dff8d"
"473","71.236.205.194","9CVoeq38-op_frVeoHo0kw8RYI3r0u_OTJ7o",0.80,"2021-12-26T22:39:09.972Z",101.04256182,165.53615332, 97.92649842,      0,232.50000000,159.48437500,  5.00000000, 87.69626881,120.61776349, 97.52031236,"cdcc5ba3-8ce9-41cc-a5cc-179c4dec0ed7"
"474","71.236.205.194","9CVoeq38-op_frVeoHo0kw8RYI3r0u_OTJ7o",0.50,"2021-12-26T22:39:05.102Z",341.46668617,183.84002424, 41.20958720,      0,110.50000000,215.48437500,  5.00000000,335.38339989,130.43712016, 32.79902958,"cec29202-8bad-46ba-bb46-0f54e3267ecf"
"475","71.236.205.194","9CVoeq38-op_frVeoHo0kw8RYI3r0u_OTJ7o",0.20,"2021-12-26T22:37:46.518Z", 76.59026608,  3.50669434, 97.77901243,      0,112.50000000,131.48437500, 87.96590248,129.76785885,220.57615287, 64.34812185,"eb54c6bf-e1db-476e-9c89-46853f243f32"
"476","71.236.205.194","9CVoeq38-op_frVeoHo0kw8RYI3r0u_OTJ7o",0.50,"2021-12-26T22:39:30.915Z",151.93809610,124.96725866, 83.32500910,      0,135.50000000,160.48437500, 50.21951812,109.18791815,185.87567607, 93.39417146,"f6692323-6b69-458f-9841-573b2ede5c10"
"477","71.236.205.194","9CVoeq38-op_frVeoHo0kw8RYI3r0u_OTJ7o",0.50,"2021-12-26T22:39:17.706Z",299.51761784, 75.98586671, 28.00974492,   3000,309.50000000, 87.48437500, 23.85372088,325.27366285,108.73723254, 50.10312651,"fa0cf80f-6103-4c1b-8468-0f88423828fe"
"478","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.90,"2021-09-11T07:17:42.207Z",327.44127426, 61.47337802, 37.56351499,      0,290.22222900, 68.84445190, 40.39123078,245.71835027, 60.47763072, 41.37817065,"1d3d0b44-1ac3-4886-a55a-d574f73cb8a8"
"479","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.75,"2021-09-11T07:17:36.697Z",113.87808925,326.69922021, 81.92618975,   1000, 62.66667175,258.71115112, 21.89761691, 42.94370037,232.97857574, 31.45606189,"20db74c6-1a8a-4bd3-8108-1ac2ae59be49"
"480","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.95,"2021-09-11T07:17:06.972Z",333.39510177, 78.29340557, 22.99292332,  59000,337.15557861, 87.33346558, 25.66405866,268.33925180,102.78475380, 90.56452925,"23ee9310-c700-49e8-8545-a8e9053d8d1a"
"481","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.35,"2021-09-11T07:16:29.040Z",154.45914115,374.89535472, 51.14662151,      0,102.13334656,104.04440308, 42.40075840, 56.71420127, 50.06246083, 76.06804771,"23f0d290-0360-47b1-b6bb-4d484330dbd2"
"482","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.15,"2021-09-11T07:17:15.402Z",216.10702091,169.15493578, 21.58558559,   1000,287.37777710, 35.42233276, 36.88530636,286.20464906, 20.29527902, 32.64811154,"3022caae-fae4-4f14-9336-aa56a5a82886"
"483","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.90,"2021-09-11T07:17:23.842Z",187.82325245,464.36448674, 70.85578580,      0,156.88888550,478.80001831, 39.84285148, 40.75700694,466.13428780, 64.39690645,"3391f021-4ca7-48e8-a092-0aba52530229"
"484","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.90,"2021-09-11T07:16:19.638Z",343.26195261,498.54493017, 21.97694823,   7000,329.68890381,471.33346558, 43.25650985,338.28622486,497.03995063, 71.03885348,"3d2b527d-c3b0-4e59-8d37-27a0222acdff"
"485","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.90,"2021-09-11T07:17:02.332Z",  3.76388074, 27.81434541, 37.93960632,   1000, 17.15555573, 29.02218628, 25.60252218, 24.78447872, 20.66107643, 24.66374453,"41ce06d8-ab21-4b00-a107-31e007a2722c"
"486","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.55,"2021-09-11T07:16:39.211Z", 70.99402846,196.22560538, 62.38756737,   1000,113.51111603,231.68893433, 41.95255672, 92.49377332,220.06508968, 32.70577455,"45b6a924-f5db-4d57-862a-a9c96918008f"
"487","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.25,"2021-09-11T07:17:32.024Z",203.44149015,230.00004467, 45.03699274,      0,166.48889160,130.71115112, 67.56671611,125.81161862, 42.45296277, 43.34317271,"64872729-8741-4b68-879e-b086457d8ff9"
"488","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.15,"2021-09-11T07:17:19.246Z",315.96687217, 95.88771941, 31.32637545,   1000,100.71111298, 68.84445190, 62.74317787, 76.18833568, 16.35024691, 66.57655401,"7a4af3dd-60c8-435d-bb88-11316a8ffde9"
"489","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.90,"2021-09-11T07:16:56.183Z", 26.59278091,285.81168209, 25.99481760,   2000, 33.86666870,284.31124878, 21.67424598, 26.22649422,285.33666018, 45.00639755,"805a6391-921b-4f05-8490-40b29a853ac8"
"490","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.50,"2021-09-11T07:16:00.677Z",209.84688354,297.51673386, 65.26102646,      0,165.06666565,244.48898315, 87.01818151, 80.45242613,117.21045846, 89.79107853,"9357bd86-353e-469c-9579-8ec559a320cf"
"491","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.95,"2021-09-11T07:15:55.804Z",148.50311530, 44.99460557, 82.89773118,      0,150.48889160,134.26657104, 72.67008605,136.00908842,157.08729483, 29.39595284,"b821075e-0eba-4d75-8b19-579286004457"
"492","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.95,"2021-09-11T07:17:28.535Z",230.66580545,175.93743893, 87.06205403,   8000,234.04444885,193.64450073, 62.88917692,237.32002501,207.67115335, 84.22581830,"bb9261ee-bba5-408e-9ed1-f27990b194df"
"493","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.90,"2021-09-11T07:16:14.259Z",315.56655821,401.29070635, 84.53505465,      0,274.93334961,410.53341675, 61.52755063, 72.36797172,461.89844172, 34.24115721,"c03b19da-3bef-45c9-a0b9-3601ee2109d0"
"494","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.00,"2021-09-11T07:17:11.080Z", 58.14736177,231.87165985, 35.29808651,   1000, 79.02222443,463.51119995, 30.02071803, 70.48962467,463.27121307, 33.28997382,"dc15627c-c3b7-489f-a4dd-f4f1f68eb262"
"495","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.90,"2021-09-11T07:16:08.145Z",105.72943434,228.05382727, 35.04089497,  49000,111.73333740,222.80001831, 39.60896997,136.48664127,200.35648473, 91.19881422,"dd3228a1-636b-4d2f-9ca3-34344e06547b"
"496","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.95,"2021-09-11T07:17:46.942Z",304.97100177, 49.34544180, 74.89176245,   1000,302.31112671, 66.35568237, 37.36707882,308.15714902, 55.94793860, 28.89417504,"df6e30b1-f147-4c84-bef1-96132e446469"
"497","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.90,"2021-09-11T07:16:43.121Z",318.87073780,425.68892684, 85.48474079,      0,315.82226562,401.99996948, 51.03438413,352.82984350,359.33493073, 95.67282547,"ec0d037b-e48b-4cce-8376-47a93b3deb92"
"498","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.90,"2021-09-11T07:16:46.342Z", 90.25246234,244.02366248, 52.78753379,   2000, 76.17778015,229.19992065, 41.42201537, 49.06469218,213.87928231, 50.18003651,"ee5ea39b-fecc-4e29-b409-821edd4f361d"
"499","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.35,"2021-09-11T07:16:51.305Z", 92.34197960,360.97077396, 92.15402795,  47000, 62.31111145,480.22213745, 60.79587558, 53.33708043,497.25391013, 99.05408932,"f1e8a49d-2a96-4039-8b3d-b577e3698ec2"
"500","149.167.137.217","uPblIPyK-P5rWjHdnm_mN9aUq76R0Qr2VOJk",0.20,"2021-09-11T07:16:33.357Z",  4.91771304,129.48148997, 66.17239221,   2000,250.39999390, 68.84445190, 72.41902643,281.00160602, 20.29841661, 79.22081429,"feb09246-3c8f-4816-9bb0-e687310307a9"
"501","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.80,"2021-12-26T22:45:31.540Z",237.85491132,257.57519208, 75.40044281,      0,174.50000000,219.13333130, 14.21267040,124.26129666,196.01518226, 61.31557229,"01703825-5b54-4cf3-8fb3-e77974f7261a"
"502","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.50,"2021-12-26T22:45:56.529Z",114.94388246,173.56686518, 54.61815713,      0, 87.50000000,213.13330078,  5.00000000, 68.14104308,228.67627114, 25.22993626,"0478cd16-8989-4737-b5f2-b5e58965a953"
"503","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.50,"2021-12-26T22:44:49.026Z",310.49901536,355.85046496, 58.70870134,   4000,305.50000000,362.13333130, 21.93171220,328.98858055,381.42021395, 52.06901469,"1a400b5b-3a63-4de6-b0cd-8957d897e7dd"
"504","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.50,"2021-12-26T22:43:50.041Z",314.78184132,136.11057836, 39.31135888,      0, 36.50000000,423.13333130, 49.81967483, 42.40415939,435.93011053, 96.93572391,"2b67117c-80ee-4a1c-9b6f-0de5bc147153"
"505","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.50,"2021-12-26T22:45:53.046Z",293.31238720,166.78402231, 23.32615137,      0,275.50000000,168.13330078,  5.00000000,179.82529426,175.14771419, 94.56490651,"35391c0d-012e-4807-8818-c26c27da8428"
"506","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.50,"2021-12-26T22:45:48.986Z",105.26043034,131.75304024, 79.70575398,      0,147.50000000,165.13330078,  6.00000000,154.54983096,131.20964897, 59.76499152,"4710bcc3-c8be-43df-87c4-b73e049ae1b5"
"507","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.20,"2021-12-26T22:46:42.494Z",124.64922817,262.29080616, 90.20191445,  36000,175.50000000,436.13333130, 23.34523506,215.78850798,453.93654938, 82.71732663,"47bf5d5e-13b3-4bd7-b5ca-786af9611a4c"
"508","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.80,"2021-12-26T22:46:00.446Z",164.39847569,169.24642219, 74.44740650,      0,203.50000000,134.13333130, 15.62049935,225.84752858,145.18452024, 40.81175798,"4863e911-4ab7-4b9d-ac36-139baaf4cbb4"
"509","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.20,"2021-12-26T22:45:26.274Z",105.62336275,345.35751655, 39.77459160,      0,196.50000000,141.13333130, 19.23538406,223.20434697,101.23679633, 88.89149392,"4cc39b6b-b9ad-4c68-a2d9-25c04d6a6c60"
"510","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.20,"2021-12-26T22:38:43.953Z", 23.08826459,315.93642229, 21.48320044,   1000, 21.50000000,337.13333130, 28.44292531,  9.45585326,369.54769612, 38.67551209,"4f71baf3-9475-43dc-afe1-0f2b077c574c"
"511","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.20,"2021-12-26T22:46:15.352Z",218.59678884,324.02540243, 40.05683969,      0,199.50000000,292.13333130,  6.32455532,230.54507358,347.09017168, 61.83869783,"57b66202-866f-43ef-b728-656a64f27b93"
"512","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.50,"2021-12-26T22:46:31.410Z",251.39200084,454.92289130, 48.02649595,      0,112.50000000,238.13333130, 17.88854382,238.76333091, 29.83667631, 51.95556873,"59898391-8ff0-4ad6-ac96-770a956c83d0"
"513","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.50,"2021-12-26T22:46:05.392Z",172.98660843, 53.97026436, 47.87324333,      0,194.50000000, 52.13333130, 20.88061302,247.49064372, 57.11185210, 77.47066089,"63d2b519-604a-4170-994b-e7fd9dd30b23"
"514","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.80,"2021-12-26T22:45:38.789Z",190.17069055,290.83578650, 28.98967759,   2000,187.50000000,295.13333130, 11.70469991,183.99053071,310.89161211, 37.84626167,"6654fdff-3cd9-4810-b1d0-9d62a138281f"
"515","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.50,"2021-12-26T22:38:26.792Z",201.84179306,309.02871566, 49.94759138,  31000,208.50000000,308.13333130, 50.47771786,211.25667254,317.33943770, 89.84435832,"69bb8ce7-2f31-459d-bede-f253f16cde8e"
"516","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.80,"2021-12-26T22:44:30.772Z",180.26683847, 36.59400796, 96.56012993,      0,308.50000000,344.13333130, 24.08318916,343.54556511,368.84738960, 94.01738686,"77a7037b-f70e-4202-80a1-6932a2c3aa08"
"517","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.20,"2021-12-26T22:45:20.681Z",122.64638529,466.15523657, 90.82416640,      0, 30.50000000,487.13333130, 13.03840481, 91.75179602,475.41040712, 64.43160114,"ace74d9a-7e5a-476a-a759-e31ae50af0b5"
"518","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.80,"2021-12-26T22:44:55.904Z",261.25880055,227.24801948, 70.57366968,      0,237.50000000,233.13333130, 22.47220505,225.26174333,182.24882704, 93.48869677,"b7994ba8-338a-4a72-bcfd-5141a0e0d09e"
"519","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.80,"2021-12-26T22:46:09.448Z",254.91953772,225.25451522, 59.01847553,   4000,256.50000000,197.13333130, 24.69817807,274.02907552,185.07832431, 54.70968845,"c6847091-c29e-4cc1-a9ba-e5a68466433d"
"520","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.50,"2021-12-26T22:45:03.305Z",135.42271387,488.36396152, 82.30506219,      0,254.50000000,227.13333130, 26.17250466,292.48352891,181.06363656, 95.82560599,"ce9e0467-3e68-4aa9-a295-1a0c384ea0bb"
"521","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.80,"2021-12-26T22:46:36.619Z", 27.61778670,426.01540284, 64.66076120,      0, 20.50000000,404.13333130, 23.34523506, 39.81314353,407.54430674, 78.05371938,"e923d66c-cf97-4949-89cb-235e7e31cf08"
"522","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.20,"2021-12-26T22:44:04.152Z",253.59884038,445.68861715, 88.15171500,  10000, 61.50000000, 31.13333130, 38.28837944, 62.86523009, 11.15493957, 72.41239038,"f6a76cf5-0258-4bb2-8eb8-22fe5d1f1870"
"523","47.36.100.132","QOpYSZPa-d-7WY2jp7mqMAtJ3ZC80ZL9dbCY",0.50,"2021-12-26T22:44:43.737Z", 95.01171912, 24.31241511, 94.14591880,      0,132.50000000, 46.13333130, 33.97057550,125.33826436, 40.63813896, 59.85644377,"ff1f6565-e254-4532-bff2-d5a56b5b7f05"
"524","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:44:57.950Z", 68.36028029, 76.41069467, 38.80228153,   3000, 93.00000000, 83.00000000, 50.63595560,175.77661231, 88.59447980, 64.97832448,"015ab716-2bcc-4aa3-a967-c59415ae8afc"
"525","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:47:07.690Z",113.19271442,351.39311097, 27.31961798,  83000,112.00000000,355.00000000, 28.23118843, 95.55132895,418.19857930, 98.80173966,"02b681c2-33e1-4888-b461-f4e6a9daf7fb"
"526","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:38:16.052Z",171.32760118, 72.74967280, 62.57203459,      0,201.00000000, 72.00000000,  5.00000000,149.55575735, 95.46848913, 95.96769525,"05d52300-5e96-42d6-a81f-cfd17369e818"
"527","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:45:06.168Z", 39.84084189,369.77421730, 97.92510821,      0, 67.00000000,363.00000000, 34.13209633, 67.49895346,375.85268389, 96.15079769,"09f0eba9-6085-4f8c-8af1-b92e11ef04b5"
"528","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:48:14.226Z", 35.79884765,184.34374596, 41.24904742,   1000,126.00000000, 79.00000000, 21.84032967,115.57033892, 84.67916212, 28.02632233,"0c57b5cb-1218-4ebf-a638-6a9e81503ded"
"529","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:44:10.313Z",301.85929103, 65.96187595, 68.79706028,      0,285.00000000,376.00000000, 57.87054518,278.27922365,410.63361379, 49.02432143,"0ce51444-de14-45f9-86c5-f4cdd029d267"
"530","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:47:36.741Z",149.84714712,292.24568168, 62.43043213,  65000,145.00000000,291.00000000, 50.80354318,132.85906012,302.53727400, 99.45289191,"0dbbbd48-b711-49c8-b9ea-d5eff1ae1a19"
"531","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:42:23.605Z",248.40903754,394.78228755, 31.78253883,   2000,338.00000000,400.00000000, 14.42220510,340.81066130,412.37396107, 32.19727478,"11ea6a15-5eba-4c77-968b-16a99ee38d7e"
"532","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:39:27.261Z",301.61353686,359.63196333, 52.98433104,      0,297.00000000,352.00000000,  5.00000000, 73.80399820, 13.73855854, 25.33744312,"1448d795-c1b9-47a6-864a-f3fce4f54b4d"
"533","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:43:02.999Z",143.41718798,410.78776326, 45.24758031,      0,144.00000000,381.00000000, 15.26433752,160.11745011,333.35339450, 72.94059319,"151ce585-aa64-4565-bd73-1782cee54405"
"534","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:40:05.721Z",224.97186520,261.00467989, 29.50729945,      0,239.00000000,247.00000000,  5.00000000,244.09551575,243.53028244, 79.10902204,"1d42a057-d0bf-47e1-9e2c-71b4733e8860"
"535","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:45:10.824Z",273.54493473, 39.43684750, 59.54059866,      0,276.00000000, 46.00000000, 27.65863337,305.39635225, 74.29856550, 40.92647512,"1ec6519c-a1eb-4fb8-94db-eeedf1ca6039"
"536","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:41:13.765Z",310.79058722, 30.85053149, 52.73348789,   1000,305.00000000, 15.00000000, 31.30495168,307.27198822, 11.16253991, 22.39042512,"1fc869f3-7062-4e2e-ad16-5babd4077f84"
"537","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:47:56.700Z",215.12392357, 53.79588506, 34.09877945,   7000,181.00000000, 45.00000000, 21.47091055,173.29775897, 55.66516075, 61.17721023,"2133f97b-8324-4dca-97c5-82fa6176e947"
"538","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:40:29.454Z",201.20747018,267.48789240, 51.43806835,   1000, 66.00000000,434.00000000, 30.46309242, 62.03564172,432.90424174, 25.45063686,"247bc746-e7ee-4c1f-831d-c11857d685bf"
"539","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:42:52.664Z", 20.40119633,491.45829723, 24.73033042,      0, 26.00000000,465.00000000, 17.20465053, 28.56149656,496.26776013, 25.11116643,"2b7daf22-5082-49a9-8fe6-4ffae96902fc"
"540","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:48:20.127Z",160.82628400,273.35837405, 69.98462505,      0,160.00000000,303.00000000,  5.00000000,157.47240825,302.13812275, 37.37062277,"312aea2f-0d6a-4a69-8d3d-5b31d9ced43b"
"541","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:41:40.466Z", 90.28656696,357.56999118, 55.01827069,      0,101.00000000,353.00000000, 22.20360331, 84.74272962,369.33192483, 47.69097400,"345b2f29-05e1-4b96-81c5-72ae35204beb"
"542","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:42:32.846Z",262.52798358, 21.62560607, 86.30387290,      0, 71.00000000, 31.00000000, 32.64965543, 19.91271344, 15.12625433, 52.39399537,"3575386a-c8df-4ebc-a10d-c0a52d929052"
"543","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:49:21.826Z",195.81600392,330.44323743, 23.62533792,      0,192.00000000,327.00000000, 20.61552813,229.99926669,313.95779426, 64.73645254,"3a950539-c42e-4d99-8a9a-839912351c79"
"544","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:49:16.772Z",230.60606626,401.01395556, 86.77968140,      0,194.00000000, 85.00000000, 40.79215611,166.59392062,100.73481603, 62.15174782,"429ec62a-7c4b-4744-b483-535b09434586"
"545","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:41:03.454Z",238.67649545,179.67114682, 69.64104274,      0, 60.00000000,157.00000000, 37.33630941, 59.47713949,169.89472062, 42.16237450,"4c18577f-4c4f-4506-8b14-6b7c0cdc7598"
"546","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:42:16.176Z",275.68052876,311.69019363, 58.24656838,      0,203.00000000,388.00000000, 31.89043744,210.65792647,407.47472811, 88.34324159,"52f8e9b9-52c0-48a7-8a4e-d1b262bfacaf"
"547","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:42:39.099Z",  4.34138522, 83.47488930, 83.08467466,      0, 95.00000000, 47.00000000, 26.83281573, 34.93040386, 46.03725679, 75.75923202,"546b1f2b-0354-4259-9615-02ce5c50be1d"
"548","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:44:01.521Z",344.02430838,474.95069577, 59.12697554,      0,319.00000000,465.00000000, 23.53720459,340.63304979,454.43203036, 33.31598472,"57d2be74-3621-4316-8759-736124003cce"
"549","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:47:45.063Z",334.14914891,315.91344791, 39.66092706,   4000,324.00000000,322.00000000, 26.40075756,314.78544362,338.66738600, 54.36011259,"585106e2-a0ad-4379-a2d9-0eb870a08fad"
"550","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:46:23.587Z", 20.15741764,121.85674128, 97.00666552,      0, 70.00000000,107.00000000, 23.76972865,108.32441539, 88.56642328, 45.38758192,"5cea892d-8cf5-4155-aff7-170c698c9d9a"
"551","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:46:29.971Z",201.68731361,224.53103037, 93.37009347,      0,276.00000000,260.00000000, 35.11409973,313.39655718,269.81055548, 48.36141262,"5eb6ee26-b812-4be6-9463-7a5fab88cb41"
"552","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:47:14.473Z", 32.83492581,309.72204439, 99.83735260,      0, 79.00000000,335.00000000, 31.06444913, 59.56506944,320.54241341, 21.38369574,"60fc3ce8-69b9-43c8-b554-64d2f532d4ed"
"553","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:48:54.829Z",161.45258095,125.46679826, 58.62097182,  12000,158.00000000,138.00000000, 25.94224354,159.63804470,169.17519483, 70.05289159,"66059ae4-08a2-4579-acff-7b890419e476"
"554","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:40:45.246Z",142.74481910, 40.12316595, 98.04106569,  65000,168.00000000, 57.00000000, 50.44799302,190.03751219,104.20442908, 99.16673589,"69fa2bef-60a2-48ba-965d-6db9fd445ab7"
"555","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:44:50.016Z",167.89855887, 87.69459293, 75.19835567,   1000, 92.00000000,154.00000000, 58.85575588,100.39300130,161.79767854, 62.10004240,"6d218294-f1ea-401d-a0b1-89eae18f1262"
"556","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:48:48.250Z",177.58032942,442.51262307, 34.02717853,   1000,178.00000000,440.00000000, 18.68154169,176.82782827,442.18021295, 26.82293747,"6e5d88c6-02a6-4d8f-8afc-819e4e55e779"
"557","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:49:30.058Z",317.97456952, 22.76529422, 44.88065280,   4000,317.00000000, 60.00000000, 47.01063709,341.97334278, 97.66417887, 67.78440879,"72ec518f-95fc-420a-9a76-5c030fecbb63"
"558","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:41:31.895Z",284.39029916,247.95808131, 53.31094660,   2000,277.00000000,191.00000000, 25.07987241,279.31622558,165.74406992, 45.14697251,"748def76-78c6-445a-a881-d76220d8f09c"
"559","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:46:01.897Z",258.79264797,202.72439790, 52.38793256,      0,275.00000000,196.00000000, 15.55634919,332.08725649,219.78814362, 96.32572404,"7e7bf52d-6837-4565-adad-fc7134267a05"
"560","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:43:26.478Z",261.76097670,411.69356635, 42.03396858,      0, 45.00000000,301.00000000, 13.45362405, 35.96160477,301.55522230, 36.59700472,"816e0717-9a44-450a-9e17-e33e81e4dca0"
"561","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:39:49.999Z", 25.88607521,151.00696533, 24.61189546,      0,209.00000000,263.00000000,  5.00000000,251.05071889,279.31900513, 64.75682737,"81b83d07-607e-476c-b7ad-b7b322e9c1a3"
"562","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:49:47.180Z", 72.71964065,287.17937705, 33.46322217,   1000, 69.00000000,291.00000000, 39.96248241, 52.33068584,302.08804048, 40.98352210,"82de4f7b-e5e1-4857-9a78-9264d87184a6"
"563","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:42:57.890Z",309.23490052,114.78699475, 78.10647079,      0, 73.00000000,358.00000000, 30.61045573, 55.08556225,387.39740977, 83.31748301,"86975f5f-883e-4640-970c-061fb873cc1d"
"564","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:41:45.309Z",205.10236561,253.88483952, 75.92843933,      0,141.00000000,207.00000000, 17.69180601,124.74639849,198.37356279, 40.43297902,"9278e3e7-3dc6-47ef-a886-6123803fc4d8"
"565","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:49:37.797Z",176.38177110,359.92654436, 84.44283677,   1000,194.00000000,328.00000000, 73.76313442,208.26241789,307.18790137, 72.08962264,"9962429b-dfe9-46b5-bb63-c74c9f2faf43"
"566","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:45:16.997Z", 76.46341475, 15.48044588, 83.88603298,      0, 95.00000000, 45.00000000, 13.92838828, 99.28175058,  6.96424985, 85.57367263,"9b6dd21e-1337-49ad-a71c-8c891dcba751"
"567","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:44:31.695Z",144.45957351,238.49071800, 40.17380709,  62000,144.00000000,214.00000000, 43.73785546,166.51604589,177.10473795, 96.08221896,"b06e32d1-7cd0-4b3a-a72a-c77fd6058c55"
"568","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:45:42.434Z",150.59860777,390.61899494, 23.38271702,   2000,148.00000000,388.00000000, 18.11077028,147.69634082,381.48018678, 40.53668963,"b519ceb8-97d1-41d0-be2d-cbeb2aceab11"
"569","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:47:19.774Z", 96.21624094,388.02173059, 28.14345664,   2000,333.00000000,298.00000000, 29.42787794,336.96904351,306.28033786, 45.00106515,"b5c8b979-2908-450c-83f9-c28c7a21eaf5"
"570","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:44:23.674Z",250.57971323,278.10844003, 50.36116005,      0,152.00000000,225.00000000, 65.76473219,113.78136267,188.82812451, 70.86903059,"b6b57152-fce7-410f-9707-061aaaa52729"
"571","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:46:42.559Z",173.87153095,152.73381883, 55.86827740,   2000,186.00000000,118.00000000, 31.78049716,203.51902272,102.44440338, 50.34362474,"b6f0582b-1632-4447-9787-f122656d20e9"
"572","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:38:37.423Z", 35.22955118,253.36621389, 83.87585510,      0,201.00000000,273.00000000,  5.00000000,163.28905401,302.55858362, 85.07439879,"ba38fb97-1357-4a5a-82d8-27bcb1917872"
"573","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:49:08.243Z", 46.98426614,135.10360221, 40.50179802,      0,207.00000000,285.00000000, 74.81310046,220.78482223,302.90856699, 50.39476323,"bd0626a4-ff42-466b-a0a9-b04db7a3f5f2"
"574","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:38:06.055Z",106.01147280, 65.39775577, 95.70592626,      0,204.00000000, 76.00000000,  5.00000000,209.61097478,162.46210565, 78.51229638,"c00c43ef-3767-4bf3-ada7-57d6cd86f7ce"
"575","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:47:30.223Z",101.65879870, 68.03532731, 24.21293544,   1000,309.00000000,346.00000000, 14.86606875,306.77470243,352.31249864, 28.72460302,"c3e22cab-9930-41d5-bd66-a64c86496cf5"
"576","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:45:26.891Z", 69.92175881,227.14460490, 44.20103911,      0,240.00000000,191.00000000, 24.04163056,267.56429152,186.73372262, 59.13479461,"c9bf7713-cb9d-493d-b9c0-7191cccd2cbd"
"577","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:39:37.876Z", 37.01392713, 70.53562951, 90.91171629,      0,169.00000000,123.00000000,  5.00000000,257.04575966,140.53845516, 42.33285566,"cab3d409-3f4d-4614-b1d2-eba11aabd2aa"
"578","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:46:58.264Z",237.57980796,212.89982481, 59.65850601,      0,302.00000000,413.00000000, 50.48762225,311.48439724,462.88212326, 24.92324068,"d11ae6a4-fb1d-4ef4-a6dd-880388ae85bd"
"579","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:46:19.656Z",120.94113362,369.03329882, 87.14803898,      0,140.00000000,371.00000000, 35.84689666, 90.78885239,365.06700800, 43.95764283,"d4d44f23-05c7-49de-b403-f0d491cce471"
"580","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:43:40.909Z", 27.79299331,199.50287657, 76.29149617,      0,170.00000000,110.00000000, 49.72926704,253.86679564, 53.65447220, 53.31060939,"d8b32452-dc57-4561-bdfa-df387047b0b9"
"581","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:44:16.483Z", 37.14777534,167.97165203, 25.63689426,      0,133.00000000,135.00000000, 60.82762530,169.36245838,154.53147700, 59.50184514,"deb75dc7-54cd-4729-a7a5-cf763513f18e"
"582","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:48:04.590Z",119.24539553,315.21299958, 81.86083916,      0,285.00000000,120.00000000, 28.44292531,221.90043327,232.38791414, 49.15880105,"e416341d-a3e0-4393-b09b-62255a74a215"
"583","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:41:53.635Z",212.96030096,339.04455055, 89.50769652,      0,126.00000000,126.00000000, 57.42821606, 88.03078906, 68.60148663, 90.70416280,"e6e0926f-930e-4922-838a-3c795239f79a"
"584","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:45:32.932Z",175.82949040,392.68220321, 27.55981997,   1000,223.00000000,153.00000000, 26.30589288,228.01464906,150.53524276, 20.03187705,"e7e99b3f-76ee-4039-b484-80276faf5803"
"585","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:39:59.221Z", 37.34884556,167.08235456, 51.02390749,      0, 30.00000000,157.00000000,  5.00000000, 25.21103530,141.14376909, 61.99794917,"ea8f0142-98e3-41e6-81be-872ad03259ba"
"586","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:42:08.159Z",210.01536178,327.89941555, 98.86425883,   4000, 77.00000000, 73.00000000, 55.46169850, 73.38090879, 94.40880471, 73.05557744,"eaa4cec2-4e8d-4a79-b0db-1c68fb9c9b6c"
"587","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:45:51.751Z",191.68517547,165.78852641, 51.54291642,      0,266.00000000,343.00000000, 17.00000000,272.18831252,344.59065095, 23.35345405,"f09bad21-b0f5-4cab-8e6b-8832bc213bfe"
"588","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:41:59.335Z",288.23758914, 35.54338495, 53.50973134,      0,156.00000000,296.00000000, 21.09502311,157.78340645,309.84817245, 49.89780870,"f109ab63-16e6-42da-9a61-cafcc60117a9"
"589","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.80,"2021-12-26T22:38:25.090Z", 38.40483692,287.28220034, 41.22987165,      0, 37.00000000,311.00000000,  5.00000000, 34.31964493,316.59509397, 25.99939843,"fa8702ef-493f-4338-9dab-cf837444400d"
"590","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.20,"2021-12-26T22:39:13.320Z", 19.30347733,437.22878015, 60.93296207,      0, 85.00000000,383.00000000, 35.35533906, 45.23600699,437.79165766, 84.90482679,"fd868dfd-a49d-4dab-b158-f70d85777ddf"
"591","70.50.74.54","825MK5SW-0xOVBxSpGgkWzIKVNqISOaHCS6M",0.50,"2021-12-26T22:45:21.445Z", 73.23633231,296.50923484, 68.68845693,      0, 66.00000000,267.00000000, 11.70469991, 66.59838876,266.82625159, 25.08948858,"fe3f2102-8555-488c-9c7b-022fbb10085c"
"592","24.60.168.241","F3whenmm-bNX9wAQrtIHFyfEsoxiaIZaF4t8",0.80,"2021-12-26T22:38:20.537Z",168.01820355, 61.88640002, 36.70036040,      0,185.50000000, 74.87500000,  5.00000000,179.55181922,495.61509471, 56.72334626,"7c14e88d-76a4-4f11-894a-354d538b1a95"
"593","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.20,"2021-12-26T22:38:25.130Z", 36.99640746,359.05073840, 36.52240464,      0,141.50000000, 96.07812500,  5.00000000,125.97866908, 97.08605353, 26.66642464,"10ffdc98-411f-486e-85c2-ecd1163fd694"
"594","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.20,"2021-12-26T22:39:22.656Z", 38.36191188,186.15312072, 50.50664118,   7000,104.50000000,411.07812500, 40.31128874,102.52404765,389.14943338, 69.23705185,"214c9e0d-bafd-4a76-a3a6-92c5db7c2dc7"
"595","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.50,"2021-12-26T22:40:09.619Z",168.62163262,207.30917793, 41.46214244,      0,163.50000000,227.07812500, 42.52058325,124.00601221,236.61477777, 90.82117133,"2479bee7-3308-4b66-8260-267b7810ecb8"
"596","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.20,"2021-12-26T22:38:36.292Z", 16.09260223,496.22966969, 87.79982620,      0,164.50000000,304.07812500,  5.00000000,140.14899004,370.65527478, 82.82409052,"2b62b0b3-58e7-4518-971d-05b94b9ff791"
"597","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.80,"2021-12-26T22:39:48.514Z", 72.15132712,437.82344064, 42.79936522,      0, 90.50000000,455.07812500, 23.34523506,114.60207204,490.74722006, 68.29451959,"33774792-f605-472e-8905-c4588a3d3629"
"598","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.80,"2021-12-26T22:39:53.154Z", 60.19178013, 84.37286447, 34.29886187,  53000, 59.50000000, 84.07812500, 32.75667871, 57.03590301, 39.30087909, 90.16085613,"41b98036-b4ca-4347-adbb-2d9a6016a26c"
"599","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.50,"2021-12-26T22:39:36.941Z",293.60098926,207.63571539, 43.13770126,   3000,294.50000000,162.07812500, 39.59797975,307.50937164,186.07686037, 56.98409028,"4679dbdb-c859-4ec4-8d2a-9243d6f8d589"
"600","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.50,"2021-12-26T22:39:31.910Z",342.91666367,470.51792526, 96.36859775,      0,319.50000000,358.07812500, 27.80287755,327.16496250,386.07481026, 31.27190004,"4c24b709-845d-4b11-b13a-74ea53c25bde"
"601","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.80,"2021-12-26T22:40:28.098Z",341.21170308,150.69018679, 56.66161669,  28000,327.50000000,152.07812500, 29.73213749,317.03485101,140.53646296, 81.17243257,"5d58402a-fd32-40b3-8bf6-53ee70e6bec1"
"602","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.50,"2021-12-26T22:40:02.188Z", 27.20989088, 69.47864100, 31.93958871,      0, 68.50000000, 41.07812500, 44.77722635, 34.03799200, 44.25438367, 74.63539651,"66ddab2c-25c0-4c90-8926-a71a30e33637"
"603","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.80,"2021-12-26T22:40:22.189Z",  1.20179390,  9.06120049, 38.27400022,      0, 61.50000000, 94.07812500, 33.73425559, 87.40215891,165.68338529, 85.52974557,"68ccc107-ff02-44a6-96fc-495b4dba8434"
"604","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.50,"2021-12-26T22:40:16.371Z",337.44840743,102.78458562, 97.61146587,      0, 85.50000000,170.07812500, 40.60788101, 38.66993667,180.74919023, 47.79807184,"72e37787-e105-4cba-a37d-e6cc4c2d3d21"
"605","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.20,"2021-12-26T22:40:35.252Z", 93.40270581,412.85067868, 44.38995483,      0,225.50000000,367.07812500, 44.01136217,178.92905354,383.47457879, 87.23397885,"750dbb67-2675-4e03-a088-0713181ee17b"
"606","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.20,"2021-12-26T22:39:00.256Z", 58.06476392,152.25433490, 96.20917133,      0,183.50000000,147.07812500,  5.00000000,179.64299985,144.11325641, 52.57688222,"8a61e57d-f45d-4078-b167-5251840d1bb1"
"607","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.50,"2021-12-26T22:39:08.522Z",  2.63146230,373.27088862, 74.98285750,      0, 72.50000000,306.07812500, 33.83784863,107.04383059,271.31837600, 81.65218295,"9123174e-345a-4417-9fc3-3b5396be46fe"
"608","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.50,"2021-12-26T22:39:17.192Z", 32.32855769,461.31826586, 42.55481859,      0,100.50000000,449.07812500, 29.52964612,104.38685296,472.15302177, 74.32041518,"95acba6d-02b4-44f8-9d37-d528c3194ad2"
"609","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.80,"2021-12-26T22:38:46.025Z",146.28538494, 50.30792367, 37.17774510,      0,151.50000000, 56.07812500,  5.00000000, 92.28484322, 36.47587067, 99.06555851,"cdcbf33e-c7f4-4608-ab76-61d81415f9be"
"610","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.20,"2021-12-26T22:39:58.702Z",318.82918710,114.35838525, 42.40669366,      0,314.50000000, 45.07812500, 30.80584360,320.69270428,  8.94958370, 27.47255312,"f4e7633e-c303-42ca-b8fb-7517e8175fe5"
"611","174.114.102.15","3oiJgirn-1J_kOp3CC5UTqftwUq1hhCLvU3U",0.50,"2021-12-26T22:38:54.339Z", 30.32904761, 17.16589413, 73.93682975,      0,261.50000000,193.07812500,  5.00000000,300.95528612,241.20432301, 93.62666456,"fe0f4bea-de61-4331-9c01-2981fa3ce414"
"612","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T22:05:06.939Z",100.06011623,160.60279944, 92.43985465,   7000,144.79998779,169.13333130, 44.40720662,173.48873756,176.89785974, 71.45477585,"05cad96f-293a-49bf-a3ec-ee4e749800d5"
"613","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T22:00:20.721Z", 37.31958439,392.91166100, 32.54213539,   1000, 23.79998779,406.13333130, 23.34523506,  5.78601521,421.39453547, 32.75753581,"062b83e6-0ad4-40eb-b0a2-a309939c086c"
"614","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.20,"2021-12-27T22:01:46.960Z",291.90240173,483.89536152, 98.91302459,      0,121.79998779,183.13333130, 24.33105012,120.15906365,181.57406427, 24.39973861,"08d90765-cf70-4431-bdcf-03ab03354447"
"615","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T22:06:01.004Z", 10.70507232,208.32812594, 30.02509798,      0, 30.79998779,188.13333130, 15.65247584, 88.37303132,135.69849243, 82.09026269,"0c402b9c-2c2a-4845-879b-e558454433c9"
"616","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T22:06:15.465Z",136.94356198,332.68999674, 41.06170028,      0,154.79998779,316.13333130, 17.46424920,204.87271414,288.57768449, 68.94446616,"0ca34525-512f-4161-bd62-8a2bdfb867f1"
"617","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.20,"2021-12-27T22:01:17.445Z",160.80973952,434.55202849, 90.94435919,      0,113.79998779,455.13333130, 48.04164860, 91.34057624,479.78343524, 73.79117068,"0fb904e9-b7ca-4548-933b-ffb863eb644f"
"618","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.20,"2021-12-27T22:04:02.248Z",187.50800747,340.05357912, 84.30575303,      0,230.79998779,432.13333130, 23.08679276,231.61443245,436.38423853, 26.16850315,"138cf158-7ea2-482c-98f0-2108f519058a"
"619","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T22:06:37.806Z", 38.19098629,407.41606775, 59.83908641,   1000, 27.79998779, 35.13333130, 20.39607805, 27.03443525, 34.12936153, 21.99461077,"1642694e-3354-44d3-bd27-b3e29de697d8"
"620","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T21:59:33.132Z",106.84515809,385.58264727, 81.04705130,      0,213.79998779,431.13333130,110.42191811,269.21038072,460.02790049, 72.24680944,"1f5ee80a-9c32-49f5-a12b-57ca4ea791b8"
"621","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.80,"2021-12-27T22:08:38.303Z",162.79361338, 36.29846615, 68.17417399,   1000,202.79998779, 63.13333130, 21.37755833,201.45033305, 63.42445089, 23.25962111,"2f25408a-f7ba-407f-836b-ad833e2da949"
"622","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.80,"2021-12-27T21:57:43.317Z", 92.25429204,281.37734104, 54.07445113,   1000,138.79998779,295.13333130, 21.21320344,157.64931197,301.85159067, 30.88445897,"339b305d-8249-419a-882f-2b10076cffae"
"623","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.20,"2021-12-27T22:00:07.476Z",263.30602232,491.69732230, 99.39299027,   1000,328.79998779,424.13333130, 30.08321791,342.66735694,404.01287282, 39.53550405,"4bdaa7fa-56d2-4297-8902-8476f2777dae"
"624","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.20,"2021-12-27T21:56:41.069Z",233.58679390, 69.69213490, 74.83956661,   1000,172.79998779,320.13333130, 95.00526301,170.44048573,319.74799147, 93.56079890,"4e0ba52f-3990-4a14-942b-50a804aef0fb"
"625","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T22:04:27.718Z", 84.31402892,478.21890497, 66.05142911,      0, 81.79998779,416.13333130, 10.63014581, 74.94882312,322.39500672, 94.71323647,"533144f3-6eab-4890-95dd-3ced13cf40c4"
"626","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.20,"2021-12-27T22:06:31.451Z",209.12614309,183.50499516, 84.57587848,      0,169.79998779,242.13333130, 38.48376281,163.73442356,286.24747926, 84.51280427,"6646807d-f468-482c-af71-cded991a70e5"
"627","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.20,"2021-12-27T21:55:06.467Z",245.08973105,333.08713268, 68.05234573,   1000, 79.79998779,277.13333130, 22.80350850, 77.43423625,276.01883551, 21.88225684,"6f65ce80-810e-4c11-ba84-64347603cf01"
"628","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.80,"2021-12-27T22:04:37.945Z", 59.85313448, 72.47035881, 85.01759244,   1000,113.79998779,102.13333130, 30.26549190,121.30483308,108.09973744, 33.49800545,"7782d6ab-ae99-4bcb-9ca0-b11be0783d1c"
"629","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.80,"2021-12-27T21:58:43.840Z",  7.31606033,378.82480878, 72.53605086,  13000, 37.79998779,319.13333130, 32.28002478, 61.36358837,261.64335104, 72.89422107,"7842f3a5-aa12-463c-a394-6d7c6b49f4f4"
"630","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.20,"2021-12-27T22:07:07.829Z",168.14689288,457.88427654, 66.68366657,      0,173.79998779,280.13333130, 49.64876635,180.36749309,276.75754758, 41.22465351,"7dd4567b-afef-4c83-9af5-01b6a1e288bf"
"631","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.20,"2021-12-27T21:57:25.023Z",328.04304417,452.92473165, 48.86367736,   1000,217.79998779,385.13333130, 33.01514804,218.94397506,385.92050331, 32.77832817,"82bcde3c-c4b3-4bdb-9351-cd84e6ca59af"
"632","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.20,"2021-12-27T22:08:26.199Z",325.65900480,323.22216451, 82.13603158,      0,249.79998779,367.13333130, 39.39543121,208.97130198,409.98126400, 95.90356471,"85d42379-d4f5-426d-96d6-ce63d86ef9e4"
"633","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.80,"2021-12-27T22:02:55.588Z",269.50523637,199.11671624, 97.38541297,   1000,128.79998779,286.13333130, 56.00892786,130.25042182,286.72358742, 55.54233727,"86b5dd04-2ede-463a-9eca-544708e2d4f6"
"634","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.80,"2021-12-27T22:00:50.695Z", 61.12463759, 70.77370941, 24.91011383,      0, 60.79998779, 73.13333130, 24.00000000, 14.11135051,411.07691222, 51.08048572,"87eee51d-f752-44de-8dd2-23193e952cfd"
"635","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T22:04:56.587Z",243.23072263,402.42947098, 32.82193240,   1000,236.79998779,399.13333130, 24.08318916,235.80724976,395.85258093, 25.71329135,"8a09f291-e346-4c92-87c2-7ac5d6324eef"
"636","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T21:58:12.852Z",162.90776257, 86.44403047, 89.17705673,   1000,136.79998779, 48.13333130, 25.01999201,136.59766326, 47.55042393, 25.33180613,"8f638c86-a5c1-4338-b822-b1bffa6f9ed0"
"637","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.20,"2021-12-27T22:04:44.368Z",339.94542715,272.16441394, 40.03529984,      0,238.79998779,161.13333130, 54.58937626,235.73617695,160.28096455, 54.35853973,"9a01bc4b-f367-4038-b2b6-1a4d7ffc80c7"
"638","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T22:08:09.895Z",349.11362530,490.60138005, 58.09122818,      0,137.79998779,140.13333130, 59.13543777,139.75542808,145.16884483, 61.42616446,"a53fea32-ef8f-4a21-beed-2a2a1f287778"
"639","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.20,"2021-12-27T22:04:16.633Z",132.16106396,194.14363419, 88.82083798,   1000,175.79998779,220.13333130, 27.00000000,173.10159304,221.49040267, 27.21135701,"afa3d3d8-10bc-4213-9f2f-6847026431dc"
"640","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T22:02:03.447Z",327.63293203, 92.03325862, 41.97564806,      0,325.79998779, 91.13333130, 41.04875150, 25.29880605,184.73050118, 91.20172796,"b439adb3-a3c9-49e5-833a-5991acaf9b15"
"641","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T22:06:58.236Z",268.32845811,286.75347217, 69.63426825,      0,293.79998779,366.13333130, 26.01922366,303.65083612,391.15557409, 53.09952496,"bb7ebc33-d132-4547-a71a-1f405824c75d"
"642","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.80,"2021-12-27T22:05:34.023Z",345.22162569, 73.26528605, 33.89613904,      0,337.79998779, 75.13333130, 26.07680962,147.94200196,132.58307343, 60.07079584,"c706e92f-c641-4ad5-8a0a-2619ea671928"
"643","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.80,"2021-12-27T22:03:09.732Z", 57.02609774,389.99446742, 62.26426102,   5000, 41.79998779,391.13333130, 42.05948169, 29.98405005,417.46361693, 67.17572107,"d49d7164-6967-4338-936a-97269cdc6fef"
"644","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.20,"2021-12-27T22:07:16.292Z",176.98491878,181.92859469, 65.64223739,      0, 38.79998779,423.13333130, 79.76214641, 27.75277694,434.30351714, 81.07213105,"d74b1aac-158c-4608-8f22-087ddcaaf3d2"
"645","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T21:56:27.806Z",312.41272384, 95.54804950, 83.39869970,   1000,301.79998779,  6.13333130, 29.00000000,299.83998408,  3.66229710, 30.15754758,"d768ebff-3aac-4d32-b7bd-fa677921445b"
"646","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.20,"2021-12-27T22:01:40.952Z",211.33569170, 16.04409406, 28.56847845,   1000, 13.79998779,159.13333130, 25.29822128,  9.71885490,159.39761068, 26.34130278,"da375be4-6415-4c91-89ae-9d74d80853b4"
"647","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.80,"2021-12-27T21:58:29.238Z",330.88836998,436.72289955, 74.28144315,   1000,329.79998779,461.13333130, 24.51530134,330.12093915,461.68723078, 25.82896936,"e37ac9eb-562d-456a-aa92-e22f65602b17"
"648","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.80,"2021-12-27T22:07:34.302Z",175.59825496,364.01573346, 67.32317823,  15000,163.79998779,354.13333130, 65.00000000,137.72146423,363.03862295, 90.85309596,"e3f69895-b0cb-40c0-becb-d16fa91a3428"
"649","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T22:01:31.203Z",302.29993139,158.75085501, 59.61999394,      0,294.79998779,112.13333130, 14.21267040,289.66613823, 99.79271674, 21.79369237,"ea32b23c-25f6-4bc1-9ef7-778ae1684627"
"650","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T22:03:21.429Z",249.95254552,159.88237977, 93.03349847,      0,253.79998779,144.13333130, 73.97972695,267.17181307,125.16300470, 97.10011697,"ed9ab213-72d8-4fb9-8601-875dc9bb50df"
"651","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T21:57:01.862Z",310.82412230,487.52615457, 66.81357429,   3000,334.79998779,448.13333130, 50.99019514,351.49745102,404.43366732, 65.08832335,"ee9371ad-a3f4-4357-89d6-2b35771ab101"
"652","185.254.75.54","nQmawWLB-NwYBzQNSReA0KYc7_STNfwlqcAM",0.50,"2021-12-27T22:08:03.517Z",  2.99808918,318.75390260, 42.70687336,   1000, 17.79998779,308.13333130, 23.34523506,  2.46371716,312.54887192, 31.45958381,"f60ac316-3849-4bc0-b5a6-9d1ccd511922"
"653","142.165.98.35","PQVSnIIl-K7KSvBigYiwvjZ3XTf0eOBmjPBY",0.80,"2021-12-26T22:38:48.463Z", 86.87459245,110.64625736, 81.38661856,      0, 20.33331299,188.73962402,100.96651710, 68.95573684,218.65351485, 81.93490798,"0a470b59-51aa-484a-a09e-af36938677c9"
"654","142.165.98.35","PQVSnIIl-K7KSvBigYiwvjZ3XTf0eOBmjPBY",0.50,"2021-12-26T22:39:49.295Z", 26.30341831,352.44317187, 99.11654651,      0, 41.00000000,194.07275391,108.57057919, 34.06355265,193.20538109, 85.51467775,"523ae60d-37ab-4b53-83a9-7fbb7287ba12"
"655","142.165.98.35","PQVSnIIl-K7KSvBigYiwvjZ3XTf0eOBmjPBY",0.20,"2021-12-26T22:39:34.559Z",182.78790226,482.42429763, 67.96557302,      0,187.00000000,408.07290649, 75.71292112,197.31596426,391.78156094, 62.91520599,"617a03a8-b032-4d63-87ba-ee3957c8058f"
"656","142.165.98.35","PQVSnIIl-K7KSvBigYiwvjZ3XTf0eOBmjPBY",0.20,"2021-12-26T22:39:16.183Z",251.85435723,154.15826235, 24.74910264,   1000, 71.66668701,194.73965454, 38.20403920, 68.63084485,182.12658793, 22.34063452,"d7dfd39d-80b8-4d04-91c8-0e37c6e6d52a"
"657","71.63.130.160","RLjDa2jT-SNB6DWIzB4wtNKHhxje3CAk327Q",0.20,"2021-12-26T22:43:39.794Z",  0.72452343,100.86931585, 38.02610714,   1000, 28.50000000, 95.43334961, 51.73973328, 20.10709418, 95.45503139, 49.29035982,"238bd76b-9b81-48c1-9358-27a2d7d68f1a"
"658","71.63.130.160","RLjDa2jT-SNB6DWIzB4wtNKHhxje3CAk327Q",0.20,"2021-12-26T22:42:52.905Z", 13.36234525,256.36618658, 22.82293948,   1000,285.50000000,314.43334961, 94.04786016,285.07398388,312.83206546, 93.23286880,"341c1ed2-2c2e-42a1-9156-fc6b8970c887"
"659","71.63.130.160","RLjDa2jT-SNB6DWIzB4wtNKHhxje3CAk327Q",0.50,"2021-12-26T22:43:22.492Z",320.32775322,278.04201674, 47.75846948,   1000,314.50000000,306.43334961, 76.60939890,299.39860021,366.27033138, 73.61312039,"4fc7f8c9-cd2c-4c15-8c74-b18db98a76c6"
"660","71.63.130.160","RLjDa2jT-SNB6DWIzB4wtNKHhxje3CAk327Q",0.20,"2021-12-26T22:44:03.181Z",219.15050803,443.20394202, 58.74448564,      0,158.50000000,185.43334961,318.12733300, 46.84497734,288.82168618, 80.03361671,"6a33c96c-c498-4f60-a5fd-663d232f74e9"
"661","71.63.130.160","RLjDa2jT-SNB6DWIzB4wtNKHhxje3CAk327Q",0.80,"2021-12-26T22:43:48.105Z", 37.53190871,286.82939334, 75.12753513,   4000, 61.50000000,244.43334961, 65.76473219, 92.20853728,211.35091585, 79.91146255,"dc030f75-fc93-4661-967d-237e96bcdaaf"
"662","71.63.130.160","RLjDa2jT-SNB6DWIzB4wtNKHhxje3CAk327Q",0.80,"2021-12-26T22:42:31.073Z",194.48354373, 81.29543325, 29.81239864,      0,172.50000000, 99.43334961, 48.16637832,124.61285549,132.41897870, 55.10337103,"e8d6ddea-01f3-4a22-9453-0bd351673def"
"663","71.63.130.160","RLjDa2jT-SNB6DWIzB4wtNKHhxje3CAk327Q",0.20,"2021-12-26T22:43:33.012Z",  9.57650280,109.68379102, 70.43466580,   1000,164.50000000,428.43334961, 62.80127387,161.13039918,427.68076144, 62.72260180,"ea32d7f2-454d-4077-9d5c-133994775912"
"664","46.223.163.218","VHTwJeuV-eu0MzIgBikGwnBIMUtl7apVZyt4",0.50,"2022-01-02T06:25:29.501Z",155.88803413,311.49978469, 83.72654994,      0,197.50000000,373.07812500,  5.00000000,240.28207967,436.39959654, 90.81746092,"0e911fe5-c7a1-47eb-9623-9fc533bc2f81"
"665","46.223.163.218","VHTwJeuV-eu0MzIgBikGwnBIMUtl7apVZyt4",0.80,"2022-01-02T06:25:56.368Z",136.77115985,266.69860048, 58.98388562, 100000,115.50000000, 39.07812500,  5.00000000,114.63904924, 35.09834448, 20.17502090,"15b703b1-71c5-4612-8fa5-5b622ff6f2c7"
"666","46.223.163.218","VHTwJeuV-eu0MzIgBikGwnBIMUtl7apVZyt4",0.50,"2022-01-02T06:25:40.486Z", 44.10070851,321.82234806, 91.12837777,      0,106.50000000,300.07812500,  5.00000000,134.77942063,286.80133383, 61.08085121,"2643bcfb-cdf1-41ac-bed3-5b435d4e71ab"
"667","46.223.163.218","VHTwJeuV-eu0MzIgBikGwnBIMUtl7apVZyt4",0.50,"2022-01-02T06:26:15.092Z", 93.31158901,349.27228634, 52.51328322,      0, 96.50000000,375.07812500,  5.00000000, 94.28590322,370.55766789, 74.64172544,"5e3f5d25-4152-4ca1-9350-1d0b314c8cfc"
"668","46.223.163.218","VHTwJeuV-eu0MzIgBikGwnBIMUtl7apVZyt4",0.80,"2022-01-02T06:26:24.161Z",181.43651560, 24.85515133, 20.86338568,      0,183.50000000, 28.07812500,  5.00000000,162.68251920,  7.63700286, 88.21324703,"7d8eb6fb-f474-4c95-a085-b965650d3e47"
"669","46.223.163.218","VHTwJeuV-eu0MzIgBikGwnBIMUtl7apVZyt4",0.50,"2022-01-02T06:27:26.775Z",139.98411055,244.86287407, 26.40913055,   2000,142.50000000,246.07812500, 24.08318916,117.19097516,252.19031554, 44.33979352,"a6630107-3756-465f-85b3-95a2aad6188a"
"670","46.223.163.218","VHTwJeuV-eu0MzIgBikGwnBIMUtl7apVZyt4",0.80,"2022-01-02T06:28:08.947Z", 40.52333103,406.98584809, 83.56461729,   1000, 63.50000000,415.07812500, 58.59180830, 60.51926780,415.55975226, 59.99336770,"aa33ec27-1179-47f5-9d8b-f7ab5766e41c"
"671","46.223.163.218","VHTwJeuV-eu0MzIgBikGwnBIMUtl7apVZyt4",0.50,"2022-01-02T06:27:10.620Z",336.14967856,422.21565630, 31.50167708,      0,327.50000000,413.07812500, 20.51828453,287.78719685,400.40538359, 56.29404415,"df1c6f86-2a35-4dac-88a6-2153903d71ce"
"672","73.22.81.19","ABUeFzXe-julwqy9IbIqGVIzb2ZVWb1TkZfI",0.20,"2021-12-26T22:38:01.142Z", 11.29732793,458.02162183, 91.73068489,      0,173.50000000,152.28125000, 78.10249676,176.17750841,142.60214495, 43.94551722,"6f12a20d-5226-4d8e-a5a1-5d00465fcb22"
"673","122.199.26.207","NjxzNyG3-K622kBoaYoW3yF3gjnBZgZFXC6I",0.20,"2021-10-27T01:18:52.821Z",226.07432322,472.23059645, 55.33581409,      0,311.99999809,105.78570557,  5.00000000, 54.37368934, 82.25399157, 36.25959902,"016e66d8-0bb0-4464-a3cb-7b3ffacc5b45"
"674","122.199.26.207","NjxzNyG3-K622kBoaYoW3yF3gjnBZgZFXC6I",0.80,"2021-10-27T01:19:05.356Z",104.78837438,428.96599486, 66.96939910,      0,175.99999809,471.78570557,  5.00000000,144.66380463,455.34502394, 89.74288867,"2317f5df-4676-4b6a-a75c-db5e07218e1e"
"675","122.199.26.207","NjxzNyG3-K622kBoaYoW3yF3gjnBZgZFXC6I",0.20,"2021-10-27T01:19:11.728Z", 89.78699996,477.66257352, 44.99349196,      0,271.99999809,422.78570557,  5.00000000,278.95696640,411.50630299, 85.44000412,"33ee67fd-12f0-491e-9f53-f2df43f8ee1d"
"676","122.199.26.207","NjxzNyG3-K622kBoaYoW3yF3gjnBZgZFXC6I",0.80,"2021-10-27T01:19:22.554Z",170.53403903, 53.64599971, 90.75296963,      0,133.99999809,212.78570557,  5.00000000,131.01967368,209.24860591, 89.07053339,"34780925-f1ec-4312-9c45-8075c499f32d"
"677","122.199.26.207","NjxzNyG3-K622kBoaYoW3yF3gjnBZgZFXC6I",0.80,"2021-10-27T01:19:18.831Z", 95.03036320,267.32506601, 36.56579301,      0,115.99999809,300.78570557,  5.00000000,121.43100593,297.40132487, 20.41163109,"61355d07-1a0f-4ae6-a7c6-e4a850cecb22"
"678","122.199.26.207","NjxzNyG3-K622kBoaYoW3yF3gjnBZgZFXC6I",0.20,"2021-10-27T01:19:07.688Z",246.81108552,272.38921069, 78.99291150,      0, 47.99999809,136.78570557,  5.00000000, 40.67999766,131.68662399, 89.12552889,"739089d2-6eb9-43b5-b97f-36ff42cf1382"
"679","122.199.26.207","NjxzNyG3-K622kBoaYoW3yF3gjnBZgZFXC6I",0.80,"2021-10-27T01:19:01.560Z",252.54327590, 73.49311826, 76.99548268,      0,230.99999809, 71.78570557,  5.00000000,232.80471028, 70.71253300, 48.77273871,"7e03e3fb-9ae5-4a66-a4dd-6e026251c09e"
"680","122.199.26.207","NjxzNyG3-K622kBoaYoW3yF3gjnBZgZFXC6I",0.20,"2021-10-27T01:18:30.835Z",322.16357637,169.60677218, 85.17737941,      0, 54.99999809, 96.78570557,  5.00000000, 32.17417592, 88.32199613, 49.24895684,"896470b0-180c-4d36-9ffa-f04302595ca1"
"681","122.199.26.207","NjxzNyG3-K622kBoaYoW3yF3gjnBZgZFXC6I",0.50,"2021-10-27T01:18:19.065Z",327.86784493,499.02087301, 93.78901178, 100000,300.99999809,240.78570557,  5.00000000,302.77132539,242.90866165, 42.93876176,"a93ee2d0-adb0-4a62-a8ea-ba5054935a18"
"682","122.199.26.207","NjxzNyG3-K622kBoaYoW3yF3gjnBZgZFXC6I",0.50,"2021-10-27T01:18:41.838Z",295.50938551,438.77670491, 64.61027255,      0,276.99999809,486.78570557,  5.00000000,279.57714642,480.65120761, 20.53964123,"b4f3ce44-bd6f-4577-a9f2-0b65f44b4fab"
"683","122.199.26.207","NjxzNyG3-K622kBoaYoW3yF3gjnBZgZFXC6I",0.50,"2021-10-27T01:19:09.720Z",133.44611968, 85.69646958, 76.69546132,      0,184.99999809, 97.78570557,  5.00000000,169.55403068, 89.31449219, 56.35416082,"efaf9182-7e19-4b5f-a4ed-c3bc7e0f99da"
"684","122.199.26.207","NjxzNyG3-K622kBoaYoW3yF3gjnBZgZFXC6I",0.50,"2021-10-27T01:18:48.928Z", 55.58154019, 47.16837054, 75.13723254,      0,280.99999809, 78.78570557,  5.00000000,281.34555251, 75.71455197, 60.54377818,"f1956ab6-1a73-4fc2-9e58-46798cdda4bd"
"685","122.199.26.207","NjxzNyG3-K622kBoaYoW3yF3gjnBZgZFXC6I",0.20,"2021-10-27T01:18:58.843Z",110.94360350,179.02915671, 48.37215801,      0, 53.99999809,150.78570557,  5.00000000, 68.62643141,131.79073066, 58.91309866,"fdfc4c0f-419a-4316-8f35-dce9338e660f"
"686","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.80,"2021-12-27T02:45:07.319Z",327.08525369,360.48425321, 33.32030868,   5000,325.50000000,369.07812500, 34.20526275,299.94693733,406.95370734, 63.31462667,"0900021c-6409-4738-8e7e-0b2400adde77"
"687","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.20,"2021-12-27T02:46:48.356Z",111.63016450,147.77316394, 71.19120980,  17000,123.50000000, 59.07812500, 59.77457654,121.06269501, 33.43969193, 88.59237275,"0acebf54-4843-4f65-a175-2c40edc19f45"
"688","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.20,"2021-12-27T02:43:25.901Z",302.61656887,488.17830371, 34.10310039,  48000,286.50000000,436.07812500, 43.01162634,312.54510187,482.00560883, 92.03989909,"0e0c00b2-cf45-4551-8b40-d38f9e2a4b53"
"689","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.20,"2021-12-27T02:43:54.111Z", 12.60543473,233.54323652, 27.55703142,   1000, 16.50000000,236.07812500, 47.16990566, 14.71105308,243.06357928, 37.47790601,"10e4f075-16b6-45c2-9379-beafb6348d8e"
"690","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.80,"2021-12-27T02:44:23.527Z",208.48147797,220.89235832, 62.53475642,   1000,196.50000000,201.07812500, 63.56099433,194.35834532,197.98187176, 55.27169776,"13351ca0-e3f4-447f-9510-e08466771901"
"691","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.80,"2021-12-27T02:47:43.617Z",226.99074169,222.52966910, 46.61383920,   1000,225.50000000,227.07812500, 50.99019514,218.06242374,227.41994314, 48.89243804,"24faf104-9bf3-4ae0-8f73-24e5497597c2"
"692","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.20,"2021-12-27T02:46:38.649Z", 41.06707516, 23.39963628, 74.15860555,      0,350.50000000,128.07812500, 79.22752047,348.16904898,126.71969629, 82.49030267,"2584a08f-d393-4c8e-8bcd-7c2565e276c4"
"693","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.80,"2021-12-27T02:46:29.530Z",250.20926953,430.96821651, 43.42513748,  74000,259.50000000,438.07812500, 30.08321791,317.86523621,469.23993835, 96.05228044,"2721177b-9ea6-4b74-8518-0f03fff20c50"
"694","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.20,"2021-12-27T02:47:34.570Z",109.84251058,375.63389408, 67.72755818,   2000,230.50000000, 36.07812500, 28.23118843,233.44748573, 35.91147772, 45.48112796,"2f1f41a1-693a-42f0-95cb-938b8bd99b42"
"695","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.50,"2021-12-27T02:44:07.843Z", 66.95455817, 35.05110772, 51.63115715,   1000, 96.50000000, 60.07812500, 55.75840744,117.04562794, 77.01824719, 47.87499457,"33879daa-483d-446b-94a7-633e83862f96"
"696","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.80,"2021-12-27T02:45:38.712Z", 51.81777552,167.21072101, 46.41312003,      0, 60.50000000,151.07812500, 37.33630941, 90.67373015, 85.77381161, 97.45641703,"3b864c8e-4fe5-405e-89c8-ceee94feddef"
"697","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.80,"2021-12-27T02:47:24.510Z", 46.49440933,441.88360006, 52.81879022,   9000, 60.50000000,444.07812500, 53.82378656,103.90243190,443.49349109, 79.19556872,"401d37b6-1e64-4e8e-b919-03fd9496f26b"
"698","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.20,"2021-12-27T02:47:16.057Z",  5.62942489,373.10951874, 33.06947640,      0,289.50000000,459.07812500, 28.28427125,285.97436972,458.60452662, 64.56324486,"4f015e4a-169d-45b3-842b-abb65cae2ada"
"699","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.50,"2021-12-27T02:47:55.694Z", 46.61343950,110.65166650, 35.76619879,   3000, 41.50000000,113.07812500, 20.51828453, 25.40644528,111.82175697, 46.21057788,"4f276ae1-d9df-4d5d-b3f2-72f240c42983"
"700","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.20,"2021-12-27T02:44:41.720Z", 47.03973662,282.09169004, 94.45523839,      0, 58.50000000, 63.07812500, 49.64876635, 59.22796028, 68.15833436, 70.18059684,"5e3234b5-4799-48c2-bb20-5301c199243c"
"701","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.20,"2021-12-27T02:44:30.314Z",329.90875993,138.31939063, 77.12628904,      0, 53.50000000,294.07812500, 75.17978452, 50.61813775,294.30226685, 40.99447061,"72ceb85f-81d7-48b6-a556-d00ee2229eb0"
"702","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.80,"2021-12-27T02:43:40.195Z",176.79557589,116.24267181, 74.01616246,      0,113.50000000,175.07812500, 43.13930922, 25.82232416,256.01734471, 86.06632799,"7c4c1009-b11c-433a-bfde-52093e3faa9e"
"703","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.50,"2021-12-27T02:44:47.501Z", 51.60682471,431.01752621, 66.30811669,      0, 47.50000000,433.07812500, 68.11754546, 42.52537915,451.01536559, 30.51639421,"8bcbf719-e43c-428c-812a-e1d5eeaf8d97"
"704","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.50,"2021-12-27T02:45:31.327Z",  8.06366092,468.03667088, 30.61048826,   1000,288.50000000,137.07812500, 48.75448697,287.78877833,133.54327128, 41.94622745,"8f557c64-ad82-4a8d-bfac-d5eed9b12218"
"705","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.20,"2021-12-27T02:48:05.674Z",117.54105552,443.40350905, 73.44054580,      0,183.50000000,389.07812500, 32.75667871,124.67063404,438.63956266, 78.54552354,"9fde02b2-2491-450a-9b50-9f58972cb63d"
"706","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.50,"2021-12-27T02:42:46.542Z",329.88248050,393.32724107, 65.27772026,   1000,341.50000000,401.07812500, 30.23243292,345.85217475,400.85226744, 29.51618317,"9feb79bb-534f-426e-a158-ccb1b3312e36"
"707","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.80,"2021-12-27T02:45:17.274Z",122.52382095,342.77440809, 91.28526680,      0,141.50000000,416.07812500, 30.52867504,144.20399453,424.84279880, 39.52086941,"a4bf585b-1341-4f4b-9346-82066c931045"
"708","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.50,"2021-12-27T02:42:59.088Z",118.63466617,481.48145646, 96.85366959,      0,136.50000000,468.07812500, 59.68249325,143.42626494,465.38467381, 35.07551749,"a87b756f-a42d-45f7-8aa1-61630818cc1e"
"709","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.50,"2021-12-27T02:47:48.999Z",195.40560999,275.55166675, 65.71378717,   1000,177.50000000,343.07812500, 65.49045732,174.49132478,350.28394917, 60.22556849,"aa1d1a44-4912-46e2-871f-3fcde6b573c4"
"710","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.80,"2021-12-27T02:43:11.591Z", 94.92366192,193.97323564, 66.36946574,      0, 97.50000000,244.07812500, 41.40048309, 99.17925128,271.15260778, 50.90012287,"ae1e9eed-1d61-42c9-bb99-7f3ed9c53f61"
"711","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.50,"2021-12-27T02:45:59.569Z",172.14012815,416.11634380, 25.07600133,   1000,178.50000000,418.07812500, 42.72001873,179.45251142,418.51155859, 48.44351718,"bd79c7d2-fa3b-402f-b324-74f971a93a77"
"712","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.50,"2021-12-27T02:46:07.307Z",227.22344592,322.54611162, 90.05656608,   1000,150.50000000,287.07812500, 72.47068373,131.47999005,278.78078852, 73.44931091,"be88b637-20dd-4e6a-aa2f-6aeeea81d186"
"713","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.50,"2021-12-27T02:44:16.970Z",234.64143977,314.54867886, 79.04024510,   1000,225.50000000,288.07812500, 33.60059523,224.41043039,287.61569744, 31.06828847,"d65f919c-4960-487e-bb9e-bad0264de835"
"714","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.20,"2021-12-27T02:46:13.162Z", 53.64410660,251.70266859, 37.66286012,      0,184.50000000,198.07812500,120.80562901,178.82455853,198.76479448, 92.53492414,"e369ffe1-6336-4f05-b39c-745120de3ccd"
"715","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.80,"2021-12-27T02:47:30.329Z",110.63533165,153.13010936, 81.03103505,   5000, 95.50000000, 99.07812500, 27.20294102, 83.62056738, 64.20755616, 58.36647147,"e81a98d3-bdba-4f9c-bdbd-f7956b5b0606"
"716","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.80,"2021-12-27T02:46:54.517Z",323.85585818,347.29689106, 58.96751777,  34000,315.50000000,308.07812500, 29.15475947,291.87081037,249.37975062, 83.26806649,"eabc9c5d-2df6-4120-9a3e-39a89b6da196"
"717","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.50,"2021-12-27T02:47:10.418Z",155.86153098,168.52962068, 97.86937340,      0, 49.50000000,190.07812500, 47.42362281, 26.34331731,195.78569738, 54.32456027,"eb4ee58f-11ce-4589-963c-8dad4b6498f0"
"718","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.80,"2021-12-27T02:45:50.537Z", 95.19434370,374.06546243, 38.78926536,   7000, 91.50000000,374.07812500, 42.54409477, 97.51013465,375.54738275, 70.79910631,"eb50af3f-653a-4b72-a05d-ba9753d3296e"
"719","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.80,"2021-12-27T02:46:20.984Z",199.41055268,130.93112340, 42.10767807,      0,201.50000000,129.07812500, 52.17278984,193.39040831,139.06226520, 23.26686647,"ee7bd6cc-6d5f-4a3f-80a1-33976943c4af"
"720","90.253.70.2","W1HCWZKl-APIEEtKxOLGcvyf0FpA0KgNP4Es",0.80,"2021-12-27T02:47:00.573Z",111.81802254, 50.26730785, 68.97650174,      0,151.50000000, 35.07812500, 23.53720459,162.32635830, 24.83446169, 42.85273695,"f6352d4e-e552-435e-9f74-66a64d022ece"
"721","162.193.95.222","0g0GvzxL-u2e-vqcwlxEhZJZnC2K9MkHmyXM",0.50,"2021-12-26T22:40:28.249Z", 64.18538118,292.82409876, 72.82841331,   2000, 50.00000000,306.93333435, 29.06888371, 49.41842097,306.62508969, 41.86419593,"21da46f6-4507-4fad-952c-7ab618a01eda"
"722","162.193.95.222","0g0GvzxL-u2e-vqcwlxEhZJZnC2K9MkHmyXM",0.50,"2021-12-26T22:41:03.318Z", 75.21813772,256.46043205, 96.56402198,      0,272.00000000,159.93333435, 99.40321926,337.51490743,159.33595512, 76.32312388,"44fe096b-2044-486d-97e2-30d955158fec"
"723","162.193.95.222","0g0GvzxL-u2e-vqcwlxEhZJZnC2K9MkHmyXM",0.20,"2021-12-26T22:40:02.811Z",281.43131243,385.32873752, 92.84315231,      0,264.00000000,342.93333435, 35.38361203,264.75400359,345.43888026, 38.39062226,"52f4d393-2047-4d6a-bdde-d082630987fb"
"724","162.193.95.222","0g0GvzxL-u2e-vqcwlxEhZJZnC2K9MkHmyXM",0.80,"2021-12-26T22:38:46.612Z", 60.41898959,259.43956729, 68.84796112,      0, 34.00000000,242.93333435,  5.00000000, 33.59563930,238.27430346, 53.51796632,"65797646-afc7-4f92-8c53-06e9328517de"
"725","162.193.95.222","0g0GvzxL-u2e-vqcwlxEhZJZnC2K9MkHmyXM",0.20,"2021-12-26T22:40:12.234Z",152.32446150,108.65411006, 22.18235216,      0, 32.00000000,347.93333435,139.53135848, 18.99786297,336.89775882, 97.58103529,"8aa1e4c4-d4b0-4f63-be77-b2f19953da8b"
"726","162.193.95.222","0g0GvzxL-u2e-vqcwlxEhZJZnC2K9MkHmyXM",0.80,"2021-12-26T22:40:40.569Z",346.91025172,437.91532242, 98.11622061,      0,280.00000000,402.93333435, 82.00609733,306.99519497,414.36650440, 76.00251582,"9aa832e9-9437-4a4a-829f-96d02741eff6"
"727","162.193.95.222","0g0GvzxL-u2e-vqcwlxEhZJZnC2K9MkHmyXM",0.50,"2021-12-26T22:38:18.569Z",217.06281848,340.92703133, 50.53361742,      0,216.00000000,311.93333435,  5.00000000,205.22778567,243.82181522, 81.03191695,"c3312c50-7748-4817-8b8a-ab032ac25d93"
"728","162.193.95.222","0g0GvzxL-u2e-vqcwlxEhZJZnC2K9MkHmyXM",0.20,"2021-12-26T22:40:48.541Z", 57.52626403,191.16677334, 28.97683799,      0, 97.00000000,447.93333435, 46.87216658,100.39531775,438.05069861, 80.13656795,"deee1bd1-6c74-4ce8-85d2-b1df97b61a0e"
"729","162.193.95.222","0g0GvzxL-u2e-vqcwlxEhZJZnC2K9MkHmyXM",0.50,"2021-12-26T22:39:28.499Z",296.02396243,139.91091175, 27.12678067,   2000,261.00000000,158.93333435, 58.89821729,242.80652906, 85.28477008, 68.93717674,"e6a8c978-1689-40db-9e81-3e44d178b944"
"730","162.193.95.222","0g0GvzxL-u2e-vqcwlxEhZJZnC2K9MkHmyXM",0.20,"2021-12-26T22:39:47.471Z",131.35822137,316.64625705, 66.82388318,      0, 31.00000000,372.93333435, 49.65883607, 29.94084684,371.74942531, 29.71383030,"fc948720-92c1-4714-a001-2d61b9c7b2e4"
"731","24.15.156.32","9YrpZ1ff-nQ6S4uwRCatTX_VUB29HO45e188",0.50,"2021-12-26T22:47:25.875Z",187.72831212,332.57554988, 66.82966617,      0,161.50000000,121.23333740,186.17196352,163.18185197,312.67545540, 97.71311899,"3d0499c9-188e-43e0-a9b1-cc0f763105b9"
"732","24.15.156.32","9YrpZ1ff-nQ6S4uwRCatTX_VUB29HO45e188",0.20,"2021-12-26T22:37:56.779Z",220.38822131, 40.77908625, 43.51928736,      0,222.50000000,124.23333740, 46.86149806,242.34788287,221.12394349, 44.01760954,"6f547bc1-4b01-40c3-9fe5-8f6ea48ee528"
"733","24.15.156.32","9YrpZ1ff-nQ6S4uwRCatTX_VUB29HO45e188",0.20,"2021-12-26T22:47:22.800Z", 66.39321525, 91.93589841, 79.22595667,      0,170.50000000,275.23333740,169.00000000,160.79975594, 89.44303284, 33.02824997,"c9e13c24-0479-4b05-a489-42a746398378"
"734","24.15.156.32","9YrpZ1ff-nQ6S4uwRCatTX_VUB29HO45e188",0.80,"2021-12-26T22:47:17.646Z", 28.91917347,225.10861694, 65.46534341,      0,256.50000000,245.23333740, 47.01063709,301.62138344,258.03642316, 42.91940800,"d0b59fe9-e3a1-4c4a-a475-5cf33e222775"
"735","131.181.136.22","k5AZFQSH-5uhinwHOMD6pQBneCVLFmFI73GA",0.10,"2021-09-09T03:37:59.491Z",133.26495129, 17.08967129, 67.05860372,      0,196.50000000,463.79998779, 86.26702730,198.97858528,463.23268475, 87.20758266,"036eaa66-febf-4019-b73b-76bd3d9eeccd"
"736","131.181.136.22","k5AZFQSH-5uhinwHOMD6pQBneCVLFmFI73GA",0.90,"2021-09-09T03:37:27.683Z",192.81489005,436.83651436, 48.27600050,      0,192.50000000,418.79998779, 16.27882060,192.17013062,411.08386958, 25.67224366,"0aeeadeb-0e7f-4035-bfb7-bb5dfff02c7f"
"737","131.181.136.22","k5AZFQSH-5uhinwHOMD6pQBneCVLFmFI73GA",0.70,"2021-09-09T03:38:28.555Z", 55.21916688,407.78380526, 62.19977381,   3000, 44.50000000,433.79998779, 28.84441020, 37.69153044,446.88303435, 52.52326997,"447c24ac-e4e1-4735-bac0-a5a6814f6d0a"
"738","131.181.136.22","k5AZFQSH-5uhinwHOMD6pQBneCVLFmFI73GA",0.90,"2021-09-09T03:38:19.635Z",274.73227122,126.11554596, 40.50232971,      0,293.50000000,121.79998779, 29.83286778,337.74878216,113.98017875, 58.88124436,"4e73ed8a-6ee4-48ee-8053-a599eb59dfa1"
"739","131.181.136.22","k5AZFQSH-5uhinwHOMD6pQBneCVLFmFI73GA",0.90,"2021-09-09T03:38:04.196Z",328.10060203,454.66441819, 82.63703712,  36000,320.50000000,448.79998779, 45.18849411,333.34241480,429.28966264, 89.34139975,"65698a9c-ef03-419f-9488-7767d6daab1f"
"740","131.181.136.22","k5AZFQSH-5uhinwHOMD6pQBneCVLFmFI73GA",0.20,"2021-09-09T03:38:23.972Z", 60.89407413,396.88958896, 29.17028118,      0, 54.50000000,370.79998779, 23.34523506, 41.66089489,350.46730960, 25.79487151,"72f2def2-bc2e-498b-b0e9-e0fb553b433f"
"741","131.181.136.22","k5AZFQSH-5uhinwHOMD6pQBneCVLFmFI73GA",0.90,"2021-09-09T03:37:39.379Z", 76.56362603,204.03149119, 23.59517635,  12000, 76.50000000,204.79998779, 33.97057550,106.13456767,189.34490554, 72.96189481,"95e88fe7-62d2-4d44-b32c-d5546d34c81d"
"742","131.181.136.22","k5AZFQSH-5uhinwHOMD6pQBneCVLFmFI73GA",0.90,"2021-09-09T03:37:51.364Z",104.41215275, 78.34438203, 34.06653529,   1000, 84.50000000, 79.79998779, 17.20465053, 75.12787633, 80.81795997, 21.71757997,"9d3463b2-f9e9-4f75-9240-4a8efd80052f"
"743","131.181.136.22","k5AZFQSH-5uhinwHOMD6pQBneCVLFmFI73GA",0.95,"2021-09-09T03:37:33.133Z", 89.49710462,365.62314718, 59.21630364,      0,126.50000000,409.79998779, 23.32380758,162.98488077,447.45360873, 56.32341624,"a0aa3d0b-4654-4334-8ce4-377771dc04f5"
"744","131.181.136.22","k5AZFQSH-5uhinwHOMD6pQBneCVLFmFI73GA",0.85,"2021-09-09T03:37:46.539Z", 26.99335936,109.04182102, 76.97222889,      0, 29.50000000,100.79998779, 19.72308292, 25.41117519,103.79611209, 33.16349437,"b48799a8-3708-49ba-aa80-be9f0b1a5185"
"745","131.181.136.22","k5AZFQSH-5uhinwHOMD6pQBneCVLFmFI73GA",0.40,"2021-09-09T03:38:14.972Z",108.45407590,150.49805829, 21.57030612,   1000,105.50000000,153.79998779, 19.10497317,101.94172356,152.46814081, 27.29281544,"e5f18dfd-adab-4810-9f4f-9eb1681dc6e8"
"746","73.110.246.76","Z3APRzAo-4o8bL7K6e50vN_f5QbD_-60z5CQ",0.50,"2021-12-26T22:39:17.015Z", 86.07997977,482.39231974, 37.56709829,      0,153.50000000,339.23333740,135.62448157,127.17803011,239.58790703, 67.12788141,"fd082120-c7a4-47d1-a328-5a7ece3a8cb7"
"747","98.128.167.204","bI7QK5Uy-86QdTZDvty_6drgFgnBf_kNy_GA",0.20,"2021-12-26T22:38:12.654Z", 68.63335497,458.92793050, 62.11607129,      0,275.50000000,373.28125000,  5.00000000,330.62836099,405.48427877, 47.69417258,"14e795e4-79f1-4d0d-8d89-09ab2d7c8540"
"748","98.128.167.204","bI7QK5Uy-86QdTZDvty_6drgFgnBf_kNy_GA",0.80,"2021-12-26T22:39:41.019Z",186.06205681,205.23294648, 72.93556674,   2000,230.50000000,203.28125000, 91.43850392,225.86829551,204.24884385, 95.15338683,"8efc02e9-fa96-46a7-96be-82540bfaf50e"
"749","98.128.167.204","bI7QK5Uy-86QdTZDvty_6drgFgnBf_kNy_GA",0.80,"2021-12-26T22:38:33.128Z",131.14716364,  8.39755910, 60.32314664,      0,272.50000000,386.28125000,  5.00000000,271.36389428,385.12146144, 20.47207835,"e40fef18-d9e4-4268-9ba0-f2b127be2b4c"
"750","162.253.25.113","xgHzgfaj-8IhcecjQEfbLe61zOUx6YdKHJf8",0.80,"2021-11-22T06:43:14.627Z", 94.80603531,231.26794412, 27.26841718,      0, 26.00000000, 76.00000000, 13.00000000,143.84983661,286.76288136, 95.54786068,"07dc1bd7-8c91-4802-90a1-e3e32e64da09"
"751","162.253.25.113","xgHzgfaj-8IhcecjQEfbLe61zOUx6YdKHJf8",0.20,"2021-11-22T06:43:27.479Z",340.72776783,187.69177095, 57.35928369,      0,325.00000000,197.00000000,  5.00000000,349.01462694, 90.04219681, 63.79218775,"3fb13e06-f6d7-4093-a46f-1d75f2652766"
"752","162.253.25.113","xgHzgfaj-8IhcecjQEfbLe61zOUx6YdKHJf8",0.20,"2021-11-22T06:43:45.726Z",147.34125885,327.47917506, 80.04088119,      0,216.00000000,308.00000000,  5.00000000,192.94610614,478.29158086, 90.17926622,"482c41f2-9ac3-42d3-a08b-7a56e012697c"
"753","162.253.25.113","xgHzgfaj-8IhcecjQEfbLe61zOUx6YdKHJf8",0.80,"2021-11-22T06:44:00.963Z",266.15540111, 84.45723625, 25.18173947,      0,272.00000000, 94.00000000,  5.00000000,236.41804591,115.49488523, 71.21981097,"7e70e9cb-a79f-45bb-8e8d-4d278cc0c09a"
"754","162.253.25.113","xgHzgfaj-8IhcecjQEfbLe61zOUx6YdKHJf8",0.50,"2021-11-22T06:43:55.931Z",116.96705975,210.29868842, 62.65059265,      0,128.00000000,223.00000000,  5.00000000,319.41998197,195.94421219, 45.20933159,"82641a3b-cfd5-4db9-add6-f4545ae02d17"
"755","162.253.25.113","xgHzgfaj-8IhcecjQEfbLe61zOUx6YdKHJf8",0.50,"2021-11-22T06:44:27.730Z",205.12851459,171.47609496, 97.31557469,      0,291.00000000,145.00000000,  5.00000000,288.40459045,139.49914708, 91.53192756,"d82c235a-b5ab-4a9f-91e4-4746df8266b9"
"756","107.137.253.146","tI1RZkng-fn48ZlZJGF0IGqRdJYg3TkSZ9yw",0.80,"2021-12-26T22:45:11.966Z", 94.11801450,165.39465333, 99.01486988, 100000, 89.00000000,141.28125000,  5.00000000, 84.70335091,119.86725138, 24.82975977,"0ed523fc-93cf-4f9a-8bfd-51e7293eb051"
"757","107.137.253.146","tI1RZkng-fn48ZlZJGF0IGqRdJYg3TkSZ9yw",0.50,"2021-12-26T22:44:59.814Z",154.80117448,335.07182390, 51.12974189,   4000,320.00000000, 41.28125000, 43.93176527,340.31334574,  7.53164939, 65.03605162,"2b75df92-1a2d-45a0-aa1c-47ab7f620dfb"
"758","107.137.253.146","tI1RZkng-fn48ZlZJGF0IGqRdJYg3TkSZ9yw",0.20,"2021-12-26T22:46:42.168Z", 92.89027806,  9.04650138, 85.51127363,      0,200.00000000, 87.28125000, 25.45584412,151.85169929, 49.26510495, 87.63386496,"2c0f31b5-704c-4bbb-a3c7-2d9330ab9425"
"759","107.137.253.146","tI1RZkng-fn48ZlZJGF0IGqRdJYg3TkSZ9yw",0.80,"2021-12-26T22:44:44.555Z", 32.93788750,380.27502176, 92.96338701,      0,191.00000000,297.28125000,123.16655390,341.81271320,192.85247021, 71.27770620,"2fd63edd-21ce-4709-b4d1-c91f2d120032"
"760","107.137.253.146","tI1RZkng-fn48ZlZJGF0IGqRdJYg3TkSZ9yw",0.50,"2021-12-26T22:46:15.916Z",114.04019278,  8.77258279, 25.58875054,   1000, 43.00000000,136.28125000, 96.25487001,  5.76222143,117.13628549, 96.50802223,"344a0b49-4ec8-458b-87a1-a2ff05e8406b"
"761","107.137.253.146","tI1RZkng-fn48ZlZJGF0IGqRdJYg3TkSZ9yw",0.20,"2021-12-26T22:46:24.166Z", 52.35311091, 53.12373598, 52.54831544,      0, 86.00000000, 40.28125000, 22.02271555, 70.94834374, 44.33891220, 36.98392885,"663ffd8b-46d5-4e1c-8896-4af9787cf2be"
"762","107.137.253.146","tI1RZkng-fn48ZlZJGF0IGqRdJYg3TkSZ9yw",0.80,"2021-12-26T22:44:25.087Z", 22.27586545, 43.86857411, 74.69459909,   1000, 25.00000000, 41.28125000, 63.95310782,  8.87159987, 55.13047387, 68.68174080,"6b325d53-03d4-40eb-ba29-fab42adc9376"
"763","107.137.253.146","tI1RZkng-fn48ZlZJGF0IGqRdJYg3TkSZ9yw",0.20,"2021-12-26T22:46:53.068Z", 53.39840490,313.48986321, 90.79154881,      0,130.00000000,305.28125000, 47.16990566,199.76412681,288.93497383, 77.92594193,"6d6e9cd1-c1bf-4ce8-9a6b-767866d0fe61"
"764","107.137.253.146","tI1RZkng-fn48ZlZJGF0IGqRdJYg3TkSZ9yw",0.80,"2021-12-26T22:45:46.837Z",238.70171476,244.16650677, 68.77442314,      0,273.00000000,286.28125000,  5.00000000,256.15386082,260.76876188, 28.56257088,"a41bc2d4-cb10-452c-8d1c-122bff2965c1"
"765","107.137.253.146","tI1RZkng-fn48ZlZJGF0IGqRdJYg3TkSZ9yw",0.50,"2021-12-26T22:45:32.244Z",223.41499573,340.34446813, 92.34653803,      0,295.00000000,342.28125000,  5.00000000,258.50375915,340.97278157, 57.71856721,"bd4a9304-cc21-46ed-8d8b-b804d9c6c0de"
"766","107.137.253.146","tI1RZkng-fn48ZlZJGF0IGqRdJYg3TkSZ9yw",0.20,"2021-12-26T22:46:04.654Z",257.47333968,419.24386929, 22.69456827,      0, 65.00000000,409.28125000,  5.00000000, 35.92336615,438.69405410, 54.15063460,"d76eee7b-3013-42fb-9365-b9f57def3d66"
"767","107.137.253.146","tI1RZkng-fn48ZlZJGF0IGqRdJYg3TkSZ9yw",0.50,"2021-12-26T22:46:34.655Z",225.24980384, 39.11549944, 87.77240685,      0,103.00000000,233.28125000, 89.05054744,103.88859272,222.82550401, 77.22782717,"e347b3c4-2568-4236-abfa-55aa4b392a0e"
"768","31.61.239.43","u8LoIeeR-_GO4VsmOuU-8pSHhgQfbz8LlGa0",0.80,"2021-12-26T22:48:23.810Z",335.55666774,222.51249083, 44.26196982,   5000,327.50000000,243.28125000, 66.75327707,312.90141918,298.56624416, 82.50145221,"b723bbec-adb5-4758-8f75-526e3861e202"
"769","31.61.239.43","u8LoIeeR-_GO4VsmOuU-8pSHhgQfbz8LlGa0",0.80,"2021-12-26T22:48:53.045Z",101.12499789,112.68979044, 36.54288842,   1000,101.50000000,114.28125000, 40.45985665, 58.15691412,114.36355667, 29.33546465,"bcae4e26-ee0a-4c6a-b695-73a3e0de8420"
"770","31.61.239.43","u8LoIeeR-_GO4VsmOuU-8pSHhgQfbz8LlGa0",0.20,"2021-12-26T22:45:41.441Z",270.29784911,393.56224627, 82.31332002,      0,122.50000000, 27.28125000, 45.27692569,114.61687525,  5.94123807, 28.98618981,"cb4acdc8-6b1d-47e9-a3ec-990f945b601f"
"771","200.158.47.223","an3SNosR-FIAx_eh0ovfyVukRgl5jwVlngt8",0.80,"2021-12-26T22:37:46.792Z",196.77105572,117.83884393, 69.20242134,      0,203.50000000,131.07812500,  5.00000000,204.06312037,136.38691604, 35.79702269,"6d21b67b-f079-4717-b7b7-aa428dd3573e"
"772","200.158.47.223","an3SNosR-FIAx_eh0ovfyVukRgl5jwVlngt8",0.20,"2021-12-26T22:38:50.781Z",303.70485867,191.39831808, 23.80725590,      0,258.50000000,378.07812500, 26.07680962,265.92917635,383.36304490, 58.67913444,"81f4807c-2d41-4320-9fe5-fd9dedd04017"
"773","200.158.47.223","an3SNosR-FIAx_eh0ovfyVukRgl5jwVlngt8",0.20,"2021-12-26T22:38:31.645Z",118.12830786, 18.31774693, 91.28510847,   3000,159.50000000,195.07812500, 22.20360331,162.40443049,202.62776223, 46.59599599,"af604ff2-b508-48c9-b9a8-2820129b4a53"
"774","24.213.98.183","MEPuxUKA-yu_drRpq7Sv-SN5M_MautJuH_gw",0.20,"2021-12-27T03:55:31.536Z", 10.29368593,178.85331001, 60.87369108,      0,279.50000000,212.43334961, 56.60388679,301.37897366,233.67485894, 88.00509690,"7ce8a025-8101-48d4-a248-c574d25e13de"
"775","24.213.98.183","MEPuxUKA-yu_drRpq7Sv-SN5M_MautJuH_gw",0.20,"2021-12-27T03:55:02.128Z", 78.89526400,132.44302575, 79.82981021,      0,122.50000000,200.43334961,119.33147112,133.65501862,278.77122311, 37.52252553,"abf3d71e-d65c-4d7c-9c4c-b2de0ae0ffe2"
"776","24.213.98.183","MEPuxUKA-yu_drRpq7Sv-SN5M_MautJuH_gw",0.80,"2021-12-27T03:54:15.410Z",306.68560576,199.98541442, 83.50021520,      0,295.50000000,176.43334961,  5.00000000,304.55848887,170.14461792, 44.26315999,"b7222f5a-ebfc-47aa-b154-285f7b05eb5d"
"777","87.214.105.49","1DvtGEP6-RIsiqsiL_fTVBVhotJloAefIuG8",0.20,"2021-12-26T22:39:59.309Z",255.23827473,172.73565695, 69.74355015,      0,142.50000000,136.87500000,  5.00000000,113.11610839,127.62047257, 37.42096974,"15773de8-d244-4c57-96b1-bc54ff13d1a5"
"778","87.214.105.49","1DvtGEP6-RIsiqsiL_fTVBVhotJloAefIuG8",0.20,"2021-12-26T22:39:29.490Z", 21.21073658,210.43675207, 78.32874253,      0, 74.50000000,214.87500000,  5.00000000,164.64114228,220.17493751, 43.04391528,"2f6bf021-c7bd-4faf-8506-9e992eeed40d"
"779","87.214.105.49","1DvtGEP6-RIsiqsiL_fTVBVhotJloAefIuG8",0.20,"2021-12-26T22:39:16.760Z", 41.13246132,347.39582285, 71.42921383,      0,188.50000000,273.87500000,  5.00000000,198.84570243,263.42651784, 33.99210156,"336a069b-de38-4edc-9125-ebc4c3f93b2a"
"780","87.214.105.49","1DvtGEP6-RIsiqsiL_fTVBVhotJloAefIuG8",0.20,"2021-12-26T22:39:55.495Z", 70.86608890,417.64919225, 84.70060190,      0, 74.50000000,378.87500000,  5.00000000,204.31096668,293.30886358, 85.31794390,"44a68b5a-6175-4136-bdca-e89a7bb0097c"
"781","87.214.105.49","1DvtGEP6-RIsiqsiL_fTVBVhotJloAefIuG8",0.80,"2021-12-26T22:40:09.481Z", 71.29478136, 49.29226556, 71.61262083,      0, 50.50000000, 61.87500000,  5.00000000,210.99278478,408.09726752, 42.81381732,"4b9f72d1-8de2-4807-8465-2530982eb467"
"782","87.214.105.49","1DvtGEP6-RIsiqsiL_fTVBVhotJloAefIuG8",0.20,"2021-12-26T22:38:51.104Z",186.86844700,444.79516259, 65.60893148,      0, 71.50000000,427.87500000,  5.00000000, 41.34575868,442.24184647, 69.69080219,"517ba7f3-99d1-4b6e-bd3e-994d1fd61d88"
"783","87.214.105.49","1DvtGEP6-RIsiqsiL_fTVBVhotJloAefIuG8",0.50,"2021-12-26T22:39:22.546Z", 41.57131526,317.70002912, 65.21436474,      0,162.50000000,305.87500000,  5.00000000,336.60620833,302.26122675, 95.16902330,"6cbc533d-f610-4e09-ac15-7ab30ee72d92"
"784","87.214.105.49","1DvtGEP6-RIsiqsiL_fTVBVhotJloAefIuG8",0.80,"2021-12-26T22:39:37.871Z",183.96281885,242.17369806, 69.56785408,      0,171.50000000,228.87500000,  5.00000000,136.38523564,196.75984081, 61.52064770,"7899b1b7-d52c-45c8-bf09-9c45805795ec"
"785","87.214.105.49","1DvtGEP6-RIsiqsiL_fTVBVhotJloAefIuG8",0.20,"2021-12-26T22:40:04.449Z",  6.89998162,168.54998929, 65.41523879,      0, 74.50000000,409.87500000,  5.00000000, 51.26962003,447.15617731, 95.09056112,"898d60ab-5425-40e4-a4c3-af75d4d97d2a"
"786","87.214.105.49","1DvtGEP6-RIsiqsiL_fTVBVhotJloAefIuG8",0.50,"2021-12-26T22:39:44.692Z",328.70784891,352.18094387, 49.82369355,      0,333.50000000,398.87500000,  5.00000000,324.84444785,481.69872991, 87.82987124,"a6aadaf7-e410-44a0-90b8-138e94f76f61"
"787","87.214.105.49","1DvtGEP6-RIsiqsiL_fTVBVhotJloAefIuG8",0.20,"2021-12-26T22:39:08.568Z",269.36745569, 55.28472350, 95.74725350,      0,206.50000000,139.87500000,  5.00000000,168.79080247,111.74185184, 56.36753348,"d7e510c9-5c15-44f0-83b9-7c9a9db1a69d"
"788","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:11:42.372Z",171.44892467,470.64612608, 40.41236341,   1000, 80.50000000,320.43334961, 37.33630941, 81.35441841,321.34873092, 37.30066355,"08a0ac69-511f-43ff-88e4-0a059cd74366"
"789","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:10:41.640Z",334.99413486,311.47399174, 68.00322458,      0, 40.50000000,479.43334961, 68.62215386, 30.16023054,483.33851199, 75.78688667,"14f25426-9e73-4d2d-8da7-71124b8dbb94"
"790","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:11:25.762Z",343.39628295,115.50193845, 33.81517771,   1000,111.50000000,360.43334961, 66.37017402,106.27001655,356.67947725, 66.68475581,"1ef0f4e8-fd49-402e-b723-919af53d194d"
"791","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:11:37.213Z", 57.08684881,343.74829418, 78.38213849,   1000, 57.50000000,347.43334961, 25.49509757, 54.85085501,346.77404497, 25.37284958,"1ef511a5-ef65-40fa-b3a5-4c5d480ec390"
"792","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:07:51.715Z", 82.95610916, 63.96622876, 32.29385054,   1000, 79.50000000,164.43334961, 56.43580424, 75.24678347,163.66871023, 55.73498973,"23270332-5900-47b1-9782-d46be13b4e70"
"793","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.50,"2021-12-26T23:09:34.897Z",331.26711132,315.62005765, 56.42029188,   5000,336.50000000,315.43334961, 60.13318551,299.77018542,317.57743468, 78.70535300,"2412349e-8804-4350-a1ba-e18f7739c0ee"
"794","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:08:53.026Z",259.54326861,323.58079981, 97.11289865,   1000,333.50000000,376.43334961, 24.04163056,349.85087776,387.57584607, 33.68309942,"25c27cea-d305-4967-aee4-53e152589d36"
"795","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:09:42.616Z", 30.96677107,189.02616636, 84.75549083,   2000,165.50000000,473.43334961, 62.20128616,157.55158588,474.21012877, 67.29868615,"2e643541-2258-49dc-8ac3-9ec71cd1bf5f"
"796","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:09:22.895Z",325.74540949,454.12590132, 93.49853555,   1000,210.50000000, 78.43334961, 37.33630941,210.45040894, 77.75149059, 36.40804004,"3423c2ef-818f-4315-8d1b-abc5715ddd22"
"797","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:09:13.469Z",130.76061727,317.99967331, 85.49945516,   1000,161.50000000, 15.43334961, 68.62215386,161.90610407, 18.45947315, 70.63828556,"3a3ff855-6e41-47a1-8773-37173a4d1e1d"
"798","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.50,"2021-12-26T23:10:51.535Z",346.30114301,326.63307034, 89.19914558,      0,292.50000000,380.43334961, 27.01851217,255.03985825,421.02107212, 71.40810474,"3e67f015-2157-4852-b796-a7d098985d31"
"799","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.80,"2021-12-26T23:08:38.271Z",293.34870018,179.94531321, 22.03116910,      0,295.50000000,180.43334961, 22.36067977,251.87245952,215.63525083, 82.00411970,"478560d9-071e-44dc-9060-b74e553e27cb"
"800","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:07:34.126Z",153.03292231,355.72500422, 27.47769419,   1000,114.50000000,353.43334961, 65.37583651,112.84194482,351.70776303, 59.79472410,"4beb6173-afb9-4cf3-9d51-75b9b6e9f663"
"801","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:10:00.601Z", 62.37017625,451.32798107, 70.20077376,   1000,291.50000000,218.43334961, 19.23538406,288.60993214,216.73850499, 23.36634021,"4ec27b7f-53f1-4e12-b9fb-8fcfb1d45fd2"
"802","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.80,"2021-12-26T23:06:58.781Z",290.71983502,463.50317953, 67.08976283,   1000,272.50000000,322.43334961, 29.61418579,270.13462043,319.73580345, 29.76594897,"4fec9890-a3a5-4497-88ad-5701ba622b74"
"803","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.50,"2021-12-26T23:09:27.837Z",186.24808457,476.96165728, 21.05180955,   1000,110.50000000, 66.43334961, 47.67598976,109.73601952, 62.64294465, 46.74998396,"536ffa07-d617-4d8f-b967-caa7af3041e4"
"804","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:10:58.135Z",232.56931861,123.28890244, 69.07823515,   1000,285.50000000,455.43334961, 55.32630477,276.21379433,454.03988247, 60.60304667,"5e68894b-5bbd-4c67-961a-3e16e4b7a41c"
"805","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.50,"2021-12-26T23:10:06.432Z",201.48981661,300.85921433, 72.39209801,   1000,308.50000000,462.43334961, 51.47815070,306.52870647,458.01590984, 54.17597456,"602b6f1d-8d72-48f2-ad7d-b475b1eed02e"
"806","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:10:10.886Z",100.86625360,151.50430059, 36.45758007,   1000, 64.50000000,268.43334961, 62.39390996, 62.76393750,263.11305434, 60.67866344,"680325bc-1edf-425a-83b3-9b64da297681"
"807","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:12:02.381Z",122.77385394, 69.19718901, 20.21793452,      0, 14.50000000,368.43334961, 39.31920650, 13.07076670,361.82927429, 40.57328988,"8019965e-ac3b-46f4-b4be-7a3fd66bb92a"
"808","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:05:54.032Z",118.22765372, 75.83048447, 55.79331464,   1000,123.50000000,166.43334961, 73.82411530,120.54340927,161.47080969, 73.34426032,"85742dcb-c913-4d4c-b5aa-c8e952ec64d1"
"809","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:11:20.236Z",109.15461553,408.66378863, 30.65694687,      0,300.50000000,340.43334961, 32.28002478,295.56646888,335.36852964, 31.89498940,"87eb2d9b-5cc1-49f0-a95b-8df6edbf7748"
"810","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.80,"2021-12-26T23:05:36.440Z",244.41205063,  4.74577137, 38.10700436,      0,236.50000000, 42.43334961, 54.34151268,273.46404499, 43.58758262, 42.12502919,"8923c115-226d-4f9d-a863-09ada26aa68e"
"811","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.80,"2021-12-26T23:08:20.581Z", 90.39115096,405.38738597, 48.19847504,      0,123.50000000,398.43334961, 24.51530134,159.44974433,388.72408204, 57.87042622,"8c55a69f-590e-4010-9290-e4d6cf31f3ec"
"812","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.50,"2021-12-26T23:06:15.459Z",116.38699862,430.74805835, 43.20672889,      0,118.50000000,432.43334961, 41.76122604, 94.47205798,414.01248428, 86.59168872,"8da6755d-8baf-44cb-a95e-8323580adfbc"
"813","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.50,"2021-12-26T23:08:13.637Z",224.06485331,153.19627998, 36.69394794,   1000, 14.50000000,364.43334961, 31.25699922,  9.30834190,361.12362508, 32.50473530,"94640f4a-ada4-420e-b06a-3e477dab1e4f"
"814","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.50,"2021-12-26T23:09:51.433Z",221.76482336,418.06801536, 97.75397306,      0,229.50000000,414.43334961, 89.06739022,241.59094369,420.21257508, 95.93116826,"9f2c4982-0a5c-408b-9f2a-794b9ebb40ed"
"815","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.50,"2021-12-26T23:11:55.905Z",201.07709329,286.22630964, 45.84998677,   3000,203.50000000,284.43334961, 42.48529157,177.98903410,281.37592656, 59.06236333,"a64868ba-b466-4578-be6a-f2bcf02eb3f7"
"816","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.50,"2021-12-26T23:07:10.627Z",353.95228678,359.62352928, 62.68089010,      0,175.50000000,231.43334961,106.88779163,195.69987957,231.40547654, 97.85795274,"ad55f716-db56-4c00-a951-8f854114d928"
"817","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.50,"2021-12-26T23:11:48.732Z",316.38371486,110.50950796, 42.71432253,   1000, 60.50000000, 37.43334961, 45.69463864, 53.83864957, 32.81289209, 45.65081283,"af3537fe-26d0-4a79-a18d-a5aa091fdf19"
"818","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.80,"2021-12-26T23:08:06.594Z", 85.21312181,243.07905536, 62.85479414,      0, 85.50000000,247.43334961, 63.00000000, 27.50424167, 86.33850970, 65.98440086,"b464a9bb-7893-4fca-babc-9eb9295a2a6d"
"819","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:10:36.028Z",183.46407793,459.47594045, 80.81289480,      0,124.50000000,408.43334961, 42.37924020, 90.58242595,379.82317902, 67.48994499,"b69bb1b9-547a-4f0b-8eea-68e3f490f4b0"
"820","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.50,"2021-12-26T23:07:21.585Z",311.20764765,394.92598196, 22.93498265,  22000,314.50000000,399.43334961, 47.75981575,334.18005903,408.30531409, 85.00749994,"bb3e4b6b-a7dd-496f-bfb5-5e42822597fc"
"821","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:11:12.023Z",328.88008966,194.74692352, 59.78801136,   1000,122.50000000,434.43334961, 25.23885893,119.00660886,431.73180333, 26.26189121,"bb794172-c88e-4e68-9f93-3e01cab46144"
"822","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.50,"2021-12-26T23:09:03.929Z",129.83658906,364.60832729, 74.26899591,   1000,224.50000000, 41.43334961, 37.48332963,220.57042299, 41.24758340, 37.62676168,"bc690f5d-d3f2-412e-af70-82abfde09824"
"823","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.80,"2021-12-26T23:06:04.783Z",339.06716615,134.42223788, 81.38332213,      0,338.50000000,190.43334961, 21.37755833,338.00827710,227.02543922, 65.59434698,"c880b096-4cd9-4063-bc57-68c7bd32e056"
"824","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.80,"2021-12-26T23:10:28.611Z",112.26817598, 81.89432610, 86.09382194,   2000, 56.50000000, 65.43334961, 30.80584360, 36.07718549, 58.62941434, 49.52797084,"ecbc2f39-2b0b-4946-8fdb-1928ec43f1f4"
"825","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.50,"2021-12-26T23:07:42.783Z", 93.63901132,355.36542336, 33.47210660,   1000,239.50000000,308.43334961, 74.96665926,233.75658007,309.08118126, 75.57362512,"f41ec1c0-9def-4379-9a5e-b966a8973895"
"826","173.28.207.161","9aIBOyvY-uRxqt_OWAKVAIxgSLJuOmIomBV8",0.20,"2021-12-26T23:08:29.289Z", 16.17237774,309.21328397, 61.66999914,   1000, 39.50000000,355.43334961, 40.31128874, 34.60646471,353.38450120, 39.85048292,"f73e1481-b5aa-465b-b982-46afb616e7a9"
"827","45.24.109.219","0XD9CFLT-Xs5D9T8Rae2JgK9AYq5VSTsKe3w",0.50,"2021-12-26T22:55:37.218Z",214.38403564,176.97476085, 96.78910330,      0,112.50000000, 52.43334961,431.90392450,156.76143798,126.91194837, 71.63857567,"1e2a993d-bf15-4d1b-9b7d-9c8e5326a9b5"
"828","45.24.109.219","0XD9CFLT-Xs5D9T8Rae2JgK9AYq5VSTsKe3w",0.80,"2021-12-26T22:55:42.332Z",247.52040718,248.08198316, 27.68639764,   2000,238.50000000,241.43334961, 33.30165161,240.39806728,239.35804881, 44.18293044,"44d6756f-c24d-4b05-a456-02e3c464dbb7"
"829","45.24.109.219","0XD9CFLT-Xs5D9T8Rae2JgK9AYq5VSTsKe3w",0.50,"2021-12-26T22:55:50.806Z",168.74901221,137.92518282, 35.57146403,      0,133.50000000,129.43334961, 48.82622246,110.45131208, 77.23300042, 53.60578345,"e688a85d-b62f-4b6a-854a-e2aea6e632be"
"830","107.3.140.201","FU9rNHre-eUr5pZiO4D_7lmAexVWmLo5nZms",0.80,"2021-12-26T22:55:15.493Z",344.24263140, 92.62390902, 97.68498466,   1000,337.50000000, 41.23333740, 30.00000000,335.68748245, 39.14296935, 34.04268328,"392144a4-c19a-46e1-9241-3c0f3c934ab7"
"831","107.3.140.201","FU9rNHre-eUr5pZiO4D_7lmAexVWmLo5nZms",0.50,"2021-12-26T22:55:32.014Z",124.08199311,270.48777224, 43.75316622,   2000,120.50000000,274.23333740, 10.81665383,118.51047774,271.50304453, 22.71814867,"4519f90b-9a63-4096-b5f3-5cf33d600a27"
"832","107.3.140.201","FU9rNHre-eUr5pZiO4D_7lmAexVWmLo5nZms",0.80,"2021-12-26T22:56:04.780Z", 49.34865971,138.37747361, 47.06976269,      0, 59.50000000,180.23333740,  9.89949494, 64.87697686,218.28872218, 48.78621339,"60319a5f-17ac-49b2-821f-1160b442ff33"
"833","107.3.140.201","FU9rNHre-eUr5pZiO4D_7lmAexVWmLo5nZms",0.50,"2021-12-26T22:54:40.703Z",251.76437636,164.24992135, 59.22154070,   2000,322.50000000,241.23333740, 37.33630941,323.29062503,239.81347119, 50.84088134,"7f08f064-9dd1-4623-bc65-654f35f7f863"
"834","107.3.140.201","FU9rNHre-eUr5pZiO4D_7lmAexVWmLo5nZms",0.20,"2021-12-26T22:55:48.431Z",246.89282296,252.19504854, 84.08899363,   3000, 69.50000000,472.23333740, 22.20360331, 67.77947989,471.28776114, 50.60187433,"990c9eab-9938-48d7-8550-c0f7ce346b32"
"835","89.44.10.70","x0y7lpmp-0I9pVpApDDY4Z3kUf2ruFz6BZn8",0.20,"2021-12-26T22:40:56.635Z",288.79149098,434.07450605, 84.51553755,      0,263.50000000,365.43334961, 14.76482306,257.78797586,334.64322758, 73.96638760,"0d4b8dca-b084-4a2e-aea0-2be1e8614ef6"
"836","89.44.10.70","x0y7lpmp-0I9pVpApDDY4Z3kUf2ruFz6BZn8",0.50,"2021-12-26T22:39:59.186Z",353.07380088,115.27516475, 51.25828821,      0,208.50000000, 60.43334961,290.82640870,292.36654942,100.08562385, 79.68816470,"1b6eaab8-af51-4b04-8e19-a73885dfa241"
"837","89.44.10.70","x0y7lpmp-0I9pVpApDDY4Z3kUf2ruFz6BZn8",0.50,"2021-12-26T22:41:05.108Z",258.27332985, 10.02259071, 90.69796880,      0,263.50000000, 41.43334961, 51.66236541,333.74783570,384.27973270, 46.82990430,"37041b09-b4fe-45c9-ad45-b18cf35f4d42"
"838","89.44.10.70","x0y7lpmp-0I9pVpApDDY4Z3kUf2ruFz6BZn8",0.20,"2021-12-26T22:40:20.818Z", 18.64883157,321.77543116, 69.42512909,      0,178.50000000, 52.43334961, 19.20937271,183.12481059, 56.09182533, 30.22456308,"40776338-2627-41f6-8326-ed3802793486"
"839","89.44.10.70","x0y7lpmp-0I9pVpApDDY4Z3kUf2ruFz6BZn8",0.50,"2021-12-26T22:40:46.187Z", 64.41028444,407.60200973, 49.66876132,   1000, 63.50000000,412.43334961, 46.01086828, 71.42084027,435.77521404, 47.29780284,"4644ecc3-74cd-4df7-897a-4ee04a5fd56c"
"840","89.44.10.70","x0y7lpmp-0I9pVpApDDY4Z3kUf2ruFz6BZn8",0.80,"2021-12-26T22:39:26.900Z",172.40503234,414.33823116, 47.96779629,      0,116.50000000,347.43334961,144.97241117,216.01552537,459.91065832, 99.80978792,"4e286511-bf4e-4fc7-8be2-eb96219ed17e"
"841","89.44.10.70","x0y7lpmp-0I9pVpApDDY4Z3kUf2ruFz6BZn8",0.50,"2021-12-26T22:40:35.866Z",227.25840248,198.46266318, 36.27748108,      0,185.50000000,191.43334961, 73.55270219,193.45377114,235.96465477, 30.20885664,"603d37a7-9bce-4315-a932-8c5635eb4700"
"842","89.44.10.70","x0y7lpmp-0I9pVpApDDY4Z3kUf2ruFz6BZn8",0.20,"2021-12-26T22:40:51.610Z",104.78044916,209.45367290, 82.89206886,   1000,223.50000000,267.43334961, 29.06888371,228.33057347,277.95215717, 20.47972465,"8ef48cff-3bbd-490e-ab3e-b588028140b7"
"843","89.44.10.70","x0y7lpmp-0I9pVpApDDY4Z3kUf2ruFz6BZn8",0.20,"2021-12-26T22:39:02.795Z",231.44404949,463.26850182, 74.81769680,      0,189.50000000,192.43334961,127.91403363,162.20692804,161.40376716, 75.38309522,"997d6dae-3318-4139-8d34-03e53fe9c94d"
"844","89.44.10.70","x0y7lpmp-0I9pVpApDDY4Z3kUf2ruFz6BZn8",0.20,"2021-12-26T22:40:14.515Z",310.70599707,260.81938417, 80.75689964,      0,204.50000000, 41.43334961,188.60010604,318.01173781,128.06766566, 85.18907499,"9d39067a-f2d0-433d-b21c-297fe1e004aa"
"845","89.44.10.70","x0y7lpmp-0I9pVpApDDY4Z3kUf2ruFz6BZn8",0.20,"2021-12-26T22:40:30.058Z", 66.69321773,414.62244887, 52.90553194,      0, 67.50000000,359.43334961, 46.14108798,106.51104758,334.13575921, 45.26359905,"afe95683-c1c3-4de6-8c4c-e8a00072b1ef"
"846","89.44.10.70","x0y7lpmp-0I9pVpApDDY4Z3kUf2ruFz6BZn8",0.20,"2021-12-26T22:39:19.581Z",269.56140632,497.41807958, 96.63920279,      0,153.50000000,332.43334961,204.61915844,133.42505520,329.76484673, 70.28006234,"b269f202-e917-4d44-a58e-67e179025b8e"
"847","89.44.10.70","x0y7lpmp-0I9pVpApDDY4Z3kUf2ruFz6BZn8",0.20,"2021-12-26T22:41:11.105Z", 33.53442592,456.07496881, 68.00814497,      0, 13.50000000,372.43334961, 19.20937271, 15.03885637,461.12312725, 93.67850125,"da3f09c8-16d0-4add-b82a-f373018518c8"
"848","89.44.10.70","x0y7lpmp-0I9pVpApDDY4Z3kUf2ruFz6BZn8",0.80,"2021-12-26T22:40:25.598Z",291.15719885,452.99287070, 44.51081421,      0, 46.50000000, 95.43334961, 82.20097323, 29.23594066, 95.30713175, 77.48310550,"fc6ccbf0-bb92-4f16-a7cd-d9d1068148b0"
"849","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.80,"2021-12-28T03:11:20.543Z",145.05006570,448.62361854, 69.90141258,      0,129.45454407,411.67044067,  5.00000000, 39.10555741,221.71868892, 84.12658271,"0d40ae7f-59e5-46e5-9fd3-9ab2fb543cf6"
"850","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.20,"2021-12-28T03:10:51.434Z",141.05511904,  3.20053503, 43.73226074,   1000, 34.72727203, 27.67044067, 16.49242250, 38.55192822, 23.78306681, 27.42168427,"16070dc7-ab68-4c75-8d99-e387d89ecf9e"
"851","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.80,"2021-12-28T03:10:38.534Z",269.69008017,404.04861410, 88.69912410,      0,171.81819153,369.85232544, 62.45339688, 68.34074921,354.41118528, 55.73319339,"3021d651-6b3c-473c-976b-41a17395b678"
"852","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.20,"2021-12-28T03:08:50.854Z",  6.13996869,383.21110634, 85.09332665,      0,319.09092712,387.30691528, 67.77692438,331.20213777,393.47907321, 57.98344039,"348b86b0-01d2-45ef-8e92-0fdd8b36f047"
"853","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.80,"2021-12-28T03:11:51.918Z",290.81607893,448.58022771, 43.07787174,  40000,284.90913391,446.57962036, 17.40133852,278.23472105,424.35383844, 82.98165205,"3845c536-a9b9-4b3c-b6a3-93ceee57e742"
"854","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.50,"2021-12-28T03:11:31.946Z",168.89475829,  4.76465628, 77.76294317,      0,131.81819153,277.12503052, 64.72826774,155.31678461,291.82381016, 49.21792534,"46b7691d-2af6-4f91-a851-597777d555ea"
"855","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.80,"2021-12-28T03:09:19.066Z",340.25650277,247.33454350, 63.98598989,  47000,318.72727966,258.94314575, 40.83426455,283.01534874,316.61031544, 91.11267685,"47f3514f-fed6-4116-95dc-bfbc071679fc"
"856","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.50,"2021-12-28T03:11:28.754Z",113.08284664,309.88825392, 21.61085008,   1000,291.81819153,453.12503052, 54.77527340,306.43808607,463.95194062, 56.09766272,"4e668ed6-276b-4d08-9a3e-fed765b2e519"
"857","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.50,"2021-12-28T03:11:01.581Z",300.33993240,186.16151512, 27.96072347,   1000,292.54545593,186.94314575, 14.22377392,303.13476649,190.03822514, 26.44177132,"55252b9e-8240-4906-b3a6-2652d713d6f9"
"858","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.80,"2021-12-28T03:11:09.609Z",151.64106757, 72.55697336, 91.97244575,      0,212.45454407, 98.67044067,  5.00000000,243.27422712,115.97693887, 54.16142983,"621a540d-7e13-48e8-98e8-c3d102e75e90"
"859","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.50,"2021-12-28T03:10:24.508Z",168.25990176,473.65803488, 85.04798831,   6000,146.36363220,417.12503052, 84.08184901,158.25670029,356.46487591, 97.58151750,"623812d8-0a2a-472a-b738-b2d6d366cacb"
"860","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.20,"2021-12-28T03:11:43.362Z",206.83495361,414.84632006, 25.28345320,   1000,206.36366272,414.21585083, 20.77822631,214.81980010,410.44688343, 32.30053379,"6c180820-5f23-4cfe-a417-fac070e88295"
"861","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.80,"2021-12-28T03:10:19.268Z",186.83655976,243.47734458, 67.84260078,      0,158.00000000,249.12503052, 50.56508683,124.74196452,275.97386384, 23.43739369,"6c2ae33d-cd71-44c6-8e37-9a14bd751781"
"862","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.80,"2021-12-28T03:08:43.114Z",148.00306407,239.34319377, 65.26176487,      0,132.90908813,236.76126099, 99.55941551,135.74131513,295.77873439, 79.81593563,"6fc80f64-13b7-4050-b11d-2e2609980fef"
"863","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.80,"2021-12-28T03:11:36.836Z",351.62440321,326.18148168, 26.43609700,      0,332.54545593,319.30691528, 32.15046043,275.54374986,488.92636924, 75.87956429,"8107ad33-b3be-4047-a197-8e3c4dd380c8"
"864","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.50,"2021-12-28T03:09:47.694Z",211.54939537,353.67961947, 52.65393006,   1000,204.54545593,348.39773560, 36.98556797,205.91553705,352.20900185, 20.66602830,"8a7419db-d57b-4efd-adde-6315167207df"
"865","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.50,"2021-12-28T03:10:32.757Z",180.85193771,206.89130716, 87.67223152,   2000,166.36364746,140.03396606, 76.04434958,198.34610396, 84.20256699, 83.00311499,"a5aab1ee-4f94-46a8-b854-ff7a6d0e30f3"
"866","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.20,"2021-12-28T03:11:47.744Z", 55.40322103,323.45549924, 73.44530421,   1000, 11.09090805,218.94314575, 57.92334966, 19.27968213,227.12661059, 53.99049676,"b67fd87d-f055-42d0-91bb-93fd907a5a1e"
"867","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.50,"2021-12-28T03:10:07.340Z",294.29551060,283.75695124, 68.44873415,   4000,250.36363220,267.67044067, 81.88200478,230.89791197,249.54838078, 92.26310694,"bb6a6b4f-e27f-4776-b5e1-b2cbdebdfdb3"
"868","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.20,"2021-12-28T03:08:29.924Z", 40.43257290,401.83871457, 95.02724575,      0, 60.54545593, 72.76126099, 43.81932519, 61.69283687, 71.03991199, 28.90071122,"c18dcd3e-3c1a-41df-b03b-033986d947a8"
"869","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.80,"2021-12-28T03:09:03.420Z",232.68139979,377.19095644, 80.43334681,   2000,244.54545593,357.85232544, 80.74776584,248.17053950,355.33954410, 85.75724200,"c19b2e8a-cbcd-481d-8a37-9c1450760a14"
"870","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.80,"2021-12-28T03:10:56.465Z",326.08846229, 50.41000511, 26.80945876,      0,317.63636780, 48.03396606, 15.97520183,327.65024328, 29.88538571, 67.74980936,"c8131430-4587-4271-b935-c858552ed6d6"
"871","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.50,"2021-12-28T03:09:54.337Z",300.04084212,306.77901165, 41.70821237,   1000,286.00001526,307.67044067, 52.94626990,299.95946701,330.18854954, 56.50648345,"cc01bb14-d724-4c1d-bf7e-3561431b71a4"
"872","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.50,"2021-12-28T03:09:37.230Z", 93.54423550,111.10256062, 96.82169761,      0,199.09091187,447.67044067, 91.53387202,209.93613855,479.42590159, 97.45707348,"cc87ecbe-b380-46ea-8970-10cc656fdc75"
"873","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.80,"2021-12-28T03:11:59.079Z",222.15827713,484.64605117, 28.03201725, 100000,223.45454407,480.67044067,  5.00000000,228.82121575,477.43698106, 24.61731303,"cf6e0cdc-7c23-422b-9a4b-894d54e1edf2"
"874","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.80,"2021-12-28T03:10:43.968Z", 81.43518456, 60.09685452, 21.95400545,  29000, 77.63636780, 60.76126099, 23.72850645,113.84002112, 33.54953570, 80.14654059,"d26a319c-c752-436d-a241-3df7484a7502"
"875","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.80,"2021-12-28T03:11:06.028Z",306.76566113,227.93755604, 36.83041351,      0,296.54545593,225.12503052, 19.63638306,335.64129175,206.86830038, 63.09292826,"d60722b0-038d-4d5e-8b82-e6b75da5d032"
"876","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.80,"2021-12-28T03:07:38.770Z",  7.15180269,375.30268699, 48.36943597,      0, 35.09090805,411.30691528, 17.04066477, 48.36757479,423.57677632, 24.90836140,"dbaff218-1e1f-4f75-86a7-6170112114e7"
"877","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.20,"2021-12-28T03:11:24.626Z", 36.51300096,265.97582456, 57.77421146,   4000,151.81819153,384.39773560, 41.36672183,157.08217993,399.39214515, 62.38830769,"deb35787-9479-429a-ae14-e51b77e80b96"
"878","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.50,"2021-12-28T03:08:07.754Z", 91.68232562,192.30846167, 69.11299563,      0,286.36363220,384.76126099,120.96856652,333.22779952,453.06603649, 64.17005259,"ecbccf5b-fea6-4e83-8254-2ee1527bf6b5"
"879","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.20,"2021-12-28T03:11:15.656Z",323.19443446, 92.42435468, 70.18710172,      0,220.45454407,316.67044067,  5.00000000,208.23969215,318.99418245, 33.54815607,"f0e16eb4-4b6f-4197-890f-eb185f0ab052"
"880","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.20,"2021-12-28T03:10:00.317Z",309.61205304, 43.77887324, 66.79102723,      0,316.18183899,330.94314575, 49.63203560,337.57335594,340.02099780, 27.54765955,"f14342e3-15c5-48a5-bc83-2426f8e4b700"
"881","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.80,"2021-12-28T03:09:29.993Z",248.98376216,102.50099707, 73.97685336,      0,261.63636780,251.30691528, 60.87624847,307.37990853,410.58438654, 31.56398055,"f1978163-c2d1-4f8c-ad82-7eb13642c303"
"882","88.130.61.136","rzUmjdeI-4CJthFFtUI8gLqxJlNrPPjSFvGI",0.50,"2021-12-28T03:10:28.753Z", 50.21492938,253.71303836, 44.38846787,      0, 76.90910339,186.21585083, 66.08283822,129.92839835,102.76708775, 62.60521714,"f7600d65-0203-440f-aed1-b634b93f1111"
"883","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.20,"2021-12-26T22:44:40.792Z", 30.05004204, 45.79261064, 49.37235178,   1000,303.00000000,167.94531250, 18.35755975,294.60045879,161.53680387, 26.48738449,"009635a5-c25a-4852-8335-569fe56f816f"
"884","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:41:59.784Z", 74.00225873,203.57567967, 44.05166684,  55000, 76.00000000,203.94531250, 45.45327271, 74.82552344,172.88128618, 95.06034486,"0450d5e8-1ef3-4b86-8e64-c895640954c4"
"885","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.20,"2021-12-26T22:41:15.911Z",266.75922571,137.18407873, 81.64889287,   2000,312.00000000,455.94531250, 79.24645102,307.99137737,470.13796825, 84.97553604,"09c2d3b6-760b-4749-8cda-9022121ae08a"
"886","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:43:54.545Z", 48.52646913, 32.21147822, 71.40204132,   1000, 74.00000000, 90.94531250, 22.36067977, 76.31471926, 99.12813306, 23.80102233,"1301b565-3246-48d7-acf3-b8eed7bf5829"
"887","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.20,"2021-12-26T22:45:43.103Z",315.19649118,381.58838864, 65.85233819,      0,236.00000000,110.94531250,  5.00000000,219.38686470, 87.08849824, 64.65223382,"2215e66a-1a74-4403-b16d-acd41aaddba7"
"888","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.20,"2021-12-26T22:42:54.229Z", 65.01291944,189.18196812, 67.53988192,      0,248.00000000,332.94531250, 46.23851209,249.45025806,328.72430713, 53.97865645,"2285d0b0-3f5e-4046-8ce9-54833bb396ab"
"889","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.50,"2021-12-26T22:43:27.455Z",298.58869642,291.07504850, 39.07674992,      0,298.00000000,290.94531250, 29.52964612,276.19706286,239.36688705, 87.13636079,"285bc03b-992d-4f84-ac89-2e9edc104e06"
"890","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:45:59.943Z",256.33280726,272.70917982, 52.83821944,   2000,276.00000000,266.94531250, 21.47091055,273.02820216,261.27020072, 42.37119696,"286ea8e6-c037-4b1d-a8f6-fc96a42f2131"
"891","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.50,"2021-12-26T22:42:15.154Z",271.93081303,225.40625297, 63.43130056,   1000,107.00000000,173.94531250, 29.83286778,106.53170326,174.38948907, 31.24168576,"35a23910-952a-4a8e-8fcb-0d3e1beff187"
"892","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:44:49.349Z",266.59279068,229.09934640, 75.12295341,   4000,275.00000000,224.94531250, 42.19004622,274.96096951,218.88799536, 63.48032289,"35f6bf3b-dd25-43ac-b91c-3cc28cef73b7"
"893","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.20,"2021-12-26T22:43:35.235Z",111.62139607,178.82141963, 81.38156658,      0,165.00000000,143.94531250, 38.28837944,210.46132223,113.03791060, 84.92767807,"45f1b0b3-e015-400f-9976-3d4df51e2761"
"894","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.50,"2021-12-26T22:46:05.777Z",252.82390614,389.70750985, 93.55807120,      0,187.00000000,393.94531250, 25.70992026,150.62368648,396.59240307, 66.28606771,"491b3f0f-9b48-4ff1-b6a2-509b29936f53"
"895","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.20,"2021-12-26T22:40:20.265Z", 99.99396276,445.58274792, 86.00040729,   1000,322.00000000,208.94531250, 84.85281374,326.27639850,204.39834843, 82.10974426,"4b227300-f14e-41d6-9922-c9d6f0e95719"
"896","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.50,"2021-12-26T22:43:47.153Z", 98.96005960,486.50664707, 86.11496425,   5000,215.00000000,298.94531250, 78.08969202,219.73093678,289.34482340, 90.97492208,"4bcd2b80-6128-4bfe-8810-9792f71d9a34"
"897","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.50,"2021-12-26T22:43:12.022Z",  2.03719200,197.64451581, 43.01757288,      0,130.00000000,171.94531250, 10.44030651,124.98877533,173.41402222, 24.42928411,"5755d4b9-9ee2-4ba5-897d-ef7a23b65e32"
"898","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.20,"2021-12-26T22:42:48.161Z", 39.18555941,484.79433234, 24.11540251,      0,246.00000000,309.94531250, 50.32891813,247.99609685,302.78033938, 67.71035045,"5a6001a9-03a8-44ab-94a5-1ae0f8696a5a"
"899","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:45:17.918Z",194.77285379,449.55224603, 80.61186752,  15000,230.00000000,418.94531250, 37.12142239,246.99591535,388.10818494, 76.86478485,"64dcb829-28da-4881-9fbe-d1e569a0e6e0"
"900","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:40:10.391Z",329.68326941, 91.11355269, 64.34421111,   1000,335.00000000, 94.94531250, 42.52058325,336.10655270, 93.37598198, 41.31049039,"6a796ce4-5a7b-41fa-8c86-f2d2e14c51fb"
"901","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:39:31.050Z",132.86750850,143.74259359, 92.43674699,   1000,144.00000000,142.94531250, 56.72741841,141.89087373,144.19073767, 54.87281155,"6cd528e6-21dd-40c7-acd8-d4e4719f30b2"
"902","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:40:35.665Z",313.32678120,170.35713279, 47.46496321,  50000,321.00000000,169.94531250, 48.60041152,337.92314067,123.85475613, 94.64467357,"70c225f1-c14c-4e7c-ab5b-2fbd815e5f8f"
"903","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:42:41.176Z",288.65080840, 97.31972704, 79.08900735,   1000,268.00000000,121.94531250, 52.40229003,244.51433774,139.74940115, 55.84411611,"787b9ca9-e1ab-4c09-a231-2b7129f6e2c3"
"904","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.50,"2021-12-26T22:45:54.812Z",274.83031590,107.38701142, 39.15737450,      0,299.00000000,134.94531250, 12.72792206,313.44005659,154.17410132, 47.62548302,"7e52b34d-f0cd-4dbb-aff0-384bc729be6d"
"905","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.20,"2021-12-26T22:45:36.413Z", 23.77355530,368.79004792, 81.14722394,      0,110.00000000,122.94531250, 14.86606875, 95.19793140,124.23976779, 32.62603912,"7ec3babe-cabe-40d6-ad40-3d19caf48ae6"
"906","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.20,"2021-12-26T22:45:00.488Z",324.25821712,478.39131525, 59.34207581,      0, 48.00000000, 51.94531250, 17.00000000, 46.79270608, 51.10648377, 21.54134982,"83968c3c-ad25-448d-b237-99584421340e"
"907","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.20,"2021-12-26T22:45:11.468Z",162.27838833,208.34479164, 72.23817347,      0,322.00000000,221.94531250,158.82380174,303.04461095,172.49859098, 90.45951311,"8398ddff-04ef-42ab-ae3a-3b5c5c9c1cc0"
"908","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:44:00.142Z", 99.99939463,144.47088396, 45.17205919,  29000,102.00000000,144.94531250, 29.41088234, 82.85414847,140.25691776, 81.71135629,"87d5d9b7-8e05-49a6-a783-66c8672877c1"
"909","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.20,"2021-12-26T22:44:19.594Z", 19.37579446,137.91325622, 34.47240829,      0, 87.00000000,466.94531250, 23.02172887, 83.00854731,464.47640322, 31.27400318,"92ee8d28-bf5a-4546-bb14-53f9d1a8ffdd"
"910","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:41:05.622Z",333.78172518,277.44687128, 25.86955350,      0,332.00000000,253.94531250,  8.48528137,324.87430957,220.19563203, 36.92009648,"993b1c0e-e2aa-4353-9b7f-2ec510860886"
"911","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.50,"2021-12-26T22:38:29.625Z",164.26430224,467.99238307, 24.35062470,  41000,156.00000000,457.94531250, 19.84943324,162.15213447,467.62088237, 83.80695661,"a07eac2e-30a6-4d5a-a681-a2a63628228c"
"912","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:41:29.904Z",191.19238434,155.13939859, 88.09961302,   1000,228.00000000,117.94531250, 63.25345840,245.30623298, 94.12212850, 65.63689320,"a0de4244-1581-4267-9d97-fd76094dca25"
"913","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:45:05.853Z",206.41653266,450.22722010, 32.34889127,      0,212.00000000,441.94531250, 16.15549442,235.05682482,398.66707454, 65.89520430,"a2b155be-24c3-42a2-bbb5-a1d4935b6d89"
"914","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.50,"2021-12-26T22:44:06.952Z",  7.00565227,  8.94052629, 56.97793237,      0, 27.00000000, 36.94531250, 34.43835072, 35.38623468, 70.06703326, 69.51361351,"a7114d23-2222-4a1b-8d68-3a2eebf9dc19"
"915","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:44:55.114Z", 43.59959796,378.21420451, 27.15760856,      0, 46.00000000,380.94531250, 17.46424920, 43.04814964,365.60891913, 42.45591123,"ab32f172-eadd-4d53-b09b-a2eff4c2161f"
"916","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:43:41.148Z", 34.47194593,282.06648345, 29.80724846,      0, 36.00000000,281.94531250, 17.46424920, 14.77474805,308.84470923, 81.63436346,"ab7c7165-657d-4e80-9428-04ea36c3c31e"
"917","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.20,"2021-12-26T22:41:39.391Z",277.02827700,209.75952528, 94.61894195,      0,269.00000000,436.94531250, 58.69412236,266.25551353,436.39635809, 60.14169388,"b14f1e4e-9c50-4396-8416-d30e7700fa68"
"918","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:38:02.188Z",120.14175239,334.56099113, 83.91515965,  25000,104.00000000,356.94531250, 62.24146528, 89.81691823,405.81880766, 93.59176715,"b49660f1-c1a8-49dd-94f0-8a8bc68acf5b"
"919","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:44:12.100Z", 27.12600667,410.83982655, 91.38454916,   1000, 36.00000000,354.94531250, 39.01281841, 36.74903408,349.15332867, 50.81019165,"c04bfa27-6353-4b00-8e22-f4e0d4d77995"
"920","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.20,"2021-12-26T22:39:57.342Z",241.27984754,469.43082763, 69.63989128,      0,314.00000000,486.94531250, 14.42220510,292.96533577,478.99696896, 21.10934387,"c79a63c7-c61b-4cb9-8c79-97bbcb3b2e6c"
"921","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:45:27.550Z", 83.91918655,243.91571736, 96.46227987,   4000,285.00000000,298.94531250, 75.23961722,289.61491901,289.52996056, 86.99807058,"d58502e2-051e-4650-8c22-405e1bdbc694"
"922","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.50,"2021-12-26T22:44:33.832Z",179.20985151, 43.83626487, 50.09903153,      0,229.00000000, 48.94531250, 11.40175425,269.74746419, 55.88382804, 42.60516965,"d9ac3896-18a0-4d12-95f7-506fe4280222"
"923","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.20,"2021-12-26T22:45:49.432Z",  2.08170721, 26.13836007, 67.28193165,      0,267.00000000,133.94531250,  8.48528137,229.48806738,125.10989631, 68.41891348,"e910a302-4c66-4ca2-8016-8116190e2dfb"
"924","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:39:14.120Z", 25.84760699,312.65386163, 79.53849300,      0,281.00000000,207.94531250, 49.72926704,279.63297646,203.20206125, 49.58875333,"e9556a36-ba97-4295-903a-0b69f7421b89"
"925","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:42:32.482Z", 87.33211162, 46.80403499, 95.71127941,      0,128.00000000, 97.94531250, 31.30495168,193.51210805,173.10704964, 62.70695052,"f2b48a9a-f629-48ad-9cc1-4f3ea9c0f460"
"926","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.50,"2021-12-26T22:44:25.566Z", 62.65315677, 35.66471042, 42.37863051,  14000,137.00000000,179.94531250, 46.04345773,140.76791088,174.31299772, 79.44061855,"f3f369be-b4df-44ec-b10b-83beaa29df9e"
"927","99.55.167.169","HyLEq8OI-wi6rRldGi5l663Z_TndwopuC64A",0.80,"2021-12-26T22:43:18.606Z",183.19829592,134.99030967, 63.66973931,      0,175.00000000,165.94531250, 37.21558813,159.30077395,199.12031431, 69.34195921,"fe35b8be-1953-48de-88c1-469ad3697441"
"928","131.181.158.28","tmOSMOJI-yL9sKWtkICjvjWpHltnnVXaXVL0",0.50,"2021-09-24T01:06:38.567Z",232.31286720,248.68491075, 45.82398996,   1000,196.50000000,286.31250000, 26.40075756,187.61262099,287.95369396, 34.79164342,"29929e11-f0b9-4e68-8ee5-3052282e0ee6"
"929","79.100.74.214","VzxTcjvF-NWNZ9I1kKSzegq2aa_qmKcJ3d5E",0.20,"2021-12-26T22:49:37.072Z", 93.98396162,217.24185691, 77.74925251,      0,269.50000000,330.43334961,  5.00000000,276.34924743,342.17849987, 48.84255950,"14b086a6-6572-4807-9ad2-aeb0fb442e2c"
"930","79.100.74.214","VzxTcjvF-NWNZ9I1kKSzegq2aa_qmKcJ3d5E",0.80,"2021-12-26T22:47:00.109Z",256.23624162,488.30598582, 76.36759890,      0,259.50000000,475.43334961, 25.55386468,259.56917832,469.69287307, 34.77162802,"1648fd53-ab82-4a5c-bd48-fe495bc1a635"
"931","79.100.74.214","VzxTcjvF-NWNZ9I1kKSzegq2aa_qmKcJ3d5E",0.50,"2021-12-26T22:49:33.636Z",115.83811600, 43.07395002, 27.79517054,      0,120.50000000, 44.43334961,  5.00000000, 94.39101701, 75.93111267, 81.40183224,"419f3485-fda3-4f55-b22b-a0a8cfe7299d"
"932","79.100.74.214","VzxTcjvF-NWNZ9I1kKSzegq2aa_qmKcJ3d5E",0.50,"2021-12-26T22:46:32.252Z", 16.06370015,221.56110157, 42.44116035,      0,127.50000000,446.43334961, 28.01785145,124.63920651,444.97773403, 33.98304582,"5925b5b0-6b16-45de-9886-7edc17a2bc01"
"933","79.100.74.214","VzxTcjvF-NWNZ9I1kKSzegq2aa_qmKcJ3d5E",0.20,"2021-12-26T22:49:22.868Z", 24.39498726,223.80982090, 28.75893047,      0,105.50000000, 85.43334961,  7.61577311,102.17962923, 73.07017652, 20.68160671,"6fdd6c70-242e-47e0-8e2a-885dd512aefe"
"934","79.100.74.214","VzxTcjvF-NWNZ9I1kKSzegq2aa_qmKcJ3d5E",0.50,"2021-12-26T22:49:44.894Z",331.29922854,281.50984591, 27.22385055,      0, 34.50000000,337.43334961,  5.00000000, 13.04979200,293.02747758, 79.10406448,"7d03b88e-4533-446b-a243-32a7bb007be7"
"935","79.100.74.214","VzxTcjvF-NWNZ9I1kKSzegq2aa_qmKcJ3d5E",0.50,"2021-12-26T22:49:12.357Z",180.49362226,349.35248380, 76.75310339,      0,196.50000000,323.43334961, 22.67156810,220.79033903,308.32972850, 67.15684386,"800140ac-1c95-4948-a7ea-45738e98d243"
"936","79.100.74.214","VzxTcjvF-NWNZ9I1kKSzegq2aa_qmKcJ3d5E",0.80,"2021-12-26T22:49:40.408Z",309.25871708, 40.84264308, 24.79655620,      0,268.50000000,424.43334961,  5.00000000,306.15533815,443.51449032, 96.37281730,"9a004afe-76b2-49cb-b23d-3221eafe072f"
"937","79.100.74.214","VzxTcjvF-NWNZ9I1kKSzegq2aa_qmKcJ3d5E",0.20,"2021-12-26T22:49:46.701Z", 23.60867221,295.12695827, 61.12814053,      0,149.50000000,224.43334961,  5.00000000,151.95645523,232.87545824, 55.26973325,"9c8821ac-9b88-4b0e-a82c-570478a42a94"
"938","79.100.74.214","VzxTcjvF-NWNZ9I1kKSzegq2aa_qmKcJ3d5E",0.50,"2021-12-26T22:49:27.564Z", 87.71416771,230.73281049, 88.03688174,   5000, 79.50000000,230.43334961, 15.65247584, 82.88944745,230.81982048, 54.61236155,"a23b244c-d27a-449f-8855-c71c8ea8e75e"
"939","79.100.74.214","VzxTcjvF-NWNZ9I1kKSzegq2aa_qmKcJ3d5E",0.20,"2021-12-26T22:47:29.131Z",333.91206068,135.18705316, 52.33024397,      0, 82.50000000,302.43334961, 16.27882060, 75.48804296,302.09710734, 28.94616063,"a7863d24-591d-4615-8d98-5cb8dd4dfefb"
"940","79.100.74.214","VzxTcjvF-NWNZ9I1kKSzegq2aa_qmKcJ3d5E",0.80,"2021-12-26T22:49:42.661Z",112.58345502,367.33077722, 47.80926891,      0,182.50000000,269.43334961,  5.00000000,204.48316350,279.10312009, 64.25486526,"aea41b32-9218-4438-9ab4-79f3b521c141"
"941","79.100.74.214","VzxTcjvF-NWNZ9I1kKSzegq2aa_qmKcJ3d5E",0.50,"2021-12-26T22:49:18.790Z", 27.20914116,167.69262103, 24.30880881,      0, 17.50000000,355.43334961, 18.02775638,  1.83355188,355.11487073, 35.66906764,"b10d4900-ed68-44c8-b12e-034ea18cf729"
"942","79.100.74.214","VzxTcjvF-NWNZ9I1kKSzegq2aa_qmKcJ3d5E",0.80,"2021-12-26T22:47:10.516Z",118.58877084,167.50197005, 98.10741284,   1000,143.50000000,467.43334961, 31.30495168,139.93705443,465.21530746, 27.68319453,"c5e453e7-acf2-41ae-b70c-deeed78e1b0a"
"943","79.100.74.214","VzxTcjvF-NWNZ9I1kKSzegq2aa_qmKcJ3d5E",0.50,"2021-12-26T22:47:38.655Z",352.33762160,154.01157746, 37.92407915,      0,253.50000000, 75.43334961, 40.70626487,299.57113202, 62.55083312, 81.49494079,"cb2103ad-b708-4ae7-a4bd-a4a2712d29ea"
"944","79.100.74.214","VzxTcjvF-NWNZ9I1kKSzegq2aa_qmKcJ3d5E",0.20,"2021-12-26T22:47:22.050Z", 45.38689712, 27.22822086, 42.81200549,      0,308.50000000,263.43334961, 31.82766093,330.69662030,255.64681348, 58.80086725,"f254df78-e05d-4059-a06b-a41e657caa79"
"945","131.181.158.13","f1hav1vY-xtlqy66QEunj0AVGbqo4psTc4Tk",0.90,"2021-09-14T02:18:10.188Z", 99.17703665, 21.01696699, 69.62134168,      0, 97.50000000, 32.81250000,  5.00000000, 44.32111062, 58.34952290, 95.42739624,"05bc4485-d749-42e9-8a69-ec818bc0fd62"
"946","131.181.158.13","f1hav1vY-xtlqy66QEunj0AVGbqo4psTc4Tk",0.75,"2021-09-14T02:04:11.650Z", 34.78009776,284.56018255, 32.71106001,      0, 48.50000000,290.81250000,  5.00000000, 77.58371745,361.76662930, 89.13178790,"11d87b94-c4bb-4021-83d9-57e0d3c42616"
"947","131.181.158.13","f1hav1vY-xtlqy66QEunj0AVGbqo4psTc4Tk",0.90,"2021-09-14T02:18:01.094Z",186.39757343,343.62892156, 34.46592569,      0,187.50000000,344.81250000,  5.00000000,157.63758037,362.04910580, 55.26346393,"12760d34-2aba-4c9b-9e53-38ddf7941516"
"948","131.181.158.13","f1hav1vY-xtlqy66QEunj0AVGbqo4psTc4Tk",0.90,"2021-09-14T02:18:21.241Z",118.04093975,398.23159890, 30.20888773,      0,112.50000000,401.81250000,  5.00000000,120.14208284,379.76003540, 98.38327774,"1d34ecda-9a3a-4fe7-9df3-41c6dddeec70"
"949","131.181.158.13","f1hav1vY-xtlqy66QEunj0AVGbqo4psTc4Tk",0.90,"2021-09-14T02:04:28.616Z",169.60227509,484.54007680, 43.06188674, 100000,172.50000000,478.81250000,  5.00000000,174.12031931,475.46687979, 98.33518456,"54985a28-0959-4243-908e-2620940b59c7"
"950","131.181.158.13","f1hav1vY-xtlqy66QEunj0AVGbqo4psTc4Tk",0.85,"2021-09-14T02:18:30.543Z",329.07524428,243.77198646, 57.01734731,      0,323.50000000,219.81250000,  5.00000000,334.11557346,187.15866871, 51.99325473,"ad859f66-6913-41de-b8c1-be69d3cab834"
"951","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:25:39.104Z",285.58107404,448.22183441, 59.16335190,   1000,277.33331299,447.73333740, 49.47726751,250.54294836,442.54281513, 43.93751384,"01a24c44-d727-4f98-8ecb-43679117dd6e"
"952","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:28:50.087Z",231.85278256,124.62136529, 25.80550406,   5000,232.33331299,125.73333740, 26.41968963,236.16741658,103.72897618, 58.14074404,"04b5ec77-09e8-44d3-9478-fa6dd82f5932"
"953","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:27:17.536Z",267.41341663,  0.66834067, 66.73249555,      0,303.33331299, 49.73333740, 21.47091055,332.64477810,101.87658609, 70.35057366,"0f361e5c-1101-45df-857d-30147d695563"
"954","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:33:55.906Z",305.19256521,346.13774553, 36.35761304,      0,305.33331299,348.73333740, 36.12478374,307.62042232,361.80442557, 80.11405608,"0fbcacd4-36e2-4712-8a8f-d26e86f988d6"
"955","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:30:36.538Z", 92.82327962, 37.83980289, 38.42403664,  10000, 92.33331299, 38.73333740, 38.47076812,108.37007672,  9.03015179, 72.58665912,"11c2e5f8-dcc1-4dee-9091-1a623377392b"
"956","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:26:11.004Z",252.38750277, 38.29800047, 70.86207719,   1000,322.33331299,204.73333740, 21.63330765,321.04184700,206.86829833, 23.79810212,"12ae516a-2d8b-42a7-9ebd-263b4125dafa"
"957","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:30:43.792Z", 71.88231021,289.37191142, 54.22433124,   1000, 65.33331299,286.73333740, 30.46309242, 56.19955788,285.25132858, 36.70376806,"143bb4b1-84c2-4acc-a86b-6dd6da1e44ad"
"958","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:33:31.377Z", 58.25421345,  3.86261554, 55.42566450,   1000, 49.33331299,472.73333740, 25.55386468, 48.63308914,479.46577104, 34.50011832,"14807983-3c3a-45fc-91c5-7aeaebecaf4c"
"959","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:33:50.095Z",188.65790596,178.65162697, 96.15183503,      0,125.33331299,220.73333740, 31.62277660, 57.57126155,260.65842579, 99.10929632,"163a14b9-3e28-4c4b-914d-f83e01fe1c63"
"960","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:31:03.598Z",  9.49458998,174.38858819, 52.50791561,   1000,159.33331299,122.73333740, 53.71219601,174.18494192,120.99118782, 59.47917429,"1c401cb0-c7b7-437e-b7b4-c0606e7ece51"
"961","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:28:21.882Z", 42.82960955,407.28147814, 40.07599689,      0, 55.33331299,436.73333740, 19.10497317, 57.56020290,449.22700341, 34.60479765,"2539f904-cb8e-4ac0-aee4-bead3ce54017"
"962","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:31:28.313Z",347.86266247,377.20281222, 27.74253491,      0,223.33331299,249.73333740, 60.53924347,198.09489490,227.82818570, 92.91236431,"255f78a7-2485-4f47-b0ec-b481a73e1bb9"
"963","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:29:44.217Z",161.70685148,215.97451448, 45.50509570,      0, 67.33331299,396.73333740, 36.71511950, 58.93138869,402.34606976, 41.05150641,"2ca2fff3-ceae-4147-a390-c02171972bc6"
"964","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:29:35.931Z",  6.70794532,320.42009431, 36.53678875,   1000, 92.33331299,344.73333740, 33.61547263,100.80837440,345.00826618, 39.83927500,"2cc43391-6951-4e53-993d-dc24c6d91423"
"965","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:32:29.891Z", 84.42943269,153.01785493, 61.69619565,   3000,289.33331299,157.73333740, 43.90899680,309.86543562,167.27079605, 59.18624251,"33901514-5698-4e06-b930-dfe59c2e2080"
"966","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:32:48.034Z",  1.36879970,194.01796032, 36.25190258,      0,307.33331299,204.73333740, 43.93176527,330.81628133,204.07251205, 62.81418099,"41e6f33f-208e-411c-8780-9958615c9cba"
"967","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:26:44.227Z",117.38516717,398.02969678, 35.22785809,      0, 61.33331299,101.73333740, 62.64982043, 18.15273639, 92.86825258, 86.71119907,"4c605b67-db48-4216-8e1a-31621086bd06"
"968","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:27:29.372Z",138.99987784,334.33196986, 93.57226149,      0, 85.33331299,299.73333740, 33.83784863, 73.87646039,298.73251647, 50.31222614,"4c937027-17ff-4e24-9cbb-fd03733a4253"
"969","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:29:50.197Z", 76.16169192,217.90999925, 55.51834034,      0,296.33331299,414.73333740, 16.15549442,300.73586694,417.54397256, 21.14532506,"4d30977b-0374-44d0-a0ec-0cf1a8fb3dac"
"970","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:25:48.388Z",275.32347149,221.16735086, 53.72978946,      0,155.33331299, 80.73333740, 63.06346010,144.69631674, 72.86487185, 71.50379280,"509af31a-19e3-4d75-96d2-de604272650d"
"971","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:32:34.352Z",162.23421554,449.60848536, 79.57541866,      0,101.33331299,293.73333740, 23.60084744, 90.94162920,288.17787511, 35.65470230,"524cbd4f-2de0-442b-9934-87c7bbf5e3b0"
"972","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:28:27.372Z", 48.44871674, 77.68652548, 64.11099127,      0,217.33331299,215.73333740, 14.42220510,220.72446337,219.41397105, 25.18506858,"5357506f-db21-4216-8f4a-619aa6af30e5"
"973","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:27:42.261Z", 62.14783012, 94.02110943, 39.56336821,      0, 85.33331299, 32.73333740, 38.47076812, 97.47769453,  6.51871469, 57.80647236,"535a6e11-45c4-4dee-9255-4dc0dba8b202"
"974","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:32:13.323Z",180.25212080,145.82311868, 40.45130253,  21000,223.33331299,133.73333740, 45.61797891,256.09511080,125.62445334, 83.67782781,"544cc065-28da-4da2-866c-b133056a20e3"
"975","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:28:04.796Z",283.22503832,104.36891704, 78.24087767,  18000,263.33331299, 66.73333740, 39.66106403,237.07706076, 32.35402012, 79.59434895,"57707423-9130-40bb-94b0-0bee3835e875"
"976","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:33:20.978Z",254.54825459,187.84140427, 45.77916347,      0,153.33331299,419.73333740, 54.20332093,141.78559961,458.96864817, 95.12460824,"5a62a645-2a6c-4a9d-9ab5-74fdb6e46f71"
"977","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:27:12.589Z", 75.08067380, 39.10632583, 96.04451469,      0,171.33331299, 42.73333740, 50.15974482,237.33340158, 46.11682511, 67.99769492,"600c0cb9-8591-4b15-88b0-9487193b922c"
"978","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:29:04.544Z",336.80140563,375.90354969, 81.61745604,   3000,275.33331299,352.73333740, 38.91015292,258.61720367,348.32521090, 57.70168252,"608cd582-e08b-4be0-a6b3-49d4dbe1c558"
"979","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:33:06.165Z",152.33782936,167.29677085, 50.84672982,   3000,315.33331299,452.73333740, 41.23105626,341.99138415,464.49631358, 58.04537889,"65e5f469-2cb8-4f72-a957-b53d7a4157ba"
"980","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:29:17.858Z",294.03832965,136.10715040, 34.28177296,   3000,295.33331299,140.73333740, 26.62705391,300.78801804,159.18526546, 50.19672443,"691d13ff-9b50-4a92-aa0f-f8c800815611"
"981","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:31:12.488Z",226.91740306,123.83090848, 52.69225870,   2000,227.33331299,123.73333740, 47.41307836,226.00179831,132.62417705, 59.68311339,"6bf828d1-70b5-4949-8c67-a40bcd72a339"
"982","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:26:01.346Z",333.70676051, 68.18166985, 44.05822184,      0,320.33331299,364.73333740, 20.80865205,318.15127497,367.60662634, 20.85076929,"7a6d143f-e1f6-4b20-afad-6922f09d2f6c"
"983","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:31:58.128Z",208.76175276,277.12633304, 34.10130138,  14000,292.33331299, 64.73333740, 58.18075283,309.72069525, 41.79007258, 86.05014071,"814861a8-8468-443d-9801-b8e9e0d87ceb"
"984","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:30:05.427Z",281.78996163, 72.61940539, 74.38478483,  18000,195.33331299,244.73333740, 75.21303079,180.74052601,263.08693069, 98.82407998,"82ffb9b8-bf60-4a92-b916-33ac9c266d3b"
"985","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:32:19.498Z", 58.70323737,488.00616743, 88.00093910,      0, 91.33331299,450.73333740, 48.02082881, 82.72631223,486.78820822, 93.84119408,"9221a63a-dd69-416c-9291-2db93286e250"
"986","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:26:17.919Z",100.99804947,436.25499236, 38.57537801,      0,171.33331299,426.73333740, 44.94441011,186.85721598,415.91748205, 63.22967222,"9379e336-9ac3-4729-bbc5-5df6baa157be"
"987","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:28:32.870Z",116.91322209,449.27426152, 93.81509896,      0,178.33331299,384.73333740, 20.80865205,192.71133222,362.47226696, 48.32169197,"94d38c76-b32a-40b7-b371-cd01df9d1e4e"
"988","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:31:36.283Z",301.09210066,302.21388468, 74.91448689,      0,175.33331299,340.73333740, 26.68332813,169.94954780,343.51972493, 37.06576187,"979e6ce9-a595-42bf-ad11-e68518cfe0f1"
"989","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:27:24.637Z",155.26989933,316.74014800, 77.12219530,      0,157.33331299,438.73333740, 56.63920903,164.62833996,482.36972315, 97.41189247,"98af5961-0f18-4bce-864a-4e93f3f91400"
"990","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:28:44.502Z", 13.82118550,349.24044323, 38.18775206,      0, 25.33331299,347.73333740, 39.44616585,  9.36882525,379.37800325, 72.28898835,"9cf5ef7c-b631-4ce2-a6c2-441099e31e73"
"991","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:31:21.037Z",146.43522513,374.73675001, 52.13242134,  10000,160.33331299,360.73333740, 50.24937811,166.91729060,333.72652335, 78.29220494,"a00e900b-b9c6-473c-95a6-b6cb8f153090"
"992","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:29:10.731Z",208.75758068, 66.01252704, 68.33622609,  30000,189.33331299,115.73333740, 49.72926704,179.66592953,150.60224543, 89.34295727,"a03f61f6-43ba-4925-b272-1da4c63fef16"
"993","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:32:24.760Z",256.85077117,196.65076372, 26.38595033,   3000,257.33331299,200.73333740, 29.83286778,254.11974222,219.95753426, 50.27826436,"a22f6d57-e51c-448a-abbf-e10c1ad371cf"
"994","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:30:56.996Z",206.27917572,422.65759167, 69.79512652,   1000,245.33331299,456.73333740, 16.55294536,248.49097497,459.90116178, 20.15241239,"a552ffdc-76cd-43f1-953f-b0ecdf7d1adb"
"995","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:26:26.824Z", 74.68117529,258.45764934, 40.81549705,   6000,274.33331299, 69.73333740, 63.81222453,285.21466054, 59.89831459, 82.06857446,"a65dd634-2bfa-4da8-a79b-dc51a88386a2"
"996","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:27:48.479Z",160.69159163, 85.20373655, 46.09506691,   1000, 91.33331299, 47.73333740, 24.73863375, 79.17031590, 42.20053799, 30.69241680,"a695b1e2-9eaf-48c9-bf32-2c14762b2ea1"
"997","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:30:11.653Z",330.16028142,257.43228796, 73.97491470,      0,219.33331299, 29.73333740, 24.16609195,215.61679912, 25.64717965, 31.70697390,"abf13f68-a23e-4628-af6c-a6f354c73db5"
"998","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:28:57.285Z", 44.27923913,464.78125030, 76.17153854,  15000,194.33331299,222.73333740, 67.11929678,207.30334996,194.55797985, 92.06861996,"b1bdd1ce-9d93-444a-9368-ae9627ab0f4c"
"999","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:32:59.092Z",183.57056429,436.52348972, 35.36270737,   7000,166.33331299,444.73333740, 31.90611227,132.00129014,451.68454283, 66.46687676,"b4b032a4-13cb-4b1e-b887-112723c5c457"
"1000","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:29:58.626Z",131.65162274, 13.71013886, 44.54997838,   9000,224.33331299,389.73333740, 72.20110802,232.07857884,411.17714977, 91.35113285,"b7bc1214-cf16-40db-b6bc-1420017e1fe6"
"1001","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:32:06.571Z",332.58027406,100.63802741, 64.92200899,  19000,135.33331299,131.73333740, 59.64059020,108.03577135,138.82360123, 89.80789699,"c25b0820-0e39-4408-8715-d22482b636d6"
"1002","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:27:58.904Z",207.23003228,182.98600669, 38.22253859,      0,187.33331299,442.73333740, 48.37354649,186.13335151,470.76226212, 67.46185363,"c4f5c3dd-d84d-44c6-85c3-2fb4f0ed2a4e"
"1003","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:30:49.559Z",237.73714055,209.26641845, 39.63629233,  11000,240.33331299,208.73333740, 37.58989226,240.29267119,210.03003295, 73.26815204,"ca096296-9130-4586-aecb-fb460f7f563b"
"1004","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:26:50.783Z", 51.47300710, 58.31801374, 45.42674665,      0,192.33331299,149.73333740, 76.55716818,216.62811233,165.64659330, 98.70493616,"d4cf1ab9-63b5-4982-918d-9ecd1556203d"
"1005","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:28:15.004Z",213.47696564,455.58442360, 29.51792213,   8000, 60.33331299,258.73333740, 69.06518660, 41.44921969,256.37759804, 88.24496855,"d8d1d6af-0606-479f-bc07-0d8bc1d18f3a"
"1006","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:27:06.406Z",324.69211387,400.34814007, 27.74762059,   1000, 35.33331299,150.73333740, 41.23105626,  6.78202534,150.71922569, 27.01517341,"db1cfbb3-2eaa-486f-9b7f-6a48470be304"
"1007","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:26:37.898Z",211.01699829,473.27009976, 53.83337789,   3000,237.33331299,449.73333740, 43.86342440,245.41804253,436.49184861, 60.81851125,"dde9c8b7-d62b-4001-a206-2c8cd4ed58e7"
"1008","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:29:23.506Z", 31.57906867,484.35154900, 91.22242245,      0,193.33331299,358.73333740, 50.08991915,202.40276747,346.75158835, 66.46966589,"e06a0803-28c9-4ff2-afbb-9ca51c1b8aed"
"1009","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:26:57.127Z",316.99642972,437.14312768, 59.49017151,   3000,331.33331299,444.73333740, 31.06444913,321.92891108,438.76775973, 51.19337831,"e47aa967-9fe9-4315-9351-884791c7bc1b"
"1010","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:27:34.982Z",310.17493112,274.58079544, 44.79418900,      0,244.33331299,370.73333740, 20.61552813,232.31756657,380.60526653, 25.54597395,"e54e4c8d-89a3-4768-84b8-492c6140e48e"
"1011","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:33:13.113Z", 33.21697493,407.87252503, 58.82201757,  15000, 42.33331299,388.73333740, 44.94441011, 21.25852934,362.10174625, 80.11660887,"e8182d3e-929f-4e58-a3f7-7e938066b3bf"
"1012","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:30:24.812Z",216.49256724,463.32784049, 48.35102432,  21000,218.33331299,448.73333740, 55.80322571,218.54728262,486.82908577, 88.41027708,"edb4348e-cab1-4956-b3a2-7960b07fcd49"
"1013","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.20,"2021-10-28T07:32:42.536Z",192.08121863,269.73170682, 69.19755622,  27000,247.33331299,250.73333740, 58.18075283,275.63417341,248.09881715, 92.15785204,"edf824c1-3a58-4237-bbaf-240561c3e9cc"
"1014","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:29:29.761Z", 98.53315415,321.16452817, 65.11578854,   1000, 65.33331299,316.73333740, 13.00000000, 60.53164377,314.40053873, 20.01834730,"f0ce51a5-b802-49b2-b646-95578bac6135"
"1015","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:30:19.000Z",227.50542174, 67.63229507, 25.54979861,   3000,230.33331299, 70.73333740, 33.60059523,235.62925215, 82.01261604, 56.80520112,"f43334c3-42ab-4d2f-a788-451aed73f3fa"
"1016","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:32:52.581Z",233.53753801,198.29548102, 57.08137308,      0,137.33331299,278.73333740, 36.76955262,110.79538121,302.34537434, 70.61762827,"f838f7fe-fc55-47dc-bd17-2d2a8d9fa156"
"1017","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.80,"2021-10-28T07:27:54.115Z",294.98994560,121.55299190, 86.19607387,      0,299.33331299,161.73333740, 43.56604182,300.11467890,173.69489565, 70.35098888,"fba01df3-b252-464d-8cea-2f62d8d1aa08"
"1018","149.167.136.107","lbXQ2gF9-cviYdAoPLxJCYEXGrL9y5TgqknY",0.50,"2021-10-28T07:34:07.808Z",218.41906742,101.83828531, 28.77992231,      0,267.33331299,104.73333740, 37.00000000,332.04385180,113.53092130, 96.73552507,"fc583eb2-2d15-430e-ab99-deaa65e35dc1"
"1019","138.217.53.114","EyqrZwZH-fxVzhl6B7S08S07TpPmqfY16IDk",0.95,"2021-09-10T08:07:41.818Z",268.13379369,254.50626255, 53.79836890,      0,226.50000000,232.34375000,  5.00000000,188.31558360,212.15636051, 47.64054189,"0705a33e-0e88-4dc9-a607-04cfebb582d5"
"1020","138.217.53.114","EyqrZwZH-fxVzhl6B7S08S07TpPmqfY16IDk",0.75,"2021-09-10T08:07:19.970Z",195.44411297, 82.99487533, 88.87544585,   1000, 63.50000000,125.34375000, 21.00000000, 54.09941222,121.45486126, 20.96128567,"21de84c1-2273-4c43-9abd-2d85aaaf0413"
"1021","138.217.53.114","EyqrZwZH-fxVzhl6B7S08S07TpPmqfY16IDk",0.90,"2021-09-10T08:07:26.442Z",221.38004628,271.46899100, 22.54394712,  20000,224.50000000,278.34375000, 41.59326869,253.27309148,291.40362926, 81.25842985,"23773630-de19-47cd-a674-3189b092fbd9"
"1022","138.217.53.114","EyqrZwZH-fxVzhl6B7S08S07TpPmqfY16IDk",0.60,"2021-09-10T08:06:19.989Z",126.13384999,113.00408736, 79.49630737,   1000,159.50000000, 68.34375000, 52.77309921,154.58936529, 65.18526007, 51.48180138,"38cd1679-6ab7-4584-9cdb-a0db14112e6b"
"1023","138.217.53.114","EyqrZwZH-fxVzhl6B7S08S07TpPmqfY16IDk",0.95,"2021-09-10T08:06:59.946Z",222.93466916,491.32325583, 23.35546474,      0,225.50000000,496.34375000,  5.00000000,197.69361584,494.41148803, 54.89182664,"3c5fc28e-2a08-4de1-9bd5-b999b61e2ac0"
"1024","138.217.53.114","EyqrZwZH-fxVzhl6B7S08S07TpPmqfY16IDk",0.90,"2021-09-10T08:05:44.189Z",167.48307677,268.90379486, 58.60932659,   1000,180.50000000,269.34375000, 44.01136217,178.25743757,267.24709994, 34.63337742,"76f1773d-5ee1-46d0-a5a2-f427d4ab7832"
"1025","138.217.53.114","EyqrZwZH-fxVzhl6B7S08S07TpPmqfY16IDk",0.95,"2021-09-10T08:06:47.709Z",159.95321812,400.83320748, 52.54564880,   2000,151.50000000,383.34375000, 22.56102835,147.53771132,381.13890818, 37.65321323,"9a98c47c-df7a-4951-a0a5-942675f7bbfa"
"1026","138.217.53.114","EyqrZwZH-fxVzhl6B7S08S07TpPmqfY16IDk",0.80,"2021-09-10T08:07:11.047Z",119.93044523,342.73511764, 69.44182126,   1000,272.50000000,352.34375000, 49.33558553,312.48804022,354.52824606, 43.87401786,"ba16ff6c-0066-4bf2-a8b1-68c890e7679a"
"1027","138.217.53.114","EyqrZwZH-fxVzhl6B7S08S07TpPmqfY16IDk",0.75,"2021-09-10T08:06:35.892Z",313.05487532,176.13097241, 39.11665999,   8000,303.50000000,161.34375000, 58.00862005,336.92918198,140.95647769, 81.29311048,"bca96dc4-ab48-4346-95d3-74c2019fe6d7"
"1028","138.217.53.114","EyqrZwZH-fxVzhl6B7S08S07TpPmqfY16IDk",0.90,"2021-09-10T08:06:05.492Z",186.24830408,142.10178364, 60.24805665,   6000,187.50000000,199.34375000, 61.98386887,174.53931487,228.49881527, 80.97090758,"e02aedc5-9ee4-45d9-8222-a2c357fcf74c"
"1029","136.58.92.187","E0y6NpgK-194TXPGtHxRjYZi3UBvbVuC4vLg",0.80,"2021-12-28T01:27:16.737Z", 67.03402863,490.56457559, 51.06169895,      0, 68.50000000,440.28125000, 95.29428105,143.91750962,446.09969573, 49.79815091,"41d6b247-b7e0-4e86-a965-ec2352592090"
"1030","136.58.92.187","E0y6NpgK-194TXPGtHxRjYZi3UBvbVuC4vLg",0.20,"2021-12-28T01:27:03.892Z", 37.87650869, 81.51683563, 25.35291023,      0,167.50000000, 74.28125000, 33.52610923,351.18742791, 63.48928337, 65.09069811,"875099b2-1954-4547-8b48-d3e929a87dce"
"1031","136.58.92.187","E0y6NpgK-194TXPGtHxRjYZi3UBvbVuC4vLg",0.50,"2021-12-28T01:26:55.247Z",296.92074684, 87.57217911, 57.14459874,   2000,297.50000000, 88.28125000, 32.01562119,284.23199293, 98.17559279, 42.66429628,"9a043883-599a-4175-9280-ecb2598327c3"
"1032","136.58.92.187","E0y6NpgK-194TXPGtHxRjYZi3UBvbVuC4vLg",0.50,"2021-12-28T01:27:12.245Z",207.62930456,418.23551760, 33.09423960,      0,125.50000000,211.28125000,150.04665941, 81.54515406, 89.49503682, 38.88522224,"b2ca025d-e92e-413a-8854-bb4fd569b23f"
"1033","136.58.92.187","E0y6NpgK-194TXPGtHxRjYZi3UBvbVuC4vLg",0.50,"2021-12-28T01:26:43.810Z", 94.06999552,113.37958714, 97.86234319,   3000, 85.50000000,117.28125000, 27.29468813, 83.95399824,115.60931858, 51.70829205,"c2dc013e-f83d-4b87-ad40-45899898d29a"
"1034","82.181.20.209","ZNMFb50e-UXOCQMwUIrTT4bbSQHWI0TcG4uc",0.20,"2021-12-26T22:38:31.433Z", 38.33943746,414.23292822, 23.20680146,      0,333.50000000,396.28125000, 85.79627032,341.26746908,401.47955419, 65.74822064,"02e777ac-cb05-4af6-be03-1a4352422e4d"
"1035","82.181.20.209","ZNMFb50e-UXOCQMwUIrTT4bbSQHWI0TcG4uc",0.20,"2021-12-26T22:38:48.541Z",278.20884235,268.95219838, 53.94692496,      0, 66.50000000,397.28125000, 70.26378868,288.16659149,289.71077591, 58.93725382,"88b94911-0641-41da-8f2e-ff308941b72f"
"1036","82.181.20.209","ZNMFb50e-UXOCQMwUIrTT4bbSQHWI0TcG4uc",0.20,"2021-12-26T22:39:12.264Z", 81.18675182,462.61112413, 54.13896373,      0, 51.50000000, 90.28125000,395.21386615,103.34864311,444.52646669, 31.23898486,"e95d9008-1cf7-4bc8-87e9-4c7aabb48814"
"1037","180.214.94.6","ocJKOG8P-Ec7nyqbnB4pJCLVXwaqylbVXqoM",0.50,"2021-11-16T01:46:02.315Z",199.85514342,231.71635517, 85.32367138,      0,336.39996338,345.31250000, 72.44998275,334.38525524,342.87126944, 72.24614979,"04696a6f-0235-43d0-9a5d-eab233edb44c"
"1038","180.214.94.6","ocJKOG8P-Ec7nyqbnB4pJCLVXwaqylbVXqoM",0.80,"2021-11-16T01:46:41.176Z",141.65402368,212.50507972, 85.12587510,      0,279.39996338,126.31250000,  5.00000000,304.30704463,122.64676323, 73.02958718,"39f96212-ea99-41e0-85cd-ba5a073c949f"
"1039","180.214.94.6","ocJKOG8P-Ec7nyqbnB4pJCLVXwaqylbVXqoM",0.50,"2021-11-16T01:46:23.286Z",212.57664923,452.30840975, 38.64251011,      0,165.39996338,429.31250000, 91.24143795,182.91628687,497.57395256, 69.55340183,"3d79282d-6c52-411c-987b-a9dcc16c37f7"
"1040","180.214.94.6","ocJKOG8P-Ec7nyqbnB4pJCLVXwaqylbVXqoM",0.20,"2021-11-16T01:46:18.912Z", 23.31351425,428.23776904, 69.56468811,      0, 21.39996338,404.31250000, 64.20280368,240.94846624,411.65721393, 96.65938251,"42d8f00a-13e7-4b25-a6e8-a4812991a54c"
"1041","180.214.94.6","ocJKOG8P-Ec7nyqbnB4pJCLVXwaqylbVXqoM",0.80,"2021-11-16T01:45:32.173Z",281.85906255,337.77542868, 85.78507725,      0,272.39996338,422.31250000,  6.40312424,265.83782848,446.59815222, 27.52083917,"48bf7cb9-3ef8-484b-9d38-9e039eb4b9c6"
"1042","180.214.94.6","ocJKOG8P-Ec7nyqbnB4pJCLVXwaqylbVXqoM",0.80,"2021-11-16T01:46:35.672Z",113.82979542,206.08395394, 67.44237443,      0, 96.39996338,182.31250000,  5.00000000, 87.61928243,119.84172623, 82.57021725,"81817d2c-3628-4f9e-b07a-7904c4e2ebee"
"1043","180.214.94.6","ocJKOG8P-Ec7nyqbnB4pJCLVXwaqylbVXqoM",0.80,"2021-11-16T01:45:49.505Z",214.08903016,391.49012017, 55.69280172,   2000,250.39996338,393.31250000, 49.04079934,281.63337104,398.01508205, 56.07695591,"81c3b92e-3c4d-4626-a02d-a56e0907dc76"
"1044","180.214.94.6","ocJKOG8P-Ec7nyqbnB4pJCLVXwaqylbVXqoM",0.50,"2021-11-16T01:46:29.328Z",241.72947954,244.06439591, 78.14593968,      0,256.39996338,236.31250000,  5.00000000, 17.63141072, 82.69039816, 45.62837827,"913f5b12-e65b-4397-b1f7-8e108a03ab63"
"1045","180.214.94.6","ocJKOG8P-Ec7nyqbnB4pJCLVXwaqylbVXqoM",0.80,"2021-11-16T01:46:11.154Z",227.93500291,236.02599179, 58.82193994,      0,279.39996338,214.31250000, 27.29468813,341.38735205,178.10287850, 78.39260160,"e06e505c-234b-40cb-bcd5-0d717bbdcb87"
"1046","180.214.94.6","ocJKOG8P-Ec7nyqbnB4pJCLVXwaqylbVXqoM",0.20,"2021-11-16T01:46:32.915Z", 27.29978093,492.05700683, 73.08153973,      0, 84.39996338,476.31250000,  5.00000000,135.05291655,438.61138064, 90.72285991,"fd6706bb-8a1c-458c-9e64-1ad34a99b470"
"1047","176.93.244.20","az0QO2hF-17epJcUNlgLUw4xv8z-GtdwVzEU",0.20,"2021-12-26T22:38:01.804Z",335.59583491,488.41254442, 57.81550070,      0,198.39996338,226.31250000,100.31948963,169.72201535,161.87983895, 24.39374118,"0ef964ec-a2be-4d67-be93-598a39057f44"
"1048","176.93.244.20","az0QO2hF-17epJcUNlgLUw4xv8z-GtdwVzEU",0.80,"2021-12-26T22:42:58.620Z",120.78035877, 67.77652348, 78.59857919,   2000,124.39996338,105.31250000, 23.60084744,133.68342088,123.45720426, 42.81919660,"27ca83dd-4e44-4381-bf7d-98d00791e4e7"
"1049","176.93.244.20","az0QO2hF-17epJcUNlgLUw4xv8z-GtdwVzEU",0.50,"2021-12-26T22:38:17.465Z", 69.82546751,185.66488822, 82.42946817,      0, 51.39996338,230.31250000, 39.11521443, 62.99558809,255.28158190, 73.73039789,"acdc40ac-6777-4351-891d-ffc0816651c8"
"1050","176.93.244.20","az0QO2hF-17epJcUNlgLUw4xv8z-GtdwVzEU",0.20,"2021-12-26T22:38:50.491Z", 42.56315604,424.84028828, 93.70321102,      0,273.39996338,250.31250000,124.01612798,294.74960779,204.91634572, 57.52518284,"b11927fb-f302-4fbe-a56c-5e37806d2c84"
"1051","176.93.244.20","az0QO2hF-17epJcUNlgLUw4xv8z-GtdwVzEU",0.80,"2021-12-26T22:41:47.707Z",212.26759082, 83.74115074, 45.26126025,      0,234.39996338, 77.91249084, 22.02271555,288.47830117, 71.61583854, 72.65490007,"b2cf19ed-c648-4245-b598-2051412c45cd"
"1052","176.93.244.20","az0QO2hF-17epJcUNlgLUw4xv8z-GtdwVzEU",0.20,"2021-12-26T22:43:19.899Z",184.27376037,289.33075469, 71.83162494,   1000, 97.39996338, 84.31250000, 27.20294102, 98.43301398, 80.66061359, 23.05321133,"ba719cdd-3846-41fc-b677-fb3b6846ab1d"
"1053","176.93.244.20","az0QO2hF-17epJcUNlgLUw4xv8z-GtdwVzEU",0.20,"2021-12-26T22:42:05.026Z",291.40483142,384.65895353, 88.62217806,  47000,148.39996338,129.31250000, 58.00862005,153.65839879,134.69224002, 97.85983917,"bfa22929-fa5b-4b58-a7bf-0825ff5164db"
"1054","176.93.244.20","az0QO2hF-17epJcUNlgLUw4xv8z-GtdwVzEU",0.50,"2021-12-26T22:39:25.125Z", 61.61973546,202.90215883, 91.34645025,   1000, 75.39996338,215.31250000, 50.99019514, 85.16000190,216.61579997, 46.75674472,"c7a54296-ac2c-4599-a1d0-59ac8fdea54b"
"1055","176.93.244.20","az0QO2hF-17epJcUNlgLUw4xv8z-GtdwVzEU",0.50,"2021-12-26T22:43:32.544Z",100.00330919,391.90023673, 91.57672093,   1000, 86.39996338,466.31250000, 20.88061302, 87.61208262,471.69984112, 21.48214997,"ca9dfd34-029e-46f8-b67e-c7df3a59e2ab"
"1056","176.93.244.20","az0QO2hF-17epJcUNlgLUw4xv8z-GtdwVzEU",0.80,"2021-12-26T22:41:57.139Z", 49.38264082, 36.76956142, 60.28589837,      0, 71.39996338,197.31250000, 83.21658489, 89.69138256,215.04366602, 87.87933646,"d18755ad-40ed-4de2-96b4-3fae466cbda4"
"1057","176.93.244.20","az0QO2hF-17epJcUNlgLUw4xv8z-GtdwVzEU",0.50,"2021-12-26T22:43:10.091Z", 98.25318943,267.69854096, 88.75483271,   7000, 85.39996338,208.31250000, 69.57010852,124.74616066,203.54176462, 87.19877822,"f0b5733a-2998-475c-8689-89f20f7e41a3"
"1058","213.32.243.121","uirwbmiv-_2GwZ9hD5VS1XmUyqUm66OKi2KA",0.20,"2021-12-26T22:39:07.674Z", 43.33290876,396.71471178, 92.60854771,   1000,196.50000000,259.23333740, 65.80273551,198.72163940,255.52288610, 63.39093245,"55f75752-b914-485d-95c2-5d8f9989278b"
"1059","213.32.243.121","uirwbmiv-_2GwZ9hD5VS1XmUyqUm66OKi2KA",0.80,"2021-12-26T22:39:42.187Z",174.04846521,418.43284926, 25.71091903,   9000,171.50000000,418.23333740, 21.40093456,223.17265368,380.14672329, 64.93357270,"626e47d4-ff7a-495e-a03e-2df6fe7c824c"
"1060","213.32.243.121","uirwbmiv-_2GwZ9hD5VS1XmUyqUm66OKi2KA",0.50,"2021-12-26T22:39:32.835Z",154.07783287, 72.59794784, 88.65389500,      0,131.50000000,131.23333740, 22.82542442,118.40928578,184.30722815, 66.27053409,"68da6fdf-ca1e-40c3-a72b-30a32feb6ef2"
"1061","213.32.243.121","uirwbmiv-_2GwZ9hD5VS1XmUyqUm66OKi2KA",0.20,"2021-12-26T22:39:20.550Z",219.03753130, 47.51706737, 73.38560652,   1000,211.50000000,119.23333740, 19.00000000,205.00278736,135.53585689, 23.44324822,"7ad2d9c3-b5fa-49e8-b519-55ec07382b45"
"1062","213.32.243.121","uirwbmiv-_2GwZ9hD5VS1XmUyqUm66OKi2KA",0.50,"2021-12-26T22:38:15.953Z",121.84129316,431.05624365, 55.07066055,   1000,124.50000000,436.23333740, 89.84430978, 98.24183301,481.57024708, 89.58643167,"820101dd-602f-465f-bd09-1706fc0df100"
"1063","73.94.58.104","4uo7pjbO-is1iFShGxwU9lbXq477jlUSOimc",0.50,"2021-12-26T22:38:48.377Z",220.74168863,175.99120049, 94.97062836,      0,207.50000000,178.07812500,  5.00000000,260.03080530,182.97079654, 38.20392265,"71827918-73c8-47c2-97e0-581cc40435d9"
"1064","73.94.58.104","4uo7pjbO-is1iFShGxwU9lbXq477jlUSOimc",0.50,"2021-12-26T22:38:22.263Z",277.53041836,359.11125503, 86.60214889,      0,263.50000000,360.07812500,122.29881439,310.72267326,398.52114835, 25.78978620,"7b26aa7a-8bd6-4dc3-86f5-16eeff6f926a"
"1065","73.94.58.104","4uo7pjbO-is1iFShGxwU9lbXq477jlUSOimc",0.20,"2021-12-26T22:38:56.745Z",  7.24741858,453.33050164, 38.87152187,      0,317.50000000,401.07812500,  5.00000000,317.81235288,394.60217092, 21.59187422,"978096e3-0f2f-488b-8c48-716ad52c8608"
"1066","73.94.58.104","4uo7pjbO-is1iFShGxwU9lbXq477jlUSOimc",0.50,"2021-12-26T22:39:12.794Z", 79.14507931,159.64871519, 45.34328247,      0, 71.50000000,178.07812500,  5.00000000, 60.03078481,196.53143058, 54.51181546,"c8103725-cce8-4bb1-94ce-5d2673f1814c"
"1067","73.94.58.104","4uo7pjbO-is1iFShGxwU9lbXq477jlUSOimc",0.20,"2021-12-26T22:39:28.053Z", 55.10709485,243.31156250, 43.06247506,      0, 37.50000000,278.07812500, 17.69180601, 33.39320013,305.28146644, 62.68118133,"d4b871ab-1009-42b9-bfd1-f91867d99f59"
"1068","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.90,"2021-09-09T05:12:16.489Z",236.83944241, 69.40786861, 55.18487113,   1000,214.50000000, 75.31250000, 27.80287755,212.11617156, 83.64527448, 35.39061299,"034d3ded-c225-495f-91e8-7762d704d436"
"1069","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.90,"2021-09-09T05:15:00.563Z",115.54272403,306.87263999, 32.67297003,      0,110.50000000,331.31250000,  5.00000000,119.03988618,299.38209951, 21.52883334,"1252bf36-88d0-4f73-8de7-96da75aae60d"
"1070","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.30,"2021-09-09T05:13:21.605Z",191.58547289,194.48587933, 50.27663103,      0,152.50000000,241.31250000, 12.04159458,111.85463953,293.21532509, 76.70196915,"1427f3fb-6858-451d-936e-e49fa076c02a"
"1071","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.65,"2021-09-09T05:14:28.563Z",208.49660421, 56.43961547, 78.57462740,      0,183.50000000, 16.31250000, 12.20655562,186.24557222,  5.05433127, 40.12583920,"1853ccfd-dada-4734-a5ef-c06ac3434496"
"1072","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:14:57.151Z",328.36123587,304.34536567, 39.10698612,      0,326.50000000,302.31250000,  5.00000000,328.13916242,330.12299136, 88.58906491,"23d9bc4c-ba4a-4e33-a8e6-64b5eae3cd6b"
"1073","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:14:47.626Z", 64.23881084,301.05204403, 55.13878425,      0, 48.50000000,260.31250000,  5.00000000, 89.56463555,361.90896970, 98.03562556,"25fb1da1-cd35-469f-8b9f-918fa14c20fd"
"1074","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.30,"2021-09-09T05:15:34.948Z", 63.48437992,181.08678809, 59.27878031,   1000,329.50000000,270.31250000, 17.00000000,330.72280907,271.64419782, 24.16028442,"27dfc7fe-366a-4a92-8c44-134f3436e075"
"1075","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.05,"2021-09-09T05:14:38.843Z",163.30234324,412.92012853, 46.55501865,      0, 79.50000000,433.31250000, 12.04159458, 78.89772972,431.28714536, 28.52857478,"30985554-95b7-4fae-9376-f504a2bf9064"
"1076","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.55,"2021-09-09T05:14:33.678Z",234.11373212, 26.86233033, 35.35196685,      0, 43.50000000,349.31250000, 59.41380311, 37.69506647,347.91301185, 67.46068398,"32f3e9c1-36bb-4dba-9fe4-f11722911628"
"1077","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.60,"2021-09-09T05:12:54.574Z",123.76014351, 38.21068673, 59.20833961,      0,123.50000000, 93.31250000, 13.60147051,127.03221510,140.87011335, 52.33984221,"3542fd80-fa00-4fe3-9104-55f91a276667"
"1078","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:15:41.776Z", 95.09819470,463.58424054, 85.85206425,      0, 56.50000000,463.31250000,  5.00000000, 91.82055252,360.61302090, 96.40597713,"3bdab949-e234-4090-b8fc-778413db1544"
"1079","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:16:05.493Z",114.32544182, 73.52161156, 34.75116562,      0,114.50000000, 45.31250000,  5.00000000,111.33785326, 20.34984570, 23.96294848,"3c1061b4-71ca-41d6-ba5f-00ca1f36915c"
"1080","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:12:34.424Z",179.88112304,384.17049253, 95.44634327,   9000,151.50000000,405.31250000, 39.20459157,139.82021377,424.91218640, 71.85448754,"3c6529ff-fb8f-4c62-9b9a-5ab74dbec7d4"
"1081","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.40,"2021-09-09T05:15:53.183Z",164.12684343,119.99561678, 98.74626493,  15000,171.50000000,119.31250000,  7.81024968,166.60684340,114.09915379, 52.65132087,"44f64f92-cff0-462a-9a4b-7cbd70f8275d"
"1082","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:12:48.561Z",350.84255402,304.92261349, 74.67314947,   3000,330.50000000,273.31250000, 22.67156810,342.44998659,269.69569500, 46.86671397,"45726b87-4706-4795-b0f3-762a2ecb1356"
"1083","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:13:45.693Z", 39.79228305, 99.41368582, 33.09935243,      0, 45.50000000,103.31250000,  5.00000000, 53.86943965,100.09461820, 36.11925171,"49f2ff96-6593-4879-ba02-3182f3f81165"
"1084","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.30,"2021-09-09T05:16:32.653Z",224.21398517,351.72691895, 79.29693325, 100000,315.50000000,205.31250000,  5.00000000,318.53261349,206.89519332, 20.10387945,"560b6588-76f5-49fa-8af5-086395a2c9fb"
"1085","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.55,"2021-09-09T05:13:50.664Z",118.55639305, 32.42778826, 39.74715560,      0, 86.50000000, 36.31250000,  5.00000000,  2.58911931, 42.99873745, 89.97229127,"5db25714-0607-4afa-886e-2e297dfc7f92"
"1086","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:13:16.254Z", 42.17144984,246.63032471, 94.72689727,      0, 88.50000000,296.31250000,  9.84885780,118.65573623,242.76659719, 91.57554028,"679c6541-262b-4ccb-9551-f354f437a21e"
"1087","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:12:26.726Z",320.19332791,201.50054071, 57.22781856,  30000,314.50000000,196.31250000, 26.24880950,287.13736249,165.57453615, 81.20339870,"6d7d3bb0-b491-4492-80a2-b2b38e6ef438"
"1088","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.40,"2021-09-09T05:15:06.272Z", 17.67321407, 94.35381398, 82.78486562,      0, 51.50000000, 37.31250000,  5.00000000, 64.57954711, 17.94698199, 41.23545071,"6e5603aa-679b-4141-80ba-08f49da84b6e"
"1089","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.90,"2021-09-09T05:14:51.680Z", 22.50479243,330.04399166, 36.16182763,      0, 37.50000000,349.31250000,  5.00000000,269.89654580,123.12151729, 64.51426844,"6f14ab01-5c96-4603-9b82-21ff4e7c324e"
"1090","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.20,"2021-09-09T05:14:43.023Z",144.43127112,450.89797318, 68.96995731,   1000,152.50000000,263.31250000, 32.01562119,152.60236092,265.21751199, 31.65108532,"7543e1f1-026a-466f-a02e-eae6d5c1dfc7"
"1091","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:16:21.135Z",198.59778853,481.12680540, 81.30458930,      0,191.50000000,415.31250000,  5.00000000,254.91343340,425.44159754, 54.67096496,"7ca5e82c-e3e6-47cc-a198-04778f9741f5"
"1092","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:13:55.320Z",284.66984842,375.82895837, 91.23779406,      0,280.50000000,391.31250000,  5.83095189,247.64950562,361.18231367, 54.26107786,"7e3ba61e-f5ee-4651-ba0c-cfb4f41b8cae"
"1093","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.25,"2021-09-09T05:14:18.391Z",270.51742622,209.79660367, 69.89304690,      0,273.50000000,339.31250000, 40.81666326,272.68725771,293.92254053, 78.19565925,"7ec72ff4-2293-4f7c-90c0-5e17fc95dcb4"
"1094","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.75,"2021-09-09T05:15:58.565Z", 99.63555498,238.11749389, 83.90180300,      0, 16.50000000,430.31250000,  5.00000000,  0.16296750,420.11632219, 60.86924806,"800bbde9-38d3-48a6-bbb2-01724c9a191f"
"1095","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.60,"2021-09-09T05:16:28.902Z",123.50113098,368.59304452, 49.84489512,      0,130.50000000,335.31250000,  5.00000000, 96.10534507,332.10030515, 44.05672700,"832f9f1e-6427-4468-a199-e49ea2a9eeb0"
"1096","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:16:23.847Z", 65.17823928,346.67116333, 44.04314596,      0, 81.50000000,359.31250000,  5.00000000, 39.83594343,363.63286064, 91.23554488,"84c93cd8-f32d-4832-b123-93e382b4c89f"
"1097","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.80,"2021-09-09T05:13:05.994Z", 90.86459209,413.31471807, 33.33696731,      0, 76.50000000,431.31250000,  7.81024968, 68.42328075,441.70241491, 22.96129946,"917c137b-0b43-43ca-a428-39affac7517b"
"1098","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:13:36.226Z",345.66417929,492.45518101, 25.98790967,      0,338.50000000,487.31250000,  8.60232527, 45.27545065,483.82450785, 51.04631043,"92b0d57d-af5b-483a-8d8c-4b76191a1462"
"1099","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.00,"2021-09-09T05:12:05.870Z",312.79206043, 56.89401758, 76.00619721,   3000,319.50000000,153.31250000, 51.85556865,335.35970397,113.63561077, 65.28570223,"999f1f35-e47a-4990-ad83-036d9073d0ab"
"1100","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.80,"2021-09-09T05:16:09.115Z",138.20124709,342.39442417, 73.19712577,      0,253.50000000,444.31250000,  5.00000000,279.88516199,477.40748161, 72.03157125,"9a523a75-791b-449d-9cb9-170ee0b93f82"
"1101","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.50,"2021-09-09T05:14:08.286Z",266.30887621,107.54937952, 77.76758038,      0,239.50000000,196.31250000, 10.00000000,231.86609962,226.49653496, 73.15576523,"9c31b666-b715-495f-8be1-a429294dc766"
"1102","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.60,"2021-09-09T05:15:17.848Z",193.93304420, 75.65482029, 41.57189810,      0,165.50000000, 59.31250000,  5.00000000, 91.44762738, 14.25879815, 92.64844754,"a21b414d-421c-4f0b-be57-b30956d56d94"
"1103","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:14:24.299Z", 28.21007055,327.55865549, 74.53262551,      0, 23.50000000,322.31250000, 73.43023900, 73.63280884,434.17514890, 52.10463050,"b4a181f0-f22e-4e81-af56-14a96d1b69df"
"1104","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.30,"2021-09-09T05:15:27.219Z",212.43969328,332.86546970, 34.24074079,      0,214.50000000,331.31250000,  5.00000000,338.86568637,313.91552481, 82.60197394,"b4fbe005-6dbb-42b0-846f-7a6a9e433f82"
"1105","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.90,"2021-09-09T05:13:11.227Z",231.25661965,484.74150724, 46.56742443,  12000,232.50000000,476.31250000, 12.20655562,219.38507994,477.43319380, 65.92714284,"b7d85f4c-b082-492d-9cab-85916c723b62"
"1106","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:14:01.633Z", 12.67635971,295.17279014, 77.86728919,      0, 36.50000000,360.31250000,  8.06225775, 15.21791534,287.23432107, 46.31615448,"be8d1df6-d063-4d50-86c8-81c372159970"
"1107","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:12:40.518Z", 86.18814364, 60.79565405, 61.61946396,  44000, 83.50000000, 54.31250000, 23.60084744, 97.41833360, 74.17764455, 85.60882365,"c160bc52-1057-491c-b01f-c1ea81a68303"
"1108","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.10,"2021-09-09T05:14:54.347Z",216.79163190,157.46438546, 90.45063327,      0,271.50000000,151.31250000,  5.00000000,343.73657043,150.78999423, 45.16090317,"cc614d62-fd77-43b9-9157-c943b7b52da0"
"1109","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.25,"2021-09-09T05:14:13.773Z",128.83909638,356.81600655, 40.21292353,      0, 59.50000000,220.31250000,  7.81024968, 27.16909390,136.80264784, 96.59339028,"ce484853-e58a-44fe-8640-36836656b803"
"1110","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.90,"2021-09-09T05:15:20.886Z", 92.71980272, 99.99688000, 40.52568812,      0,102.50000000,123.31250000,  5.00000000,104.95996094,143.72920287, 39.86995033,"d320fc7c-4708-47a6-a498-82066a5cb0ba"
"1111","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.90,"2021-09-09T05:16:17.563Z",339.84030576,244.88197538, 38.62385861,      0,330.50000000,274.31250000,  5.00000000,314.90373055,354.53855280, 71.25898226,"dafdd568-557c-4a49-ae97-69f2fecfda35"
"1112","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:15:23.772Z",263.67135699,176.65807647, 71.58445782,      0,274.50000000,199.31250000,  5.00000000,245.43779509,142.82580957, 20.00863055,"dc484c0b-70f9-453c-a035-bbab85572cd1"
"1113","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.90,"2021-09-09T05:13:40.510Z",289.62420118,265.83507927, 22.00773648,  62000,289.50000000,266.31250000,  7.61577311,235.59363930,429.15994068, 75.36236675,"e3832188-0974-49f5-9703-2614adef0cd6"
"1114","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.70,"2021-09-09T05:13:30.845Z",288.85852314,167.17667936, 44.89879925,      0,153.50000000,289.31250000, 19.41648784,108.08905122,328.86981624, 94.77899863,"e4aa867b-c006-4c77-bfdb-d64eaed2f028"
"1115","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.10,"2021-09-09T05:15:47.623Z",105.92982453, 62.35729441, 96.68018487,      0, 95.50000000,128.31250000, 14.42220510, 71.90893848,102.80910683, 71.42670323,"e92fb19b-bc2c-4a5e-8666-50a5c8003c85"
"1116","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:13:00.525Z", 66.99824151,220.39763075, 79.52020154,      0,104.50000000,211.31250000, 13.60147051,149.61738407,205.60561611, 80.01095698,"ef03e781-8911-43ed-8aea-0c091457ecf5"
"1117","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:15:03.200Z",322.46484810, 31.83937180, 20.89066081,      0,327.50000000, 36.31250000,  5.00000000,191.85868712,  5.44087767, 86.58224403,"ef220b92-48a3-4bc4-bfc3-4fd1b4218d8c"
"1118","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.30,"2021-09-09T05:15:10.041Z",173.45744303,461.26257600, 85.61187191,      0,267.50000000,462.31250000,  5.00000000,223.74602459,458.57253297, 49.06595234,"f082897a-4aa3-482c-87a8-8c663596eb58"
"1119","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.25,"2021-09-09T05:15:13.736Z", 56.56336002, 54.09123940, 74.10371799,      0, 70.50000000,118.31250000,  5.00000000, 76.65131322,199.58591116, 95.92099276,"f11ba9b6-b495-4261-87a8-60a858c7ecf0"
"1120","116.240.68.208","MYnyzoLK-eaV4B3tMCg3A3QK5GkstyOLaRkM",0.95,"2021-09-09T05:16:13.553Z",226.78949660,235.54859302, 81.55556085,      0,272.50000000,252.31250000,  5.00000000,285.36887581,200.45750420, 73.19700615,"fb52423d-efba-4c78-bef3-3692ba2915e4"
"1121","78.83.127.26","hQnKp9tB-xegkLKlaHoMburifKqL-EQz2txI",0.80,"2021-12-26T22:50:41.080Z",308.39299108,  8.02767961, 92.88943619,      0,256.50000000, 59.07812500,  7.28010989,254.06657302, 56.20077349, 83.62149606,"339525a7-d651-486d-8a5f-46d9dd1225b2"
"1122","78.83.127.26","hQnKp9tB-xegkLKlaHoMburifKqL-EQz2txI",0.20,"2021-12-26T22:51:05.356Z",289.19182243,  2.28209849, 32.88250012,  54000,306.50000000,427.07812500, 37.48332963,328.18857219,450.34726390, 91.82374864,"3f776c45-8d57-4a92-b410-02bb232c2690"
"1123","78.83.127.26","hQnKp9tB-xegkLKlaHoMburifKqL-EQz2txI",0.50,"2021-12-26T22:50:20.156Z",151.68413870,429.03543333, 74.28503571,      0,175.50000000,380.07812500,  5.00000000,216.47652124, 31.96590960, 97.99144905,"41d623db-cf0c-4e2d-b2c9-ea4c03167da5"
"1124","78.83.127.26","hQnKp9tB-xegkLKlaHoMburifKqL-EQz2txI",0.50,"2021-12-26T22:50:55.327Z", 66.27198575,444.35985148, 39.54093774,      0,199.50000000,261.07812500,211.02132594, 14.39185553,336.12485587, 29.68725890,"50dc6aee-07ce-448a-bb04-ae2236a0d00f"
"1125","78.83.127.26","hQnKp9tB-xegkLKlaHoMburifKqL-EQz2txI",0.80,"2021-12-26T22:50:58.391Z",201.56192268, 90.60987218, 67.33136213,      0,179.50000000,255.07812500,165.42369842, 49.44067872, 49.19301973, 55.53345024,"80fd36da-0193-412d-99c0-63eacf8a5ce6"
"1126","78.83.127.26","hQnKp9tB-xegkLKlaHoMburifKqL-EQz2txI",0.50,"2021-12-26T22:50:32.381Z",292.24892363,126.12117821, 26.47018823,      0,110.50000000,192.07812500, 20.51828453,234.66318834,302.52238953, 82.63235316,"8856f98a-2880-4cfc-aa29-a50de28aeeb1"
"1127","78.83.127.26","hQnKp9tB-xegkLKlaHoMburifKqL-EQz2txI",0.20,"2021-12-26T22:50:52.379Z",214.19792024,487.55784877, 88.23476105,      0,158.50000000,320.07812500,110.00000000,177.26421123,490.63676691, 93.88646723,"89d68500-cbae-4a8f-953a-c0fe82f96c68"
"1128","78.83.127.26","hQnKp9tB-xegkLKlaHoMburifKqL-EQz2txI",0.20,"2021-12-26T22:50:36.883Z", 84.68229255,424.45864704, 64.55357645,      0,202.50000000,220.07812500, 39.05124838,171.09218885, 28.27321237, 63.28923209,"8d806b0d-f1ac-4c74-ab07-01d6a00921b2"
"1129","78.83.127.26","hQnKp9tB-xegkLKlaHoMburifKqL-EQz2txI",0.80,"2021-12-26T22:51:11.880Z",280.03000151,466.03650098, 39.67355104,  95000,290.50000000,461.07812500,  6.40312424,283.39198701,463.58490650, 59.91432535,"cf39f998-c0b7-4792-9ff2-c27b430c0c00"
"1130","78.83.127.26","hQnKp9tB-xegkLKlaHoMburifKqL-EQz2txI",0.80,"2021-12-26T22:51:02.384Z",251.44432481,371.85899998, 23.95969246,      0,286.50000000,335.07812500,  5.00000000,277.89486139,347.07150708, 21.27303592,"d9d6bf78-4bbf-41c5-81a9-412e30a46c39"
"1131","78.83.127.26","hQnKp9tB-xegkLKlaHoMburifKqL-EQz2txI",0.80,"2021-12-26T22:50:46.689Z",240.15730486,289.93629405, 36.60688241,      0,255.50000000,135.07812500,438.32065888, 56.03999540, 34.21850033, 89.56643011,"e0009734-12ae-49d4-b018-00b6add34470"
"1132","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.50,"2021-12-26T22:42:30.684Z",247.02809586,291.45172867, 64.96984626,      0,246.50000000,286.43334961,  5.00000000,192.93453248,256.35944264, 97.84836613,"02f36789-2c0d-4dbc-8680-c3851481c519"
"1133","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.50,"2021-12-26T22:43:18.973Z",184.45622288,268.03425034, 79.92616760, 100000,218.50000000,161.43334961,  5.00000000,213.55236583,151.33800873, 38.64353925,"18ba2f62-a5e4-4bd8-892e-2482aa477f4f"
"1134","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.80,"2021-12-26T22:43:00.151Z",333.75561121,471.85914846, 67.12851856,      0,325.50000000,467.43334961,  5.00000000,342.98654040,497.28885944, 75.46664131,"1e7e6492-aba0-417c-a646-ef25f736670a"
"1135","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.80,"2021-12-26T22:42:26.202Z",248.62485560,234.75515695, 99.14012805,      0,252.50000000,237.43334961,  5.00000000,155.78440305,351.48261177, 29.88920582,"37f20c6d-adbc-45a0-b917-017ad21d0492"
"1136","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.50,"2021-12-26T22:42:36.942Z",102.30024047,415.94437071, 75.45135586,      0,127.50000000,406.43334961,  5.00000000,137.20549133,403.33795595, 49.99146056,"3f3932b8-34df-4fb1-a173-69ade51528b7"
"1137","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.80,"2021-12-26T22:42:00.822Z", 74.58062770,449.69545056, 56.33007346,      0,111.50000000,431.43334961,  5.00000000,107.29783430,453.14950188, 43.25096852,"413b499d-d4c5-4ffa-9fb7-f872656334bc"
"1138","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.20,"2021-12-26T22:42:50.336Z",110.23039604,223.45196319, 56.44319880,   3000, 78.50000000,233.43334961, 37.73592453, 28.34568585,237.24959854, 58.76084786,"7d2694e8-f50a-476a-8780-b99dbae3157b"
"1139","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.50,"2021-12-26T22:42:22.320Z", 29.67216852, 75.95691153, 85.76388308,      0, 31.50000000, 72.43334961,  5.00000000,257.25564622,272.99061885, 88.25360958,"8cb3c6e9-ae9a-4b46-87f8-7ea43cc68098"
"1140","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.80,"2021-12-26T22:42:55.367Z",347.31108198,108.51949839, 62.54278729,      0,347.50000000,113.43334961,  5.00000000,267.80256590, 99.71581087, 91.58352292,"8f397594-fa0e-4631-af6d-27adca3b1389"
"1141","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.50,"2021-12-26T22:42:12.349Z", 39.38985438,273.56696915, 48.79347209,      0, 42.50000000,279.43334961,  5.00000000, 16.48024379,234.02648371, 24.93692857,"97251d64-5062-4887-9356-7ee258ac28c3"
"1142","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.20,"2021-12-26T22:43:08.697Z", 35.57418264, 54.40027440, 81.13335358,      0,242.50000000, 60.43334961,  5.00000000,230.93890427, 55.73189482, 86.08064099,"98e0c76e-6a50-484d-b679-1c2d71e6e142"
"1143","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.80,"2021-12-26T22:43:04.250Z",283.25812840, 22.75255202, 89.78189045,      0,267.50000000, 44.43334961,  5.00000000,262.36101031, 40.06263495, 26.53116459,"99d3f037-f78b-4603-82bb-b7b5fdc88338"
"1144","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.20,"2021-12-26T22:41:45.261Z", 92.72868713,223.54980976, 95.76808098,      0,101.50000000,232.43334961,  5.00000000, 17.48531333,181.97415393, 59.10968325,"9c26860a-f2a5-4e07-b48e-30958e2a42d5"
"1145","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.20,"2021-12-26T22:42:07.563Z",211.36782285,463.74265137, 24.34673511,      0,219.50000000,459.43334961,  5.00000000,328.66829765, 96.89066483, 34.39939848,"b173fc35-a5bf-48b0-8ee3-70aace1fdef2"
"1146","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.20,"2021-12-26T22:41:55.607Z",264.00940467, 67.27318480, 75.93783819,      0,236.50000000, 32.43334961,  5.00000000,303.09302059,187.79406221, 37.74852360,"c08faed9-7851-40ed-844d-4838a23b037c"
"1147","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.50,"2021-12-26T22:43:12.666Z",330.51760026, 62.03454297, 76.03074022,      0,290.50000000,361.43334961,  5.00000000,287.39683426,352.97843512, 39.15988936,"cd061629-c049-4220-be2f-3a86a8ad9e05"
"1148","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.20,"2021-12-26T22:42:18.142Z",285.73612530,338.92228788, 67.05915031,      0,282.50000000,339.43334961,  5.00000000,234.55727099,111.56156220, 66.26019922,"dfa2c802-6f77-4bef-84b1-936df32a850e"
"1149","184.83.16.167","i38lH9bk-NPEgc4sBHPcxMIg04NNX_UIwx-A",0.80,"2021-12-26T22:43:16.157Z",304.05328913,169.66298960, 98.82530900,      0,179.50000000,277.43334961,  5.00000000,175.95161903,275.49429364, 21.52288822,"e7d5ceff-5cd8-4656-a64e-71157d66e148"
"1150","131.181.158.13","NXdHOloR-6GBRuFgJww-81dwkSk2F-Ikh94U",0.45,"2021-09-14T02:07:58.128Z",308.80583476,132.99126787, 22.65921263,      0,320.50000000,118.81250000,  5.00000000,347.40314672, 88.07417938, 51.52953865,"4d7e994d-c63f-480b-ad23-d6deab5e534b"
"1151","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.50,"2021-12-26T22:47:11.134Z",255.88303257,296.96705424, 75.64457352,   1000,268.50000000,274.28125000, 43.27817002,268.09231380,270.92293003, 41.62044534,"05b4ec13-ba68-4614-8e6a-2dd543561e4e"
"1152","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.20,"2021-12-26T22:42:55.390Z",117.30353427,122.27942465, 72.94064104,      0,205.50000000,212.28125000,114.40279717,143.04877492,297.38105194, 51.40531262,"08e9fc88-9c2d-4b21-9593-98fa92f3436d"
"1153","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.80,"2021-12-26T22:47:49.469Z",280.65115020,128.22269123, 67.67159711,   1000,292.50000000, 82.28125000, 39.39543121,300.67935560, 70.48460486, 32.36522545,"2038a36d-6333-4ca6-848e-926a4b5a285d"
"1154","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.80,"2021-12-26T22:43:42.713Z",197.27345935,116.57646974, 65.16396764,   1000,193.50000000,139.28125000, 84.29116205,197.40123611,151.21570862, 87.51274213,"25c2264f-297a-4f12-b584-42092b19bca6"
"1155","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.20,"2021-12-26T22:44:59.864Z", 24.21728903, 73.06535553, 45.44716000,      0, 38.50000000,383.28125000, 27.29468813, 39.03017043,378.77380545, 35.50396594,"2f47aa85-afa9-4098-902f-aa08aba5b1bf"
"1156","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.80,"2021-12-26T22:46:21.377Z",213.74843785,197.13489680, 21.73650871,   5000,219.50000000,190.28125000, 21.95449840,244.25112427,144.97734185, 58.72750992,"32036ee6-d688-4f51-a12d-866037e81dec"
"1157","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.50,"2021-12-26T22:44:23.040Z",181.20038589,353.58252623, 60.94719775,   4000,192.50000000,344.28125000, 37.80211634,203.15993268,324.46389001, 60.68786313,"36e7d171-5929-486a-b2cb-64162cde1587"
"1158","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.80,"2021-12-26T22:46:49.848Z", 61.08856629,436.44402147, 72.33162892,  21000, 74.50000000,466.28125000, 55.80322571,116.39939067,497.15076394, 88.38925429,"39887166-959c-4d51-a81a-2c7784e70e0a"
"1159","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.50,"2021-12-26T22:47:21.985Z", 23.72623766,134.35700637, 35.07961175,   1000,252.50000000,377.28125000, 24.75883681,251.72279643,374.52763581, 24.64869962,"3e6f0583-60e9-49c9-81f0-9b8ca86f67be"
"1160","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.80,"2021-12-26T22:42:38.661Z",233.87694129,484.19258416, 38.72502330,  11000,234.50000000,485.28125000, 69.77822010,243.58697409,486.05296778, 90.98736492,"4521be3b-f8af-4e72-b995-5c01f0600818"
"1161","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.20,"2021-12-26T22:44:51.514Z", 14.88001380, 86.73360296, 55.22600642,  24000, 25.50000000,365.28125000, 74.06078585,  1.53998266,349.69715349, 99.96493654,"5563466b-2faa-466c-ae6c-2f58cf8fca3b"
"1162","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.50,"2021-12-26T22:45:20.973Z",118.14897118,268.61640464, 35.21241215,   1000,149.50000000,188.28125000, 70.51950085,155.93605393,185.38986524, 72.95277212,"5b5a5298-3daa-4941-871b-bbf2f39736dd"
"1163","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.20,"2021-12-26T22:44:31.659Z",153.53036445,156.42259253, 51.58438308,      0,178.50000000,126.28125000, 30.23243292,228.48611953, 63.43892861, 94.50403752,"633c2fc0-9ae1-44e0-9f64-fac74b7cb458"
"1164","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.80,"2021-12-26T22:43:11.206Z",234.51765072,173.38576066, 68.36081128,  11000,249.50000000,168.28125000, 51.66236541,284.97982701,145.93389824, 80.61757309,"69db7a5e-32f8-44ea-9b00-133234e42fb6"
"1165","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.80,"2021-12-26T22:47:39.422Z", 22.35210273,296.58248671, 57.13060193,      0, 18.50000000,226.28125000, 35.35533906, 21.53437162,212.69459407, 46.99028094,"6c2ec250-b669-4c36-a854-12ed4a50bc32"
"1166","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.80,"2021-12-26T22:43:31.535Z",165.03988806,435.45659101, 22.92226988,      0,198.50000000,357.28125000,103.24727599,274.84378145,282.19588740, 59.39978661,"6e006d05-387e-4afc-a88f-2fe5a8bf4a32"
"1167","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.20,"2021-12-26T22:46:33.088Z", 78.15668455,440.42484193, 26.74825596,   1000,258.50000000,205.28125000, 76.85050423,258.87539137,202.72683681, 80.25201853,"6ff3da61-2300-422d-8e7c-12fdb9b2989c"
"1168","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.80,"2021-12-26T22:47:06.382Z",115.03644803,436.73754874, 95.10061009,   1000,182.50000000,457.28125000, 17.72004515,182.51879313,458.59925730, 21.37261783,"7e3d6c64-8f70-4ac9-bf39-1f6d89deeb72"
"1169","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.80,"2021-12-26T22:47:29.463Z", 85.60410265, 68.36514471, 26.36501880,      0, 87.50000000, 70.28125000, 26.17250466, 41.20049467, 55.53354445, 99.37627524,"85076304-8010-4e65-8c66-c680383594bf"
"1170","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.80,"2021-12-26T22:46:40.770Z", 34.67678390,168.91689926, 62.91629278,  53000, 35.50000000,186.28125000, 47.53945730, 29.55359670,235.14888990, 94.92223469,"984aa73d-ffd5-4e1c-a886-ec94ff3f9f37"
"1171","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.20,"2021-12-26T22:46:03.598Z",144.42555623, 44.19081393, 68.88789143,   2000,289.50000000,184.28125000, 59.39696962,291.81343658,180.21166864, 69.86331068,"a4920d46-6187-4ef1-a066-0f4241240e84"
"1172","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.80,"2021-12-26T22:45:42.515Z",266.53770942,162.96423199, 25.72850648,   3000,256.50000000,141.28125000, 27.01851217,241.21205278,119.86271028, 50.70642019,"b8228bb4-09f6-44af-a22d-7b96586acc68"
"1173","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.50,"2021-12-26T22:45:06.312Z",235.78400810,143.77566586, 36.78348637,   3000,207.50000000,157.28125000, 46.69047012,191.63430632,154.61524892, 62.93293416,"bc442fc9-4a2f-4a85-890e-b373a0b1bcd5"
"1174","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.50,"2021-12-26T22:43:58.207Z",191.35569426,215.08414394, 87.32232018,   2000,291.50000000,459.28125000, 81.63332653,289.96102809,442.14436825, 87.07174087,"c6eb1c19-b0d6-4248-b411-c847fb1ba6b7"
"1175","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.80,"2021-12-26T22:46:16.264Z", 74.19907645, 40.76363310, 76.85026414,  10000, 70.50000000, 51.28125000, 65.36818798, 84.89054153, 72.12691269, 87.27528398,"cf51443f-a099-4691-9191-4ad34ae36baa"
"1176","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.50,"2021-12-26T22:44:06.139Z", 78.80163759,458.04911217, 64.10022010,   9000, 78.50000000,465.28125000, 60.81118318, 59.91868454,445.04819164, 83.27049470,"e45656f4-9c88-471f-baf8-d4e5f6d0c127"
"1177","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.50,"2021-12-26T22:46:10.277Z",255.54089496,463.86863718, 74.75872105,   7000,267.50000000,448.28125000, 57.38466694,281.94069276,438.51883875, 79.15301222,"ec42be87-027b-456a-aa49-3b786ecc9c5e"
"1178","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.80,"2021-12-26T22:45:13.814Z", 55.23916798, 35.64139007, 86.80146287,  53000, 50.50000000, 84.28125000, 52.77309921, 52.00285573,137.27812322, 97.18775340,"ece25a7b-32db-409f-8420-0992f8073cb7"
"1179","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.20,"2021-12-26T22:44:43.103Z",218.47746958, 66.78650057, 96.42743495,   3000,153.50000000,229.28125000, 66.61080993,150.80555908,232.95037075, 79.13135873,"ef7f6c4c-7c91-4f80-9f41-460aa61b342c"
"1180","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.20,"2021-12-26T22:41:44.693Z", 90.43838844,368.68128773, 50.85960701,      0,203.50000000,214.28125000,178.61690849,  7.08300946,204.46188361, 54.56937849,"f61989f9-87d1-4917-80b9-2eba4c037f97"
"1181","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.20,"2021-12-26T22:42:03.068Z",111.55229703,208.58840965, 56.94905202,      0,204.50000000,339.28125000,217.26711670,314.58353111,486.18095025, 34.98424682,"fae982db-aa02-4fd3-b16e-9d6a34c397d3"
"1182","82.45.108.39","ru6ZOQA8-ESxCarQqkEN2UaXL2nhEgorr78U",0.80,"2021-12-26T22:44:15.832Z",317.83945354,395.92286007, 31.72237414,   2000,316.50000000,403.28125000, 28.60069929,315.29253617,382.14361700, 49.28951707,"fe57a63b-9156-4899-bddd-17f1451e7456"
"1183","172.117.17.63","NHuOQyMJ-fXw0AUrgL8QRTm4Dzm4sIhuiCYk",0.80,"2021-12-26T22:43:22.773Z",113.50742468,432.24677538, 48.44450995,      0, 98.50000000,414.07812500, 25.49509757, 85.08498662,404.34826893, 44.37893570,"0e69cc19-92f2-491f-b898-0f1e9fa2b9ce"
"1184","172.117.17.63","NHuOQyMJ-fXw0AUrgL8QRTm4Dzm4sIhuiCYk",0.50,"2021-12-26T22:42:37.423Z",183.97026637, 64.18109752, 82.06816002,   1000,195.50000000, 54.07812500, 72.13875519,259.36198016, 60.65717166, 65.28558905,"3312bf77-6531-472a-b79c-6428fcbd076e"
"1185","172.117.17.63","NHuOQyMJ-fXw0AUrgL8QRTm4Dzm4sIhuiCYk",0.50,"2021-12-26T22:43:33.910Z",322.45608246,180.02838003, 55.20931688,   1000,304.50000000,181.07812500, 43.26661531,302.34366900,181.13768137, 33.80334552,"36e94f1e-6289-4cb2-97e0-96711a9399b3"
"1186","172.117.17.63","NHuOQyMJ-fXw0AUrgL8QRTm4Dzm4sIhuiCYk",0.20,"2021-12-26T22:43:09.635Z",319.40808334,224.09755855, 48.26893547,      0,116.50000000, 41.07812500, 37.44329045,126.10855526, 35.23520852, 45.50696653,"3bb322d1-83f0-4e2c-ba2e-cb15a03f9cc6"
"1187","172.117.17.63","NHuOQyMJ-fXw0AUrgL8QRTm4Dzm4sIhuiCYk",0.80,"2021-12-26T22:39:25.061Z", 95.98100229,105.97271073, 90.49260199,      0, 95.50000000,110.07812500, 92.45539465,101.61147401,113.75814431, 70.86232973,"58873630-d3da-4a16-92b4-f6748c701e9f"
"1188","172.117.17.63","NHuOQyMJ-fXw0AUrgL8QRTm4Dzm4sIhuiCYk",0.20,"2021-12-26T22:43:43.055Z",266.37069706, 72.24442131, 89.88241618,      0,105.50000000,117.07812500, 72.91776190,262.63566376, 67.88182441, 98.20471196,"594361e1-bad7-4c3b-aff4-77b37fb00fbc"
"1189","172.117.17.63","NHuOQyMJ-fXw0AUrgL8QRTm4Dzm4sIhuiCYk",0.80,"2021-12-26T22:43:02.234Z",278.02964418,474.35968019, 34.56409529,      0,270.50000000,470.07812500, 13.60147051,285.95226148,462.73333630, 74.69687990,"72a74f61-b876-4d6d-bfd7-8a562cbcc4fc"
"1190","172.117.17.63","NHuOQyMJ-fXw0AUrgL8QRTm4Dzm4sIhuiCYk",0.80,"2021-12-26T22:40:43.744Z", 56.23564338,246.44461915, 61.89875434,      0, 54.50000000,246.07812500, 56.08029957,258.78265016, 13.34956893, 89.46118470,"8ddcc0c0-1d1d-4e64-afc2-468f0953f5dd"
"1191","172.117.17.63","NHuOQyMJ-fXw0AUrgL8QRTm4Dzm4sIhuiCYk",0.80,"2021-12-26T22:39:35.114Z",286.59013570,326.73348438, 32.26701275,      0,302.50000000,330.07812500, 21.93171220,322.01249772,350.99047286, 34.03980506,"9f32b14c-9387-49c4-abc4-0c97316834ed"
"1192","172.117.17.63","NHuOQyMJ-fXw0AUrgL8QRTm4Dzm4sIhuiCYk",0.20,"2021-12-26T22:40:13.749Z", 39.29215727,106.63345857, 56.85936312,   1000,247.50000000,341.07812500,100.70253224,241.15506053,341.75064195, 96.52544626,"a8231e84-259f-41d8-9007-dc709697cf86"
"1193","172.117.17.63","NHuOQyMJ-fXw0AUrgL8QRTm4Dzm4sIhuiCYk",0.50,"2021-12-26T22:42:47.044Z",190.43422710,382.65470570, 34.36206609,      0,182.50000000,378.07812500, 20.00000000,180.06977118,409.92511154, 45.68667465,"d7158837-e478-45cb-8a76-9d2382919fcc"
"1194","172.117.17.63","NHuOQyMJ-fXw0AUrgL8QRTm4Dzm4sIhuiCYk",0.20,"2021-12-26T22:38:48.065Z",205.70589201,412.87798850, 33.97803221,      0,211.50000000,403.07812500, 43.13930922,229.16419108,412.49023654, 24.18642506,"f260f43d-4c99-4f04-93a3-6e70a4b7887b"
"1195","172.117.17.63","NHuOQyMJ-fXw0AUrgL8QRTm4Dzm4sIhuiCYk",0.80,"2021-12-26T22:40:27.156Z",141.57130143,346.98470164, 71.16903630,      0,138.50000000,335.07812500, 86.05230967,265.55278382,357.83397202, 21.02064171,"ffb6dcdb-3873-4ba9-86b4-e3bc102e1a01"
"1196","68.47.122.193","K1cTCMBK-W5uRn23orsE02nDg2G0F4xBW20E",0.80,"2022-01-01T02:54:35.539Z",201.99702911,109.00776610, 80.12513530,   4000,192.20001221,111.87500000, 36.61966685,201.98875852,122.93230340, 62.23928586,"1580e13b-7fd1-4490-ac32-3961236d7b71"
"1197","68.47.122.193","K1cTCMBK-W5uRn23orsE02nDg2G0F4xBW20E",0.80,"2022-01-01T02:54:13.371Z",102.66302078,285.50335552, 63.13264937,   1000, 68.20001221,292.87500000, 48.04164860, 52.97518041,295.25396997, 48.62334153,"38b50e53-dad3-4fd8-b9ba-82bb39355498"
"1198","68.47.122.193","K1cTCMBK-W5uRn23orsE02nDg2G0F4xBW20E",0.80,"2022-01-01T02:54:01.907Z",305.40929884,273.29466601, 85.28905580,      0,304.20001221,275.87500000, 84.05355436,124.71160652,160.84470138, 28.99001194,"39f9cf71-f38a-4679-90fb-23dbb2ecfc4d"
"1199","68.47.122.193","K1cTCMBK-W5uRn23orsE02nDg2G0F4xBW20E",0.50,"2022-01-01T02:54:27.958Z",157.60825215,470.40592743, 80.33195873,   1000,167.20001221,441.87500000, 72.53275122,172.28266669,442.47127522, 66.82017419,"3c7108e5-6bf1-4994-97e7-8c33a76ed22c"
"1200","120.22.199.183","KXsHGUlv-f7pNZUWSOixgfZqR8kYT6QvmKbY",0.80,"2021-11-30T05:01:32.807Z",313.88325087,251.14819492, 62.46232536,   1000,294.00000000,212.00000000, 45.70557953,289.25683363,219.42885652, 51.63327153,"9e8a15b9-f3b4-47c9-8e24-b4d6ce32a781"
"1201","120.22.199.183","KXsHGUlv-f7pNZUWSOixgfZqR8kYT6QvmKbY",0.80,"2021-11-30T05:02:02.567Z",105.43509978,425.23817917, 72.09977130,      0,136.00000000,382.00000000, 17.02938637,137.74938775,368.62436472, 31.59946492,"e519035d-e313-44ae-bb18-ed2301590553"
"1202","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.50,"2021-12-26T22:39:40.061Z",191.59561719,301.98078924, 20.83758114,   2000,202.33325195,273.93750000, 56.08029957,199.53947802,280.60536617, 64.89271731,"090212ba-b8ae-4e7e-8250-fe5d4a50fb51"
"1203","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.50,"2021-12-26T22:40:11.367Z", 49.33318734,442.47562714, 25.90191995,      0, 41.33325195,419.93750000, 74.94664769, 13.22190687,403.42853238, 59.26625010,"10d7864f-151b-4e09-8097-1a49c5202953"
"1204","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.50,"2021-12-26T22:40:18.491Z",301.98427359,436.04574229, 78.27107322,      0,279.33325195,439.93750000, 90.44335244,237.38217746,427.11627996, 27.94836431,"1ad47a00-06aa-4920-b53f-c2a474f8d484"
"1205","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.50,"2021-12-26T22:40:03.171Z",232.64201858,433.79084640, 56.52137217,      0,212.33325195,413.93750000, 80.62257748,178.96454301,368.72076530, 68.68667545,"3a1998fe-ed95-4c60-a777-d4cda1ee7f9a"
"1206","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.20,"2021-12-26T22:39:54.062Z",236.68852851,481.81927730, 60.01890270,   2000,244.33325195,475.93750000, 68.87670143,245.86249608,467.27510002, 77.91168784,"43df7c19-fdcd-44f5-b6c0-731c4fb4c68c"
"1207","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.20,"2021-12-26T22:39:59.223Z",210.73149484,307.32999440, 97.11261517,      0,162.33325195,247.93750000,117.59676866,122.10713465,186.69407450, 81.24985560,"5c14cf4c-7fec-4d4b-aaf4-7efdb1845dbd"
"1208","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.50,"2021-12-26T22:39:33.499Z",165.00570787, 23.92283701, 39.79051789,      0,152.33325195, 71.93750000, 83.73768566,158.02779665, 61.03757161, 97.43012494,"65f106b0-d020-43a0-9525-3b520cdd0c13"
"1209","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.80,"2021-12-26T22:39:05.972Z", 29.20494553,222.77237018, 37.23173159,   2000, 14.33325195,213.93750000, 39.59797975, 49.72382042,209.83920212, 49.12781855,"6ed84685-6512-440c-987b-c79ce283a7c0"
"1210","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.50,"2021-12-26T22:40:07.573Z",174.00568215,148.49536356, 38.05093393,      0,160.33325195,319.93750000,188.73261509,136.74129393,452.20051973, 24.87601807,"7fb2c177-694b-4f08-83a8-d09f0a690173"
"1211","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.20,"2021-12-26T22:39:13.521Z",221.17834229,462.51719520, 98.70741192,  11000,272.33325195,466.93750000, 53.75872022,313.65997009,482.17684032, 81.07563807,"80a786c4-1fc6-4cab-8e11-5e53130cf79f"
"1212","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.50,"2021-12-26T22:39:28.559Z",133.52880303,220.56792042, 86.96423515,      0,288.33325195,135.93750000, 84.87638070,345.61114665,148.08728274, 57.86785864,"8e26f969-3ef1-45f5-aa0d-03b2afdf5ca8"
"1213","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.80,"2021-12-26T22:39:19.382Z",227.56581568, 10.38624715, 88.15734421,      0,192.33325195,217.93750000,104.65180362,240.35505640,425.81191615, 60.93703211,"8fc289e9-f918-4b74-978e-8c497804d092"
"1214","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.80,"2021-12-26T22:39:24.360Z",172.22080830,303.63395092, 96.26968885,      0, 92.33325195,237.93750000, 58.82176468, 23.96101364,186.75315616, 86.06209465,"9f8b9f2c-2898-4e93-88c2-eca2ba884acd"
"1215","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.80,"2021-12-26T22:40:15.066Z",198.06266987,209.27324770, 41.28691086,   1000,208.33325195,206.93750000, 84.31488599,212.57514432,196.10205191, 87.06500266,"b5417f33-7359-43d2-8a1b-8dca2db46049"
"1216","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.20,"2021-12-26T22:38:02.889Z",353.90984318, 68.50442899, 34.69892528,      0,268.33325195, 29.93750000,166.35203636, 84.56575808, 24.27885581, 50.11404327,"bf51a1d4-941b-412f-96aa-aea934ecb995"
"1217","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.50,"2021-12-26T22:39:49.841Z",106.10762541,374.63242927, 31.31263671,      0,111.33325195,417.93750000, 67.54257916,111.22339080,412.92316597, 68.65369213,"dd2a6784-8382-46e3-8992-368243172ec1"
"1218","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.80,"2021-12-26T22:39:44.251Z",266.67206212,231.90268271, 27.55134838,   1000,242.33325195,217.93750000, 73.81734214,241.22031977,216.96541326, 76.70725327,"e2a516f3-dd20-4f30-a55c-7ebaa80feae2"
"1219","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.50,"2021-12-26T22:37:43.351Z", 25.03388296,483.28300504, 25.31917137,      0, 82.33325195,420.93750000, 85.27602242,202.40063726, 50.35142755, 74.93587480,"e3200a36-d29a-4033-b1f4-af540180dc9a"
"1220","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.50,"2021-12-26T22:39:00.768Z",244.85517539,377.53160739, 64.75048497,  49000,244.33325195,375.93750000, 57.20139858,198.14781345,319.81629810, 98.05113612,"e8e8e94c-e441-41e6-9085-66f3d347542c"
"1221","136.49.197.0","w2kGi6vE-G-Hr5tHPHqwAR6-A-q0cxaTDAWw",0.80,"2021-12-26T22:38:52.104Z",244.52178461, 53.89473906, 72.01749903,   7000,280.33325195, 46.93750000, 43.56604182,330.84719779, 47.29482046, 70.99702933,"ed8c2e71-d95a-4851-9659-f331e66e9dbe"
"1222","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.50,"2021-11-22T06:17:23.249Z",125.97429317,427.54279166, 72.36892403,      0,111.00000000,428.00000000, 76.65507159, 49.91206190,420.69667757, 84.68917685,"063942f8-3b96-49af-af9d-b6b4a024f7ba"
"1223","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.50,"2021-11-22T06:18:55.040Z",134.58240505,249.94837795, 74.36977832,   1000, 57.00000000,425.00000000, 35.73513677, 52.70783212,432.80848222, 36.07064057,"0906d6f5-122e-4130-9711-18c3965dfb2d"
"1224","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.80,"2021-11-22T06:20:39.462Z",261.03283752,160.73617871, 34.52292618,      0,182.00000000,145.00000000, 21.09502311,195.67316165,146.95345353, 32.86765013,"125e0990-2e7f-4f98-ad99-2d79ceabfada"
"1225","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.80,"2021-11-22T06:20:18.914Z",215.56389892,392.78505299, 44.81399832,      0,314.00000000,197.00000000,  5.00000000,210.24668422,434.54065697, 41.99109245,"1eebdd52-4fee-421a-ae6e-cbaefdb18886"
"1226","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.20,"2021-11-22T06:18:39.955Z",143.24689816,424.20396757, 31.66624324,      0, 87.00000000,326.00000000,  5.00000000, 79.18498928,323.10277363, 34.57867017,"234c088e-7a43-4214-a808-b4222840f015"
"1227","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.50,"2021-11-22T06:21:01.143Z",109.92538912,  6.34524808, 97.48214133,      0, 60.00000000,135.00000000, 36.87817783, 47.33197830,122.71572760, 74.11074122,"3474aed1-13e7-4e7e-9d51-65fa4ecd9dd2"
"1228","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.20,"2021-11-22T06:19:17.253Z",171.40219029,430.89749261, 70.22757199,      0,249.00000000,115.00000000, 16.12451550,192.87333326,412.24602492, 92.79313266,"4c4a0424-5800-4a9a-935c-154d017afb48"
"1229","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.50,"2021-11-22T06:18:13.663Z", 56.81381214,126.54577571, 40.85529954,   3000, 56.00000000,126.00000000, 29.83286778, 46.37702790,149.24198773, 55.34516309,"4dcc94cf-9816-45a0-b0c3-ec0c5e47e57a"
"1230","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.50,"2021-11-22T06:19:08.346Z", 33.13745783,246.01554529, 83.03389659,  12000, 41.00000000,244.00000000, 49.33558553, 33.17778733,265.74184665, 79.92350946,"8fa0255a-97b4-4945-8ca0-7474fb25f537"
"1231","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.50,"2021-11-22T06:18:32.891Z",293.81794936,117.41165851, 47.25298937,      0,191.00000000, 78.00000000,129.87686476,168.33455097, 77.52408813, 57.10943056,"93eb8b81-0738-4b02-8de4-59e240edbc1a"
"1232","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.80,"2021-11-22T06:18:23.137Z",313.41384440,395.74914963, 94.97305756,      0,277.00000000,353.00000000, 65.11528238,346.03234388,434.29473688, 42.95512936,"a4068b51-137c-4059-8214-7a8f9ec20e2d"
"1233","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.80,"2021-11-22T06:18:02.589Z",221.36564193,142.71813222, 66.33423370,      0,225.00000000,147.00000000, 53.60037313,212.10916711,122.61422556, 38.16624389,"a51f8548-d069-4cd4-bb17-5246315c201a"
"1234","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.50,"2021-11-22T06:19:02.014Z", 90.47738129,296.38408871, 86.68251180,   1000,336.00000000,228.00000000, 29.52964612,347.64476239,232.11576896, 25.14179110,"b25ff943-ca28-4d30-b86e-33908329ae09"
"1235","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.80,"2021-11-22T06:21:11.982Z",269.54980250,282.39728185, 42.51088566,      0,257.00000000,221.00000000, 30.41381265,248.28717530,206.61488538, 72.75242848,"c55bb6d5-cc47-4eb2-89a7-f6dd604c03e2"
"1236","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.80,"2021-11-22T06:18:47.149Z",257.70805280,460.43178160, 35.98494664,   2000, 35.00000000,164.00000000, 45.89117562, 35.18845031,166.73277225, 56.46892184,"ca964080-caa1-4fec-bf9d-e8a8faea5c0d"
"1237","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.20,"2021-11-22T06:20:46.356Z",143.56782165,410.22600699, 88.38868838,   1000, 32.00000000, 57.00000000, 48.05205511, 35.16253361, 60.51464320, 53.02324563,"cc37b113-e58b-4347-8e80-e6bd63860351"
"1238","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.20,"2021-11-22T06:20:52.865Z", 95.04842152,264.46970412, 95.72209494,   1000,170.00000000,176.00000000, 31.32091953,171.80296474,175.21898212, 33.60794007,"cf86f13f-d56d-45ee-871f-20f97303a3d9"
"1239","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.80,"2021-11-22T06:20:26.530Z",209.20823738,239.86759170, 37.92935614,      0,276.00000000,211.00000000, 36.40054945,311.32817093,241.12461802, 91.25782879,"cfc44dc2-785f-4d96-b200-8f07f397f218"
"1240","68.55.72.151","6MLf6nPy-aWpVcJ0j1WrGEP1id7a32Lds7eE",0.20,"2021-11-22T06:21:05.019Z",119.27839420,445.49362357, 21.10067702,      0,216.00000000,400.00000000,  5.00000000,228.42361845,413.47311629, 64.78873450,"d68f9895-43e7-4580-8b4f-a8b3f6403b7e"
"1241","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.20,"2021-12-27T04:12:22.091Z",206.75243636,  2.97839829, 24.95128955,      0,220.50000000, 15.23333740, 23.02172887,220.00404898, 12.35697742, 31.87125164,"02e1db7d-0a73-4b62-a096-3ff8d2ffb540"
"1242","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.20,"2021-12-27T04:07:35.422Z",  1.53467872,419.86586988, 42.65321147,   5000, 98.50000000,257.23333740, 50.99019514, 99.72764679,255.54422772, 72.15659145,"08766dfc-cc86-4908-8749-49bb7ec4069a"
"1243","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:07:07.355Z", 32.74110984,146.54872188, 74.03871229,      0, 16.50000000,183.23333740, 29.06888371, 15.41689478,178.16624158, 44.59238146,"0ad0776d-3f79-4a69-a627-0e01c095c9d6"
"1244","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.20,"2021-12-27T04:14:52.275Z",206.15983616,428.76075064, 29.88938396,      0,133.50000000,491.23333740, 12.04159458,132.55303183,493.36415457, 34.43582081,"0bb9ffd4-6e95-4193-8970-7ec884e954c2"
"1245","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.20,"2021-12-27T04:12:32.225Z", 11.50131887,497.51312802, 55.60715553,      0,295.50000000, 76.23333740, 39.39543121,299.59797918, 77.58631826, 55.18010366,"0dc54190-b167-49e2-b7d1-52295aa65c1a"
"1246","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:14:47.583Z",291.12868036,260.25286951, 76.87240437,  12000,277.50000000,260.23333740, 33.30165161,284.16673291,262.62969130, 72.40766507,"0fa6d2dd-0bec-4557-8977-bf27dee87b0d"
"1247","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.20,"2021-12-27T04:09:47.218Z", 80.25971446, 53.14504381, 43.86169176,      0, 73.50000000,269.23333740, 40.45985665, 77.28990185,267.81226561, 71.17887499,"123a1e4b-46f2-411d-bd15-e7e0a099b492"
"1248","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:13:02.554Z",155.08634828,256.68621120, 81.89697822,  12000, 95.50000000,323.23333740, 44.82186966,100.39061640,318.11492236, 77.75841420,"157e9290-444d-438e-b8a9-ab0c2d2c6675"
"1249","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:06:44.564Z",338.11398820,214.63626256, 44.12372823,      0,250.50000000,301.23333740, 91.80958556,247.26232735,294.05651395, 62.72870267,"199bee32-6077-438a-a1e8-e49b416cef75"
"1250","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:10:44.016Z", 52.73385267, 16.85216990, 33.76669817,      0, 91.50000000, 35.23333740, 17.02938637, 90.54919032, 34.97608392, 25.86572492,"19c41b38-0c4b-49dd-add4-81b33cc5451e"
"1251","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:07:26.647Z",174.19187778,219.87470305, 99.69246049,   2000,112.50000000,264.23333740, 75.69015788, 68.35867540,296.36080383, 80.03976535,"1d6b53ec-814d-4c61-b189-5b3f6ef8701f"
"1252","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:11:15.703Z",138.29695522, 23.16280842, 86.66025842,   5000,146.50000000, 41.23333740, 54.64430437,179.00299721, 23.92741985, 73.94710876,"211c58fb-5428-4ad7-9eee-1c053917bf17"
"1253","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:08:01.417Z",240.13011676,288.19005134, 54.71616057,   4000,313.50000000,314.23333740, 65.76473219,313.53869162,312.77195787, 85.45414200,"240c8940-64df-4681-bf28-0f22ca0d76ec"
"1254","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:10:06.213Z", 46.84930653,386.24586771, 27.44300629,   2000, 53.50000000,381.23333740, 29.06888371, 78.07063864,374.68632949, 41.85122431,"253f2d9f-34f1-4a57-bf22-2b794f6d6b21"
"1255","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:12:49.641Z",248.25195689,236.57678611, 41.47383894,   1000,252.50000000,191.23333740, 19.72308292,251.12478148,188.84287745, 31.50319629,"26fc9b5a-0f96-4bc4-afb4-413ea33c3f6f"
"1256","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:14:38.778Z",132.32225990,143.33519265, 42.52455035,      0,145.50000000,197.23333740, 28.01785145,147.53799543,192.67424277, 73.30888868,"2aedbcfc-1e30-45ee-882c-92dacff49065"
"1257","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:12:42.453Z",221.49243820,188.90674003, 89.07529248,   6000,139.50000000,219.23333740, 30.41381265,142.66179585,218.62777473, 64.16550905,"2e998f13-1392-4c5b-9dc2-3b810f04eba9"
"1258","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:12:56.203Z",233.45145907,225.20248416, 61.28115488,      0,228.50000000,227.23333740, 44.82186966,262.72798971,349.90988684, 33.80851580,"306ec2f9-0443-4cd3-8465-2df14adab091"
"1259","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:07:43.370Z", 14.43967318,292.03545093, 84.95813182,   1000, 47.50000000,354.23333740, 27.65863337, 45.04032245,350.22888780, 34.71113746,"34083dcf-4bef-4194-bb4d-b45629c04da4"
"1260","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:10:37.307Z",193.31366175,342.74586204, 50.08803917,   5000,162.50000000,250.23333740, 36.05551275,160.77875189,249.08521478, 64.40673438,"4d763bd4-04b0-4e6b-a1bb-a32a2ad2c049"
"1261","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:08:40.809Z", 33.32390814, 22.46259776, 88.45235382,      0, 44.50000000, 47.23333740, 32.01562119, 29.25400548, 57.11468151, 63.39450570,"4e559403-db37-42d8-8c88-a0cc21f24daa"
"1262","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.20,"2021-12-27T04:14:13.816Z",124.13846795,185.57833233, 37.70878110,      0, 39.50000000,120.23333740, 22.47220505, 41.35586847,123.68284832, 51.85526170,"50484649-39f1-4fc0-92cb-2fdaf209c0ff"
"1263","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:13:16.129Z",347.85167212, 68.38259895, 39.15916652,      0,206.50000000,356.23333740, 26.24880950,208.82848945,353.82873865, 37.85607721,"505b4979-98b0-4f07-b2e2-1cb125d7be43"
"1264","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:13:45.635Z",139.69094819, 97.15073824, 92.80256519,      0,220.50000000,330.23333740, 50.24937811,168.18647408, 81.55478447, 35.27131572,"5310b468-af72-429c-aa09-4eab223cf9fa"
"1265","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:06:22.917Z",198.96820638, 80.18669989, 85.26623881,      0,122.50000000, 89.23333740, 46.87216658, 48.90937122, 94.16060365, 75.75961776,"55ae223f-07ff-4a93-9856-ef491791e04d"
"1266","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:10:18.664Z",101.42158149,330.69976040, 34.08038742,      0,112.50000000,264.23333740, 29.69848481,108.48723783,305.92209731, 33.54205845,"5fbd2225-99a3-40d3-9d77-0fe5f792b619"
"1267","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:08:26.315Z",282.51297606, 43.59995823, 46.96423336,   3000,292.50000000, 33.23333740, 38.83297568,318.42988884,  8.66727983, 58.66015363,"6147bbaf-8020-4034-bb99-7c55fe0fa1f9"
"1268","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.20,"2021-12-27T04:09:27.453Z", 45.76321398,125.25494979, 99.33436126,   2000, 48.50000000,138.23333740, 13.89244399, 47.40613990,136.12416648, 36.29144373,"63e4210e-5ba5-48f9-9876-663a445f5f69"
"1269","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:14:34.104Z",250.83346542,236.52713968, 92.35284708,   8000,259.50000000,237.23333740, 29.96664813,259.86133665,240.04773588, 67.13735315,"63f3a5cb-4bf8-4197-9f0a-ace6cbeea677"
"1270","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:07:16.167Z",127.86035120,311.97079089, 47.40541312,   7000,131.50000000,283.23333740, 54.91812087,147.80257246,221.98728198, 77.34646002,"70ca8894-aafc-460a-a88e-39b5da13c138"
"1271","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:12:37.895Z",133.91149595,111.27346552, 35.39848932,      0,168.50000000, 97.23333740, 19.10497317,166.41313345, 97.18352122, 28.90266205,"7669df31-b6f6-4687-a4cc-3853e63165cc"
"1272","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:08:53.854Z",341.26752097,463.36927146, 95.08148973,   3000,200.50000000,408.23333740, 13.89244399,200.39210327,405.32624244, 41.77950321,"7678a3f7-a8d3-4c08-8b31-8b7da47a081b"
"1273","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:14:24.393Z",245.73937414, 53.36361060, 49.63322523,   2000,282.50000000, 65.23333740, 19.10497317,275.81813713, 62.43512103, 39.80801711,"77db4c6e-53b4-4d46-849d-99330a09fe45"
"1274","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:11:07.228Z",140.59269689,424.30623017, 57.44968862,      0,177.50000000,302.23333740, 97.00000000,157.00317312,408.29693220, 66.37243026,"7b2f3c6c-8aa6-4cd3-9d96-5f7ac410303d"
"1275","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:12:14.999Z",336.90152646,210.13673510, 22.07216252,      0,337.50000000,210.23333740, 16.40121947,347.11809964,240.40231912, 70.07506529,"7e386f4e-3abe-4e91-902b-49c2ee39af06"
"1276","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:13:21.203Z",230.76124758,378.69988159, 48.48648085,      0,217.50000000,444.23333740, 16.40121947,216.65445854,446.42145277, 25.92806893,"8365b833-0c24-458f-970e-f5d05614ab60"
"1277","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:13:36.227Z",203.54701756,224.68129476, 51.55686896,      0,160.50000000,216.23333740, 18.02775638,102.29380511,206.28697315, 61.77930989,"83bb5624-44cb-4dcd-bbdb-6c0df0709b8d"
"1278","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.20,"2021-12-27T04:14:19.636Z",338.03770042,480.53801977, 35.40497106,      0,301.50000000,118.23333740, 12.04159458,300.81219819,117.82307048, 24.14691568,"84e4fa32-bd42-4b27-9959-f42536be799e"
"1279","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.20,"2021-12-27T04:14:30.136Z", 51.58881106,330.92757953, 85.49205629,      0,301.50000000,455.23333740, 26.62705391,303.09519770,456.54835579, 52.98447187,"859972dc-44a0-4abd-90bc-cf7a19b92ac0"
"1280","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:06:57.670Z",186.97553987,415.76319188, 67.88979085,   1000,161.50000000, 48.23333740, 26.87005769,162.12592841, 48.52574296, 35.86686908,"8759b4cd-1fa2-4a3a-9229-e399cd5d53be"
"1281","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:13:53.002Z",  1.51255382,249.01699597, 83.62910163,   1000,  9.50000000,261.23333740, 23.85372088,  0.69864443,260.16584557, 33.31942126,"9c89516c-59d2-4d03-96a2-1188fd816d7f"
"1282","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:10:49.212Z",154.25906585, 33.56793007, 62.71532805,      0, 91.50000000, 30.23333740, 33.60059523,102.09080813, 24.89262381, 74.26263590,"9cb2d4ee-1139-4ff0-b0ab-23b6c0473131"
"1283","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:13:10.070Z",200.30614927,145.91112801, 29.21112299,      0,220.50000000, 87.23333740, 39.21734310,221.13770095, 89.52621368, 69.73148645,"9ee7e974-a369-4d7b-a990-e0e16cb60cbc"
"1284","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.20,"2021-12-27T04:10:31.203Z",345.64011421,164.79983252, 86.20827047,   2000, 46.50000000,338.23333740, 27.80287755, 49.00235318,337.41699183, 40.28083444,"a261fbfa-de27-4236-9608-1f8688587f5f"
"1285","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:14:56.678Z",  2.60483624,411.85022091, 29.17715159,  12000,  6.50000000,416.23333740, 24.83948470, 21.08978388,460.58917619, 69.79969388,"a2744e12-7e4b-40ab-acfd-fce5424564b8"
"1286","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:09:53.948Z",323.48021032,300.82565615, 53.50632501,      0,297.50000000,372.23333740, 31.82766093,299.41032711,368.21864640, 66.88507368,"a61f50ea-85ca-48dd-bd4d-2e6082549ccf"
"1287","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:10:25.153Z",208.18652054,169.09850127, 22.37014851,      0, 86.50000000, 33.23333740, 23.43074903, 86.69063802, 30.17771906, 34.13878229,"b8ff395f-d86e-49cd-954d-c4b2911dce91"
"1288","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:15:04.034Z",135.64413121, 88.13758535, 43.47275799,   5000,132.50000000, 33.23333740, 44.68780594,136.31216382, 32.23938023, 68.00315944,"bc28a2ab-7ab8-41e8-92ac-708026e0b8ef"
"1289","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.20,"2021-12-27T04:11:21.603Z",144.22461340,197.28710108, 85.43494662,      0,143.50000000,331.23333740, 44.59820624,144.19466966,265.21079440, 71.38997183,"bf365d9b-04e3-4a32-922a-b7d2525b47b6"
"1290","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:08:10.503Z",282.19500273,281.25907203, 20.15951621,      0,294.50000000,230.23333740, 32.64965543,293.72354993,228.93139337, 42.00725399,"c1778cd1-26f2-4e98-81b4-cb482ee1b321"
"1291","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:09:05.426Z", 27.06493578,467.36247335, 36.00454375,  87000, 22.50000000,465.23333740, 19.84943324,107.02253065,494.85822497, 99.25273301,"c6913a97-f371-4a45-a2f9-338a9fe60202"
"1292","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:07:53.731Z", 99.32804274,322.39683121, 23.33132341,  77000,101.50000000,323.23333740, 35.51056181,138.87184593,283.10724328, 98.35220280,"c9b519dd-e8a5-4cb3-92f9-5ac5a03ffe41"
"1293","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.20,"2021-12-27T04:11:01.418Z",149.43865896,238.78032258, 73.89803974,      0,271.50000000, 62.23333740, 44.55333882,160.14673451,233.03215119, 81.28861063,"cb1137d9-7452-450d-81da-794d343bbdb3"
"1294","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.50,"2021-12-27T04:13:27.316Z", 32.78743535,427.49765931, 47.09535182,      0,299.50000000,324.23333740, 79.40403012,302.82368874,326.92977266, 56.83926593,"dc552fc6-fae0-4916-aa9c-ee0984faed71"
"1295","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:14:43.272Z",334.93134069, 93.32469384, 99.85767442,      0,328.50000000, 54.23333740, 21.93171220,331.73214187, 54.02140163, 40.62408542,"dd22d579-9884-4ae6-b61e-d78b26cfea04"
"1296","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:08:34.721Z",143.80061100, 35.41444965, 51.30392944,   6000,116.50000000, 52.23333740, 28.42534081, 73.88054216, 72.40721360, 61.60622069,"de26ee7c-73aa-4a45-b871-ffa4aeea6644"
"1297","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:14:05.133Z",163.21089175, 52.99594093, 24.72410943,   6000,162.50000000, 51.23333740, 12.20655562,167.18125476, 60.73453634, 56.06252890,"e1065a0a-4858-49a7-9c0a-1a379beab619"
"1298","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.20,"2021-12-27T04:09:39.327Z", 35.76067426,243.08723432, 83.13371112,   5000, 10.50000000,318.23333740, 41.14608122,  9.20594495,311.81294982, 66.23246472,"ef3af558-5002-4077-8534-c67951abec69"
"1299","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.20,"2021-12-27T04:12:27.723Z", 96.73790089,212.98084919, 66.69367918,      0, 17.50000000,401.23333740, 50.53711507, 26.58858231,395.22229906, 84.18210285,"f9835367-1370-4478-a750-87388e718341"
"1300","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:13:59.038Z",280.85713476,451.73447011, 58.22270805,   5000,261.50000000,473.23333740, 27.80287755,269.83291689,480.73866097, 58.29656377,"fc8b14d0-bc49-4259-9a02-f0f60f855aa3"
"1301","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.20,"2021-12-27T04:08:17.773Z", 40.49439316, 85.98491463, 53.10581727,   6000,209.50000000,447.23333740, 55.31726674,207.94567880,447.05797241, 76.94613285,"fd380294-a9f4-4423-b9f3-9acf44c8feab"
"1302","5.146.249.181","NUm4InAx-4kxpJttJQKm9SSzIJjIhFS32lKE",0.80,"2021-12-27T04:11:29.437Z", 66.18350602,162.13664059, 24.26573693,  27000, 67.50000000,162.23333740, 12.52996409,157.69326212, 67.64635957, 76.04150989,"fd409ee0-8646-4ffb-8700-1aebef072b76"
"1303","69.136.238.239","K5DSPj7M-mCw9q7ukQGn3Tz1FVGgkJmRdNiE",0.20,"2021-12-26T22:54:53.187Z",216.64909745, 35.30503691, 35.91412819,      0,  2.50000000,298.28125000, 72.80109889,  9.63881849,279.14435425, 53.22883693,"89b7ad43-0e2d-4541-9050-819b4bccb360"
"1304","69.136.238.239","K5DSPj7M-mCw9q7ukQGn3Tz1FVGgkJmRdNiE",0.50,"2021-12-26T22:54:23.435Z", 54.25756235,238.62217978, 32.42748174,      0,184.50000000, 55.28125000, 39.56008089,208.27477605, 10.88870974, 91.44403898,"96f11c68-0f6a-494e-b29f-ffd23349d8dc"
"1305","69.136.238.239","K5DSPj7M-mCw9q7ukQGn3Tz1FVGgkJmRdNiE",0.80,"2021-12-26T22:55:13.994Z",260.41378183,484.69724534, 78.94248816,  38000,208.50000000,468.28125000, 57.48912941,142.91276608,456.48853104, 95.13662979,"ba234de1-64b0-439b-b662-8fa47be7bb48"
"1306","131.181.136.22","mtz0hZNX-yq_t3t8aR5bLbKWWDwGiLVx_oEE",0.95,"2021-09-09T03:33:30.404Z",181.12067794,209.54451996, 25.58286858,      0,144.50000000,267.79998779, 34.01470270,102.64090465,325.52421252, 71.84122173,"2d6af5c3-ec23-4332-b9d9-29d4768fa7d6"
"1307","131.181.136.22","mtz0hZNX-yq_t3t8aR5bLbKWWDwGiLVx_oEE",0.90,"2021-09-09T03:35:10.188Z",166.53740352,139.23443249, 63.94372306,   2000,172.50000000,120.79998779, 47.41307836,178.76983040,103.76445407, 56.48882886,"83eef702-384d-44a2-bf92-45052d8fcc27"
"1308","131.181.136.22","mtz0hZNX-yq_t3t8aR5bLbKWWDwGiLVx_oEE",0.95,"2021-09-09T03:32:37.177Z",309.39813163, 35.25574227, 91.26264543,   5000,287.50000000, 68.79998779, 46.09772229,275.01560884, 82.69592346, 69.81591471,"8823406e-af94-4e66-b583-bf06b58ce960"
"1309","131.181.136.22","mtz0hZNX-yq_t3t8aR5bLbKWWDwGiLVx_oEE",0.40,"2021-09-09T03:34:54.526Z",213.66526031,481.22488813, 37.50137195,   1000,195.50000000,486.79998779, 17.00000000,190.19459173,489.99904734, 28.30591573,"e1bb8014-2aec-47f7-b245-c7248ac53fd9"
"1310","131.181.136.22","mtz0hZNX-yq_t3t8aR5bLbKWWDwGiLVx_oEE",0.90,"2021-09-09T03:35:05.408Z",297.76258265,477.05086943, 40.08110768,      0,298.50000000,451.79998779, 23.08679276,298.76062368,385.60403825, 79.81889341,"ed8071da-c5e6-4b92-9edd-02f7f2596b25"
"1311","49.198.197.179","hI8Wthqe-iNOPKM1IcQL4W5BEXtOouX1JRGU",0.50,"2021-09-09T08:06:55.160Z",325.04918652, 77.39321683, 58.65048621,   2000,323.50000000, 71.70312500, 13.00000000,332.42942875, 65.47335879, 34.94919670,"06cd8df1-3943-4ee2-878f-185c188c0664"
"1312","49.198.197.179","hI8Wthqe-iNOPKM1IcQL4W5BEXtOouX1JRGU",0.85,"2021-09-09T08:08:08.642Z",158.06955204,422.68250973, 87.59376475,      0,113.50000000,403.70312500, 22.36067977,109.13936661,401.94107609, 65.70977383,"0f17db38-8afe-4d25-bdf9-f2d8c827cb43"
"1313","49.198.197.179","hI8Wthqe-iNOPKM1IcQL4W5BEXtOouX1JRGU",0.90,"2021-09-09T08:08:19.980Z",132.73888912, 90.76998466, 77.56315129,      0,144.50000000,152.70312500, 18.86796226,156.48277709,159.15826557, 28.97885517,"18ebf86d-3faf-4b0b-9945-686ed8da6525"
"1314","49.198.197.179","hI8Wthqe-iNOPKM1IcQL4W5BEXtOouX1JRGU",0.10,"2021-09-09T08:08:12.769Z",127.37632378,104.80289338, 21.84869327,      0,281.50000000,346.70312500, 21.18962010,288.18936387,349.77338422, 68.10604812,"2f2b0fa7-5baf-4ecd-bf85-4cb4c0941554"
"1315","49.198.197.179","hI8Wthqe-iNOPKM1IcQL4W5BEXtOouX1JRGU",0.95,"2021-09-09T08:08:16.426Z",151.41974854,444.93014195, 95.88243904,      0,121.50000000,478.70312500, 12.80624847,123.71659354,492.18024061, 46.46575720,"2fdcd872-bb14-468d-b409-564f3f80f733"
"1316","49.198.197.179","hI8Wthqe-iNOPKM1IcQL4W5BEXtOouX1JRGU",0.90,"2021-09-09T08:07:17.340Z",278.49928078,221.45587927, 79.12056618,      0,212.50000000,211.70312500,  6.00000000,220.25499290,212.17378795, 46.81144046,"4c5c1780-8a9d-4177-a11f-85ca253b1043"
"1317","49.198.197.179","hI8Wthqe-iNOPKM1IcQL4W5BEXtOouX1JRGU",0.50,"2021-09-09T08:07:26.245Z", 95.85717537, 11.79792015, 88.32053098,      0, 99.50000000, 60.70312500, 32.55764119,106.20716391, 65.79135091, 66.90863572,"55693591-0fb6-4e91-b106-4e30819d4784"
"1318","49.198.197.179","hI8Wthqe-iNOPKM1IcQL4W5BEXtOouX1JRGU",0.25,"2021-09-09T08:08:24.347Z",214.87499916,417.39492449, 84.64516683,   2000,172.50000000, 61.70312500, 53.75872022,185.61553200, 74.90296467, 63.02283212,"5e7b8dd8-56c8-4464-948c-66081675fb88"
"1319","49.198.197.179","hI8Wthqe-iNOPKM1IcQL4W5BEXtOouX1JRGU",0.60,"2021-09-09T08:07:03.593Z",331.63511863, 56.12327354, 78.77603084,      0,284.50000000, 83.70312500,  5.00000000,233.34813061,114.90748748, 74.64304200,"75a4212c-468f-46dc-ae55-55921286be50"
"1320","49.198.197.179","hI8Wthqe-iNOPKM1IcQL4W5BEXtOouX1JRGU",0.95,"2021-09-09T08:08:22.424Z",166.23269487,383.16040243, 70.49889969,      0,141.50000000,330.70312500, 37.48332963,135.64148916,293.40076479, 86.15580317,"7c108bd0-bcbd-4e72-88ef-13ddc77ae385"
"1321","49.198.197.179","hI8Wthqe-iNOPKM1IcQL4W5BEXtOouX1JRGU",0.85,"2021-09-09T08:07:30.790Z",127.83196429,317.81602475, 72.47661225,      0,128.50000000,329.70312500, 58.05170109,166.48624033,396.27444338, 87.28220533,"85ce3be3-79b2-4ae5-92a6-5ed9d22ed070"
"1322","49.198.197.179","hI8Wthqe-iNOPKM1IcQL4W5BEXtOouX1JRGU",0.90,"2021-09-09T08:07:50.121Z", 96.13565107,207.75026843, 54.51707906,   2000, 97.50000000,221.70312500, 52.40229003,107.95551104,248.55641624, 61.48787206,"98d44fbb-42d6-4639-847f-d88bbaa40c9b"
"1323","49.198.197.179","hI8Wthqe-iNOPKM1IcQL4W5BEXtOouX1JRGU",0.95,"2021-09-09T08:07:41.670Z",146.36568080,273.19336931, 89.47608270,      0,144.50000000,268.70312500, 87.78382539,192.11867966,424.64340983, 34.58148528,"acedf01a-73ca-4a95-9793-34c033c6aa17"
"1324","49.198.197.179","hI8Wthqe-iNOPKM1IcQL4W5BEXtOouX1JRGU",0.95,"2021-09-09T08:07:21.844Z", 72.47501304,374.98538115, 60.77476566,      0, 42.50000000,394.70312500,  6.40312424, 27.09734072,404.77193024, 82.94162158,"cc702eb0-d065-40bf-940c-5edfeba45602"
"1325","49.198.197.179","hI8Wthqe-iNOPKM1IcQL4W5BEXtOouX1JRGU",0.95,"2021-09-09T08:07:11.081Z",250.41710337, 91.90609666, 51.04843895,      0,169.50000000, 68.70312500, 27.78488798,150.41285755, 64.48108357, 75.37121622,"e6c39f2b-fdf3-4f49-bad0-fdf9d85ad53d"
"1326","24.0.83.246","uPqLGHLL-YPK_dMrDcvibEDtScdRGXLeFQtA",0.50,"2021-12-27T10:33:45.570Z", 77.99192274,293.05912208, 72.04209038,   1000, 98.50000000,292.73333740, 91.44397192, 90.97113564,293.15841150, 92.70271085,"90b1f6c8-95f1-440c-b602-4634d903d364"
"1327","24.0.83.246","uPqLGHLL-YPK_dMrDcvibEDtScdRGXLeFQtA",0.80,"2021-12-27T10:34:06.126Z", 76.10821182,344.94004999, 27.08968495,   3000, 84.50000000,329.73333740, 44.92215489, 81.84066523,326.42473654, 60.99042542,"b6077c92-a3c7-4c56-9abe-897ad87f2642"
"1328","81.111.60.114","RESda1sJ-EsVne_WRRQj0YwsSZSLtfOc9g9A",0.80,"2021-12-26T22:37:49.454Z", 53.12463637,250.01013789, 95.79757061,      0,124.50000000,228.23333740,  5.00000000, 61.60440645,259.45072472, 21.70258438,"d2c544b1-6c34-47a8-a552-88b19ff6ee68"
"1329","175.39.223.217","BgjzMWwk-Ah0_H_UiJ_3OJCXoePVfsExO1vI",0.45,"2021-09-10T08:02:00.461Z",238.29855279,231.85184088, 21.91581454,  58000,261.50000000,248.70312500, 29.00000000,252.30249204,263.53909188, 90.90211124,"2937bf36-12a3-45db-a1c5-dcb9261ef2f7"
"1330","175.39.223.217","BgjzMWwk-Ah0_H_UiJ_3OJCXoePVfsExO1vI",0.80,"2021-09-10T08:01:32.161Z",141.14197532, 75.07294795, 56.22286294,  33000,183.50000000, 48.70312500, 63.28506933,170.57454655, 36.83960611, 96.64012485,"3ebfcf2b-7f1c-4b8c-9773-72dfe7598200"
"1331","175.39.223.217","BgjzMWwk-Ah0_H_UiJ_3OJCXoePVfsExO1vI",0.20,"2021-09-10T08:01:51.814Z",323.87323661,457.26137581, 25.66161938,      0,345.50000000,249.70312500,158.67261894,295.39915203,188.57604876, 86.70688868,"f3436b51-8d58-4c0d-9f60-2f436b4c4094"
"1332","131.181.136.139","WL63yKWn-VPkD5Goi-xNG5HnweppbkTOL_UI",0.85,"2021-09-09T05:22:21.533Z", 75.41261555, 41.42230621, 56.57570882,      0, 77.50000000, 47.20312500, 13.03840481, 66.88095469, 31.70875802, 98.06992494,"01bf11fa-577e-4e03-ad18-a0c4adb87646"
"1333","131.181.136.139","WL63yKWn-VPkD5Goi-xNG5HnweppbkTOL_UI",0.40,"2021-09-09T05:21:57.171Z", 36.88526955,474.90932610, 21.53023324,      0,176.50000000,310.20312500, 17.11724277,173.85076829,304.95799430, 74.74824481,"07482406-137c-4021-9730-412de896cf27"
"1334","131.181.136.139","WL63yKWn-VPkD5Goi-xNG5HnweppbkTOL_UI",0.95,"2021-09-09T05:14:53.701Z",218.12226701,132.81097866, 84.44399853,      0,260.50000000,112.90625000,  5.00000000,268.00393884,102.01404601, 47.22485408,"101b7676-091f-48e1-8e1f-37eae3829d1a"
"1335","131.181.136.139","WL63yKWn-VPkD5Goi-xNG5HnweppbkTOL_UI",0.95,"2021-09-09T05:13:44.922Z",341.76537413,290.46816586, 31.65708105,      0,321.50000000,311.90625000,  5.00000000,268.57949277,334.60120486, 53.88079761,"37f58de1-67ff-4ca4-bd5b-33fd39827667"
"1336","131.181.136.139","WL63yKWn-VPkD5Goi-xNG5HnweppbkTOL_UI",0.25,"2021-09-09T05:21:43.936Z",214.83182633,454.42038146, 92.83415843,  26000, 29.50000000,214.20312500, 25.07987241, 10.49443630,211.24831064, 78.96557588,"41ec4e82-d842-4675-bc7d-af0f0e9160c5"
"1337","131.181.136.139","WL63yKWn-VPkD5Goi-xNG5HnweppbkTOL_UI",0.95,"2021-09-09T05:15:02.967Z",341.76322707,120.46394049, 55.27093542,      0,297.50000000, 61.90625000,  5.00000000,261.41157144,  9.49285358, 76.22507506,"4dd05feb-c816-4b7c-89a4-51e81c5414d7"
"1338","131.181.136.139","WL63yKWn-VPkD5Goi-xNG5HnweppbkTOL_UI",0.90,"2021-09-09T05:14:37.938Z", 73.38239356,357.56140680, 71.43765954,      0, 53.50000000,332.90625000,  5.00000000, 48.17375692,289.99650939, 61.80482356,"5b2d4133-ac52-4772-a381-5cff7c04b13e"
"1339","131.181.136.139","WL63yKWn-VPkD5Goi-xNG5HnweppbkTOL_UI",0.20,"2021-09-09T05:22:04.841Z",277.61944228,381.88870174, 21.93651930,   2000,317.50000000, 50.20312500, 24.08318916,333.27349051, 37.57113218, 46.92745883,"97491f9e-789e-4894-8a06-8b730713a44e"
"1340","131.181.136.139","WL63yKWn-VPkD5Goi-xNG5HnweppbkTOL_UI",0.90,"2021-09-09T05:14:43.575Z",316.66949841,321.87941005, 67.25414243, 100000,329.50000000,320.90625000,  5.00000000,327.91291089,319.09323886, 41.32736265,"a326f710-c166-4e63-919f-2d3d4ef2086b"
"1341","131.181.136.139","WL63yKWn-VPkD5Goi-xNG5HnweppbkTOL_UI",0.95,"2021-09-09T05:14:58.305Z",289.77016406, 40.74086086, 96.49187366,      0,279.50000000, 88.90625000,  5.00000000,273.06019033, 85.62726087, 34.56336773,"a72e6d56-382e-4b98-88fc-a2dfbc2ea3bd"
"1342","131.181.136.139","WL63yKWn-VPkD5Goi-xNG5HnweppbkTOL_UI",0.40,"2021-09-09T05:14:31.380Z", 89.78843403,289.27385945, 29.28460766,      0,319.50000000,304.90625000,  5.00000000,312.69410337,289.03865895, 78.41758680,"cce4d2f9-f884-4a52-982b-b52437e90640"
"1343","131.181.136.139","WL63yKWn-VPkD5Goi-xNG5HnweppbkTOL_UI",0.90,"2021-09-09T05:21:35.368Z",314.91103796,374.28013707, 46.59537525,      0,319.50000000,367.20312500, 11.00000000,316.93288113,320.54896045, 58.54991315,"e7108f67-9da3-44fd-8ce1-c10b4acb2399"
"1344","131.181.136.139","WL63yKWn-VPkD5Goi-xNG5HnweppbkTOL_UI",0.95,"2021-09-09T05:22:15.240Z",278.45831122,277.94253933, 82.98028314,   5000,281.50000000,281.20312500, 42.04759208,326.37376789,240.94978139, 65.66887095,"fb07cc48-7f18-40f4-8dbe-83f76bcc4809"
"1345","79.224.64.8","almfySKq-PaBGTVBGGUz9AJb6eu-2kBjgNhQ",0.20,"2021-12-26T22:41:25.383Z",105.84439841,326.57927819, 81.32964963,      0,  1.50000000,390.07812500, 55.97320788, 63.52620838,366.08209435, 82.66419669,"270853c0-d89c-4450-8974-12a0b7927d57"
"1346","79.224.64.8","almfySKq-PaBGTVBGGUz9AJb6eu-2kBjgNhQ",0.20,"2021-12-26T22:40:26.109Z", 20.49552730, 98.15183250, 77.19634104,   1000,257.50000000, 41.07812500, 41.19465985,258.39057744, 43.89869254, 41.99481842,"3038e7eb-a8cd-4ac3-8901-9a582091fcbc"
"1347","79.224.64.8","almfySKq-PaBGTVBGGUz9AJb6eu-2kBjgNhQ",0.20,"2021-12-26T22:40:45.464Z", 62.05585633, 34.84114189, 97.15100015,      0,194.50000000,128.07812500, 65.74191966,195.29415503,128.91135628, 82.82194937,"4c3aed52-57e2-481d-9a34-cfee3fbc1b6d"
"1348","79.224.64.8","almfySKq-PaBGTVBGGUz9AJb6eu-2kBjgNhQ",0.80,"2021-12-26T22:41:00.628Z",244.46250587,192.82696234, 56.61614991,   1000,244.50000000,192.07812500, 45.27692569,245.68386494,229.15070583, 33.34014840,"7f882c07-dfff-4ba0-9d7d-c03cbf6dbbe8"
"1349","79.224.64.8","almfySKq-PaBGTVBGGUz9AJb6eu-2kBjgNhQ",0.20,"2021-12-26T22:38:49.000Z", 17.95690282, 38.94831391, 40.89163018,      0,304.50000000,294.07812500, 97.04638066, 43.31044613,204.58139200, 70.53948036,"8c9cd52a-2573-4874-be0c-9241248f7e4b"
"1350","79.224.64.8","almfySKq-PaBGTVBGGUz9AJb6eu-2kBjgNhQ",0.80,"2021-12-26T22:40:07.353Z",131.14290636, 60.46731361, 61.81864356,      0,138.50000000,113.07812500, 16.12451550,156.27795804,168.36874475, 68.11509700,"95c05755-f8d8-4f37-b162-58801e9d593c"
"1351","79.224.64.8","almfySKq-PaBGTVBGGUz9AJb6eu-2kBjgNhQ",0.20,"2021-12-26T22:41:34.032Z",197.17032649, 36.31874799, 84.75290218,      0,207.50000000, 21.07812500, 16.27882060,205.27119758, 18.27423216, 20.40399218,"a5dd3114-6b35-4826-8d60-4449dae7b1f6"
"1352","79.224.64.8","almfySKq-PaBGTVBGGUz9AJb6eu-2kBjgNhQ",0.20,"2021-12-26T22:41:41.011Z",319.20347280, 51.28697355, 80.45396402,      0, 49.50000000,283.07812500, 89.47066558, 57.18150777,284.66257921, 82.79765552,"b287df96-8979-4974-bff7-b20f0c183df9"
"1353","79.224.64.8","almfySKq-PaBGTVBGGUz9AJb6eu-2kBjgNhQ",0.50,"2021-12-26T22:41:16.824Z", 89.82346199, 49.89198852, 31.63638107,      0, 88.50000000, 51.07812500, 30.88689042, 21.70956324,168.83331737, 56.23459827,"c5686542-ba15-4de9-ab55-197bb3a17bf0"
"1354","79.224.64.8","almfySKq-PaBGTVBGGUz9AJb6eu-2kBjgNhQ",0.80,"2021-12-26T22:39:33.859Z",285.41691472,457.88352339, 26.83031162,   2000,301.50000000,456.07812500, 19.92485885,335.17109509,440.37198980, 39.36196342,"cc7f16f0-78a9-4742-9223-981011360ecb"
"1355","79.224.64.8","almfySKq-PaBGTVBGGUz9AJb6eu-2kBjgNhQ",0.20,"2021-12-26T22:41:56.576Z",263.78432416, 76.39119864, 77.64632010,   1000,249.50000000,112.07812500, 25.61249695,249.46919219,118.12262408, 28.17193578,"e60de80d-f19e-4ba1-9dd8-5c85d3f9922f"
"1356","79.224.64.8","almfySKq-PaBGTVBGGUz9AJb6eu-2kBjgNhQ",0.80,"2021-12-26T22:41:49.292Z", 59.25231494,271.14662315, 71.57341080,      0, 63.50000000,341.07812500,  5.00000000, 73.33262403,415.70111204, 80.24558199,"fba46b91-21b4-4709-b455-120337fa32fe"
"1357","80.233.50.221","7ihxM4AA-iZmfDbMjXSm3BUwe6hN2cwS_k34",0.80,"2021-12-26T22:40:28.578Z",137.46609717, 21.35351855, 76.80379077,  14000, 87.79998779, 19.46667480, 63.89053138, 41.92267925, 20.59337458, 89.45756550,"068d9afd-5c6f-43d2-b7ea-f85c97817701"
"1358","80.233.50.221","7ihxM4AA-iZmfDbMjXSm3BUwe6hN2cwS_k34",0.80,"2021-12-26T22:40:54.627Z",137.86292374,421.54261273, 38.45753076,      0,301.79998779,135.46665955, 55.71355311,351.46970814,121.19267223, 38.55596463,"1ebcf301-db1a-43ac-853f-29c79f69b4c5"
"1359","80.233.50.221","7ihxM4AA-iZmfDbMjXSm3BUwe6hN2cwS_k34",0.20,"2021-12-26T22:41:44.347Z",  2.07757839,215.95848395, 46.84425512,   1000,341.79998779,443.46665955, 29.52964612,352.41166200,434.21906951, 38.62904911,"2e470c31-8cfc-4086-be59-7b7f5b946895"
"1360","80.233.50.221","7ihxM4AA-iZmfDbMjXSm3BUwe6hN2cwS_k34",0.20,"2021-12-26T22:39:27.730Z",135.64541193,250.75359775, 66.81577943,      0,278.79998779,439.46665955, 43.56604182,275.65114622,435.80416351, 25.53477507,"74f682ee-c699-42d3-8c21-281b46b9bc7b"
"1361","80.233.50.221","7ihxM4AA-iZmfDbMjXSm3BUwe6hN2cwS_k34",0.50,"2021-12-26T22:42:01.996Z",234.58268569,147.07559642, 45.31100226,      0, 81.79998779,193.46665955, 49.57822102, 41.13381840,198.95788059, 84.08337002,"8e9e9f03-ccf8-4f92-81be-6fd4cbb6b9d8"
"1362","80.233.50.221","7ihxM4AA-iZmfDbMjXSm3BUwe6hN2cwS_k34",0.20,"2021-12-26T22:41:28.176Z",287.75350206, 65.41710953, 72.95801090,   1000, 93.79998779,210.46665955, 17.88854382, 92.05978919,205.02465935, 26.80762276,"9f60e866-97bc-479f-a23a-cc25f9475bf1"
"1363","80.233.50.221","7ihxM4AA-iZmfDbMjXSm3BUwe6hN2cwS_k34",0.80,"2021-12-26T22:39:07.759Z",283.49993519,210.67467308, 77.17734048,      0,173.79998779,203.06666565,102.85912696, 63.61993123,208.69518052, 63.70869717,"b8cedbcf-17c9-426f-a8f8-11a6cbab0fc9"
"1364","80.233.50.221","7ihxM4AA-iZmfDbMjXSm3BUwe6hN2cwS_k34",0.80,"2021-12-26T22:41:09.199Z",184.42315776,229.40942096, 34.12026849,      0,147.79998779,373.46665955, 33.97057550,139.71102224,394.07935843, 51.64224539,"d9e9a3ef-3e53-4209-b3d2-73de5b824537"
"1365","80.233.50.221","7ihxM4AA-iZmfDbMjXSm3BUwe6hN2cwS_k34",0.50,"2021-12-26T22:40:02.018Z",303.81105753,453.94932649, 71.86847422,      0,276.79998779,342.46665955,132.77424449,268.45379232,267.88483357, 53.66492625,"f42f087e-d22b-486c-bdff-9b20aa389307"
"1366","154.21.21.88","9o6YNUWW-5xRAbs22dTLjw6ZyvkCKvL3lZ-U",0.80,"2021-12-27T13:51:44.995Z",324.87219091,375.99097291, 81.07616003,   6000,290.50000000,313.21875000, 30.00000000,260.42514802,258.87902425, 63.30478459,"4d861a7c-5ec0-4b26-888d-3d148fb97ed1"
"1367","154.21.21.88","9o6YNUWW-5xRAbs22dTLjw6ZyvkCKvL3lZ-U",0.20,"2021-12-27T13:51:05.458Z",321.82764657,259.90990496, 67.05106673,   1000,107.50000000,324.21875000, 33.60059523,107.44731053,322.48488696, 41.63521500,"4d87eb43-bbcc-4444-b8ec-97d553753dae"
"1368","154.21.21.88","9o6YNUWW-5xRAbs22dTLjw6ZyvkCKvL3lZ-U",0.50,"2021-12-27T13:51:32.614Z",300.11003820,331.90821506, 31.44246928,   1000, 19.50000000,386.21875000, 31.38470965, 15.16457119,383.51721508, 24.00542905,"57d23230-ba51-4ee0-b74b-439dfb6bf2c2"
"1369","154.21.21.88","9o6YNUWW-5xRAbs22dTLjw6ZyvkCKvL3lZ-U",0.80,"2021-12-27T13:51:16.665Z", 70.60367652,112.71501921, 53.27224326,   1000, 77.50000000,120.21875000, 32.64965543, 73.93204428,116.82598221, 25.22234035,"b771145c-e175-4992-84ff-889956905be5"
"1370","154.21.21.88","9o6YNUWW-5xRAbs22dTLjw6ZyvkCKvL3lZ-U",0.20,"2021-12-27T13:50:51.659Z",349.68128539, 26.69409033, 62.76342330,   1000,  7.50000000,272.21875000, 44.72135955,  3.35201829,266.37761610, 31.62246032,"ef0a076e-e80d-43e3-9261-583fc0bfb8e3"
"1371","124.185.247.108","6XxPg5qD-vJZkom_64ZzfNPJclvT4btvoI84",0.80,"2021-09-09T05:07:55.025Z",319.19823589,453.85497069, 72.62529150,      0,322.00000000,407.62500000,  5.00000000,317.52171136,497.62319178, 56.88390973,"f4baba9f-6e57-4d75-8d67-2dad6f61c775"
"1372","188.228.90.62","9GYArnsE-RClQYJrMwrsZrzzjHbriGXTFwM4",0.80,"2021-12-26T22:38:40.726Z",204.39944801,426.25038277, 98.88236962,      0,217.50000000,412.28125000, 22.20360331,222.10096026,423.29288402, 53.81653911,"64915cd4-697a-4ec1-80f0-a21e6d5aa39e"
"1373","188.228.90.62","9GYArnsE-RClQYJrMwrsZrzzjHbriGXTFwM4",0.20,"2021-12-26T22:38:20.416Z", 96.61043981, 58.88884530, 61.79264934,      0, 68.50000000, 73.28125000, 70.76722405, 61.58668069,113.60133535, 53.94651428,"aba11b1b-27ac-42e6-a311-7be8e6d2f8b1"
"1374","188.228.90.62","9GYArnsE-RClQYJrMwrsZrzzjHbriGXTFwM4",0.20,"2021-12-26T22:38:02.415Z",139.31843300,383.11572299, 41.98646455,      0,142.50000000,383.28125000,  5.00000000,182.90847926,407.93070756, 20.20644503,"e1cf89af-1647-4b0e-bcab-d31071638853"
"1375","188.228.90.62","9GYArnsE-RClQYJrMwrsZrzzjHbriGXTFwM4",0.50,"2021-12-26T22:38:30.114Z",298.46475380, 22.87396274, 82.52211162,      0,109.50000000, 17.28125000,117.74548824,102.82105531, 58.77020447, 43.24641328,"f6c80938-c425-4bc4-89c9-c8555baa1df8"
"1376","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.20,"2021-12-26T22:44:33.495Z", 41.59554358,216.92324425, 30.93497629,      0, 97.50000000,107.28125000, 31.14482300,129.77183411, 48.79819704, 79.95542301,"0ad27239-f392-4010-9b5b-1e1d4aa69dfd"
"1377","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.20,"2021-12-26T22:41:48.083Z",322.43507134,287.08411479, 89.03331802,      0,  8.50000000,320.28125000, 90.08884504, 12.99951331,314.36440502, 87.14824703,"0ce1c479-6393-4895-a3e4-d4bfb0b3ce54"
"1378","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.50,"2021-12-26T22:42:32.781Z", 44.47006346,302.09131364, 99.38229008,      0, 85.50000000,263.28125000, 10.00000000, 62.25431618,268.43786904, 22.22158124,"3622d229-8bcd-4690-aca2-f6eac0eadace"
"1379","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.80,"2021-12-26T22:43:31.993Z",282.39404239,348.36280852, 33.54617642,   7000,280.50000000,355.28125000, 36.87817783,306.94712303,326.79777999, 67.88154554,"3a32c63e-63fd-4db5-94e5-bebb43bb8e8e"
"1380","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.20,"2021-12-26T22:42:22.461Z", 22.21142514,165.49030104, 34.50617973,      0,302.50000000,339.28125000, 55.21775077,296.34542552,335.19611456, 41.86519953,"3ba1b5dc-f3f2-4f9e-bdda-e9cd046cb139"
"1381","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.80,"2021-12-26T22:44:20.159Z",334.88941540,166.93266367, 55.23444460,      0,260.50000000,348.28125000, 27.80287755,237.32703602,396.85629088, 51.91833655,"51e49a3a-c4a2-4f46-9023-f683f63710a8"
"1382","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.50,"2021-12-26T22:44:40.676Z",168.39953902, 55.28556588, 85.23737611,      0,162.50000000, 65.28125000, 81.46778504,177.24666450, 25.63356665, 61.44486111,"554ca106-8056-4e9e-a201-1adaffc29857"
"1383","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.50,"2021-12-26T22:43:16.505Z", 96.76453594,384.99815889, 84.93217106,      0,162.50000000,380.28125000, 36.67424164,200.97748164,372.81722274, 62.22315939,"6ce9f90c-abfd-4561-806f-a65d9481e9a9"
"1384","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.20,"2021-12-26T22:42:48.778Z", 45.38840039, 26.21416803, 64.53697888,      0,219.50000000,256.28125000, 26.57066051,262.37074597,276.65581303, 65.88793588,"8917c854-d936-41e3-b681-a6366684d133"
"1385","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.50,"2021-12-26T22:44:37.380Z", 96.69537594,431.29817440, 78.04901722,      0, 12.50000000,390.28125000, 28.60069929, 75.90087642,425.86723525, 79.16947532,"90d721c3-72e8-4483-bb41-3a27c83c97c8"
"1386","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.20,"2021-12-26T22:42:39.390Z",225.61923317,227.84741270, 33.60502289,      0, 49.50000000,395.28125000, 76.84399781, 50.15286831,387.71870586, 68.46694012,"afaf4575-fa52-4ded-a32a-b6e8d56e8ef3"
"1387","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.50,"2021-12-26T22:42:09.573Z",116.34604691,208.51050111, 45.57607951,      0,120.50000000,212.28125000, 50.24937811,108.41989642,236.34044151, 81.39349193,"bba43734-42fa-4bba-803b-53f2afe69842"
"1388","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.50,"2021-12-26T22:44:25.019Z",142.00373850,288.59746102, 36.13195806,  79000,137.50000000,295.28125000, 36.00000000,174.29323458,267.64799299, 99.12904810,"bc6f012b-2afc-4f9f-8d83-be9889689ee9"
"1389","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.50,"2021-12-26T22:43:06.343Z",104.67817313,288.60840394, 74.72536100,   4000, 80.50000000,284.28125000, 38.91015292, 63.03124408,276.48894933, 61.47284666,"cb9b6a11-096b-45b7-9382-b279f0f0d1c0"
"1390","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.50,"2021-12-26T22:43:52.918Z", 46.32262899,338.17988675, 99.71895300,   1000,261.50000000,442.28125000, 27.73084925,257.20505377,440.74319748, 27.88142530,"d4dfbc3d-e08c-4acf-9cc9-28da59ff247e"
"1391","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.80,"2021-12-26T22:43:42.497Z",351.15534763, 35.56799221, 58.81883644,  12000,340.50000000, 37.28125000, 51.66236541,350.68466473, 28.63396756, 81.10726550,"e567ee8e-79c7-47dc-94ee-277e9760773f"
"1392","69.219.171.4","fQrbfNnz-NLmyqFlRpZY-1oG6V6mhhgqjwtQ",0.50,"2021-12-26T22:44:01.921Z",202.86918053,440.76821143, 63.40644284,   1000,210.50000000,422.28125000, 15.81138830,207.47205274,422.37936904, 22.26459977,"e889db1d-fc24-421b-b020-cd67c712d1ab"
"1393","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.80,"2021-12-26T22:43:28.192Z", 56.22321888,324.56707746, 23.60747915,      0, 57.50000000,324.28125000,  5.00000000, 22.51510837,357.27292066, 57.78753275,"0099cef4-c2ce-4706-b09e-7fd5f98405db"
"1394","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.50,"2021-12-26T22:50:06.728Z", 92.51174109,436.90607143, 24.51418433,  37000, 95.50000000,438.28125000, 24.08318916,120.84033263,421.64714705, 83.30403487,"04873d06-23c5-49dc-a891-3e58f0bc412b"
"1395","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.50,"2021-12-26T22:37:42.622Z",272.23522421,279.77620308, 52.22941968,      0,271.50000000,306.28125000,163.61540270,167.78432880,342.61645234, 44.25558562,"08d50264-d0d4-41b6-b2e7-585abc1de08c"
"1396","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.20,"2021-12-26T22:43:22.548Z",163.15490267,476.62705619, 67.53556667,      0,151.50000000,461.28125000,  5.00000000,153.33922928,464.76941228, 42.48503454,"0facd793-6259-47fb-a395-4bcf6f5a618f"
"1397","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.20,"2021-12-26T22:42:05.479Z", 43.90244753,439.72234113, 59.49884103,   1000,101.50000000,137.28125000, 24.04163056,102.19263330,138.41051116, 28.93420336,"1655682e-ea4e-47f0-afbb-9e4c05aa5b00"
"1398","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.20,"2021-12-26T22:43:37.325Z",219.51503255,349.51319283, 98.53487191,      0,165.50000000, 31.28125000,  6.40312424,170.51008189, 40.95842251, 75.01452396,"33993a2d-5e26-4f5e-b8ca-03383776ef8e"
"1399","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.20,"2021-12-26T22:47:25.718Z", 67.44953413,201.51029120, 29.56254525,   4000,246.50000000,175.28125000, 64.53681120,237.76944633,172.66761810, 78.14471619,"3614bbfb-b40a-4a68-b5f4-e68d5dc657dc"
"1400","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.80,"2021-12-26T22:47:35.441Z", 79.77615365,153.07045098, 50.52966067,      0, 61.50000000,151.28125000, 16.40121947, 20.65118421,154.26222420, 62.63062471,"3ea764b2-5503-44a8-be79-96bbb65dc8a6"
"1401","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.80,"2021-12-26T22:45:14.152Z",132.32103229, 86.14495660, 44.85685218,      0, 77.50000000,268.28125000,  5.00000000, 57.36044504,342.31756667, 80.19788109,"41d2d9b3-8a3b-4850-b73f-c0d778a8d04a"
"1402","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.50,"2021-12-26T22:41:02.405Z",119.38908135,252.82963240, 93.84757709,      0, 10.50000000,330.28125000, 38.27531842,  3.14599626,329.32502513, 84.77602069,"4237d609-ab69-44e0-862b-e3aeb83c4546"
"1403","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.80,"2021-12-26T22:43:51.221Z",324.71203452, 42.94589767, 76.90873332,      0,327.50000000,104.28125000,  5.00000000,326.21765738,113.07002001, 45.35607928,"50822fce-63cd-469d-9ea4-a689bca226a1"
"1404","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.20,"2021-12-26T22:45:06.011Z",122.10602797,466.00993140, 28.83529416,      0,244.50000000, 88.28125000,  9.21954446,245.73615208, 93.03355039, 40.78818111,"53723afb-f6ef-41c0-87d0-d72ab1ecbddd"
"1405","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.80,"2021-12-26T22:38:59.163Z",232.02841479,114.75991391, 21.07172129,      0,277.50000000,155.28125000,135.80132547,228.82988374, 99.89528178, 65.09384165,"57d8992c-d87c-48bd-b52a-767a6a3efa00"
"1406","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.80,"2021-12-26T22:43:45.293Z",102.35293533,182.49789448, 62.79268303,      0, 51.50000000,171.28125000, 10.44030651, 24.24812292,170.83611547, 38.20323464,"57f21c6a-b831-4014-89df-67702f3f0023"
"1407","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.20,"2021-12-26T22:42:23.925Z",299.98730567, 77.00486537, 50.45369857,      0,116.50000000, 67.28125000, 29.68164416,113.70260495, 26.24946006, 82.65503494,"66566c36-cac9-4c27-a031-e93b09f9a574"
"1408","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.80,"2021-12-26T22:51:19.532Z",100.19684628,123.85439728, 51.87037695,   2000,101.50000000,119.28125000, 18.02775638, 95.90667063,122.12974284, 39.86695496,"6d3c3656-1a30-402d-9857-53f374b3b3a4"
"1409","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.20,"2021-12-26T22:44:50.746Z",110.09346583,235.41072070, 66.25958878,      0,100.50000000,307.28125000,  5.00000000,100.27541639,306.95808408, 25.20443906,"708cc1c7-3b6d-4a57-ad4d-379ca27a8e05"
"1410","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.80,"2021-12-26T22:43:05.488Z",321.66463884,156.72411446, 67.09205218,      0,311.50000000,129.28125000,  6.40312424,317.07062055,130.48608476, 91.48212864,"724cafae-3b55-4c47-8d36-1e670ff8fe06"
"1411","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.50,"2021-12-26T22:42:56.035Z",120.31747917, 21.17225572, 42.86096487,      0,118.50000000, 21.28125000,  6.40312424,133.93757929, 12.83254234, 76.91791470,"8076d1aa-06cd-4f03-b810-6b5898df0f97"
"1412","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.80,"2021-12-26T22:44:54.989Z", 46.85893407,485.20481520, 88.66224873,      0, 70.50000000,457.28125000,  5.00000000, 93.94011245,436.74684011, 85.51595130,"85448cfe-1cdf-480e-91d2-67787db9cf4f"
"1413","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.50,"2021-12-26T22:45:00.239Z",270.86920323,176.28222069, 50.31803751,      0,275.50000000,176.28125000, 18.38477631,223.45573730,142.48356772, 99.45737933,"86bc6383-1c95-478e-9a38-df36c03db766"
"1414","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.20,"2021-12-26T22:41:44.702Z", 15.32241243,143.41804375, 70.78049770,   1000, 71.50000000,413.28125000, 53.90732789, 68.60698444,409.70930233, 56.34857802,"873f122f-a139-4e8f-a1d6-c7c7f9442484"
"1415","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.20,"2021-12-26T22:43:33.475Z",244.67845862,334.17430165, 44.74607856,      0,236.50000000,316.28125000,  5.65685425,222.27456497,279.17317092, 58.38929530,"87b2aa57-0ddb-434b-aa43-ec7e81294b41"
"1416","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.50,"2021-12-26T22:49:48.283Z",108.34264623, 38.53446124, 63.76445303,      0, 72.50000000, 34.28125000, 30.61045573, 43.39829375, 38.08572182, 63.79429642,"895bb4d5-d2b3-4bc6-9ee4-8c40d78b18ca"
"1417","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.50,"2021-12-26T22:42:18.156Z",250.93490438,387.56465850, 58.77722869,      0,160.50000000,389.28125000, 26.62705391, 92.86581693,408.56994248, 98.44563562,"8e973342-4132-4344-9818-c9f4a63b21fe"
"1418","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.20,"2021-12-26T22:39:20.120Z",188.00850991,431.71722324, 68.07463099,      0,164.50000000,234.28125000,  5.00000000,269.31417993,390.64810475, 56.79877494,"948aaa4c-81ac-4b34-8e33-3066cd9c3a65"
"1419","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.80,"2021-12-26T22:51:44.483Z", 31.92401457, 43.22850277, 75.47528799,      0, 68.50000000, 54.28125000, 10.81665383, 67.21143430, 52.22910425, 25.38273979,"94f594ca-c4d8-4281-a249-b95a904499c4"
"1420","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.50,"2021-12-26T22:39:32.412Z", 35.38224687, 44.85892427, 86.91018383,      0,331.50000000,114.28125000, 86.68333173,321.65529682, 60.72550226, 37.87265612,"b660a1f3-c5fc-40d4-b608-feb86695fb11"
"1421","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.20,"2021-12-26T22:50:51.194Z", 65.92963866,288.50909731, 64.27124423,   1000,290.50000000,109.28125000, 34.40930107,287.66246317,107.21861932, 37.85436368,"bda2f6b6-7060-4360-8bf5-adc712e7c51c"
"1422","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.80,"2021-12-26T22:46:39.418Z",145.25145153,307.17954267, 88.12508059,      0,159.50000000,325.28125000,  5.00000000,158.09289227,321.80247370, 20.88317559,"bf21193d-68c7-424a-abab-d743a00750de"
"1423","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.80,"2021-12-26T22:51:11.438Z", 65.07235344,326.68449884, 52.58884943,      0, 67.50000000,324.28125000, 38.94868419,333.73591261, 13.09968299, 66.16258120,"c0ac5c9f-e3ac-4d0e-baf1-840f62cf3220"
"1424","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.50,"2021-12-26T22:46:34.164Z",116.72499077,275.20902310, 62.79131753,      0,184.50000000,254.28125000, 20.24845673,229.27569399,246.13631445, 38.69330260,"cceec4e6-603b-4beb-915b-ffc7b1a1bd44"
"1425","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.80,"2021-12-26T22:42:50.578Z",106.78036557,359.00399355, 62.69584823,   2000, 82.50000000,348.28125000, 21.02379604, 89.41573971,351.62468490, 44.58411920,"d37f0f26-48bc-4934-9340-8654295297c7"
"1426","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.80,"2021-12-26T22:39:52.659Z", 40.40262529, 66.09513641, 24.38219927,      0, 40.50000000, 67.28125000, 23.34523506, 65.60180495,105.59285990, 66.59937557,"d40c0d89-00a2-4cae-a09f-36e12a2ba29c"
"1427","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.20,"2021-12-26T22:47:02.570Z",330.09782241,205.44994375, 68.86970750,  12000,303.50000000, 43.28125000, 66.57326791,302.65961350, 23.91846969, 89.80334478,"d9f03b60-37ea-4c05-921a-eb8ce52b6bf0"
"1428","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.20,"2021-12-26T22:47:47.908Z",151.04865775,156.36994524, 95.74810032,   3000,169.50000000, 28.28125000, 51.86520992,183.63954067, 29.62183980, 66.46187656,"db1989e3-e04e-4aa8-9747-41970b563981"
"1429","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.50,"2021-12-26T22:51:35.897Z",  1.45830865,310.53520424, 74.26256131,      0,330.50000000,327.28125000,  5.00000000,329.71921557,326.25301799, 34.47666605,"dc613f80-d49e-4554-9482-7ef9382a7100"
"1430","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.50,"2021-12-26T22:46:54.070Z", 29.31462884,310.92973484, 79.67640905,      0, 81.50000000,313.28125000, 11.18033989,137.24057615,319.67261130, 80.21448155,"e1335739-16ad-4f3f-a8fd-cc513599769d"
"1431","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.80,"2021-12-26T22:43:00.848Z",328.81442899,234.94663693, 81.38199402,      0,102.50000000, 65.28125000,  5.00000000, 80.26934960, 44.59385051, 55.85904401,"ee8546f2-0697-4ec3-b531-36a3a0daa66b"
"1432","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.20,"2021-12-26T22:43:55.771Z", 40.50736695,492.18725394, 26.93053659,  68000,312.50000000,286.28125000,  6.70820393,313.88728288,289.01289613, 55.03063205,"f277b384-29da-4fc9-92ed-994925d57d91"
"1433","184.161.82.135","zvLI9vAC-TQecBih_0AOVTngjrUsusWg_HXU",0.80,"2021-12-26T22:51:26.398Z",244.96348751,308.06676669, 51.57074157,      0,240.50000000,299.28125000,  5.00000000,240.41518086,301.11799678, 35.79422001,"f5d47b9d-f91d-4d05-a3bc-71c03a58f4f2"
"1434","73.129.170.224","FlnF6IZJ-6z9q4xLHOMxkYMrX9i40KrBpg4U",0.80,"2021-12-26T22:55:55.005Z",293.35309784,420.23932742, 60.42992173,      0, 34.50000000,370.07812500,  5.00000000, 33.69740840,379.39229620, 91.83879992,"3ac7ddce-2cb3-4ba6-9a9f-6c120581ea60"
"1435","73.129.170.224","FlnF6IZJ-6z9q4xLHOMxkYMrX9i40KrBpg4U",0.80,"2021-12-26T22:53:29.697Z",333.66173932,184.77953084, 31.84040578,      0,320.50000000,215.07812500,  5.00000000,272.81284304,219.69472957, 80.65284208,"62918f9e-eb0b-45b7-8d89-53886b649a01"
"1436","73.129.170.224","FlnF6IZJ-6z9q4xLHOMxkYMrX9i40KrBpg4U",0.20,"2021-12-26T22:53:52.244Z", 66.84161917,  1.23780068, 66.34181114,      0,164.50000000, 36.07812500,  5.00000000,209.20399359, 32.68848877, 87.25253117,"6699c1e0-9c41-4e1e-8d7c-ae13332f2856"
"1437","73.129.170.224","FlnF6IZJ-6z9q4xLHOMxkYMrX9i40KrBpg4U",0.80,"2021-12-26T22:56:12.113Z",306.22202075,182.85271124, 96.91909405,      0,323.50000000,278.07812500,  5.00000000,323.06107014,299.51045395, 29.21290795,"e478092f-052c-45f4-a456-0c56faaec7a4"
"1438","73.129.170.224","FlnF6IZJ-6z9q4xLHOMxkYMrX9i40KrBpg4U",0.80,"2021-12-26T22:55:42.684Z",157.52883110,310.78028925, 43.12184408,      0,324.50000000,321.07812500,  5.00000000,324.74972075,309.52909228, 23.20470147,"f34a6592-c7c9-44d7-a086-24667d0a2795"
"1439","175.39.172.40","54FkGKIT--ecHexHgZKApYaFzmwwS2kUC3eg",0.20,"2021-09-09T05:18:54.554Z", 88.13991643,  9.69322722, 50.76845043,      0,183.50000000,188.70312500, 54.58937626,296.95895642,359.74504560, 54.54844498,"661c0e05-2a7f-4204-abac-4ef70eeac5da"
"1440","175.39.172.40","54FkGKIT--ecHexHgZKApYaFzmwwS2kUC3eg",0.90,"2021-09-09T05:19:03.506Z",137.54970852,179.08441119, 51.54614657,      0,138.50000000,201.70312500,  5.00000000,136.64618139,200.49130410, 80.63384810,"bb0809c9-be69-4c27-9b72-853f1356f7e4"
"1441","175.39.172.40","54FkGKIT--ecHexHgZKApYaFzmwwS2kUC3eg",0.40,"2021-09-09T05:18:20.907Z",106.50726741,479.66850499, 55.65964351,      0,107.50000000,479.70312500, 25.01999201,148.43435306,  4.18489937, 70.27797698,"e3152d68-9d44-4760-b005-6f9d5663a486"
"1442","78.22.161.1","dZDUv4Fm-ae4kEiEltu0RwPfd1yPgAcBdHeE",0.80,"2021-12-26T22:40:59.305Z", 10.86491507, 16.22120647, 23.87745769,      0, 87.39996338, 90.31250000, 14.21267040,  2.72441830, 63.88005737, 46.09127349,"19c22040-5e12-419c-8244-39eec0a2567a"
"1443","78.22.161.1","dZDUv4Fm-ae4kEiEltu0RwPfd1yPgAcBdHeE",0.80,"2021-12-26T22:40:52.103Z",293.92605598,152.20554912, 99.01287619,      0,286.39996338, 86.31250000, 21.09502311,302.29516613, 71.13043056, 65.56520873,"3dd8c86c-b324-4eea-a5c9-c6edcb54f60c"
"1444","78.22.161.1","dZDUv4Fm-ae4kEiEltu0RwPfd1yPgAcBdHeE",0.20,"2021-12-26T22:41:07.556Z", 35.05430721,342.28582555, 94.77951036,   4000, 40.39996338,378.31250000, 39.35733731, 78.26072593,414.72424003, 62.70348674,"f78b5fcc-a5f3-49af-a011-27528f960cc8"
"1445","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.20,"2021-12-26T23:54:13.473Z", 38.95945435,196.62986249, 67.24300022,      0, 72.50000000,456.43334961, 66.85057965, 61.39605335,484.89097245, 99.38388358,"04049b79-ef9c-494b-8b8b-43507130b7d6"
"1446","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.80,"2021-12-26T23:53:42.946Z",329.75338986,285.51522561, 20.72033819,  11000,330.50000000,286.43334961, 19.20937271,333.98739103,297.23531490, 66.63156283,"19b4634c-e8e3-44d0-ba3f-d09b16ffd9e6"
"1447","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.50,"2021-12-26T23:56:28.241Z",241.37378207,219.92081729, 27.44292882,  16000,231.50000000,216.43334961, 14.21267040,177.30159861,186.05282921, 70.05939634,"1bcfdc28-bab3-4dbf-ba79-2bf52f1c30f5"
"1448","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.80,"2021-12-26T23:53:21.311Z",138.87810749, 37.72804814, 89.60149558,      0,153.50000000, 46.43334961, 20.59126028,149.82723950, 44.12342388, 23.24799630,"2869ce48-64a3-4ead-9b0f-368c725a9528"
"1449","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.20,"2021-12-26T23:53:33.086Z", 79.77686270, 78.10490202, 22.24508834,   1000,218.50000000,452.43334961, 37.53664876,214.98991534,448.97565970, 29.23122937,"30e60aa4-96fc-4a0a-ace7-becee980adb8"
"1450","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.50,"2021-12-26T23:51:29.990Z",192.43445515,487.34038802, 34.63499649,   5000,311.50000000,175.43334961, 31.82766093,337.65769846,173.61811361, 64.08958044,"39c3f36b-47a2-4dd1-be11-328a8ea6abf8"
"1451","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.80,"2021-12-26T23:54:02.709Z",  7.44296791,225.91756538, 53.29702368,   2000,134.50000000,398.43334961, 44.72135955,153.59969885,409.99496497, 55.64846047,"4a5379b5-1b84-4fe7-b03f-986a1a9691fa"
"1452","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.80,"2021-12-26T23:57:32.160Z",252.51497590, 39.81643901, 58.27498607,   1000,253.50000000, 37.43334961, 19.20937271,250.66193757, 33.81737857, 20.25797056,"5b269103-f576-4313-8b7d-5aa36ca5d11e"
"1453","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.20,"2021-12-26T23:56:17.109Z",107.18238770, 81.14503932, 82.61643685,  11000,286.50000000, 55.43334961, 43.93176527,317.20286739, 45.18455195, 76.06257473,"637e5954-acc0-4e89-9b7f-b64ce42d04b8"
"1454","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.20,"2021-12-26T23:51:00.617Z",295.19740654, 53.48114411, 32.01248350,   2000,312.50000000, 55.43334961, 22.62741700,309.75234659, 53.83610431, 44.22169613,"809d87fa-dd16-400c-803f-920a51375140"
"1455","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.20,"2021-12-26T23:51:42.131Z", 75.06385178,473.07787674, 23.10640707,      0, 31.50000000, 97.43334961, 38.28837944, 19.99616527, 91.60707128, 81.46654756,"836c1874-8ed9-4388-bdba-b0ec1e50b0e6"
"1456","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.50,"2021-12-26T23:55:49.015Z",104.83686459, 71.06464558, 22.01858491,  69000,108.50000000, 72.43334961, 27.78488798, 56.18429139, 21.52085428, 93.94709307,"861b4cf3-5114-4a7d-ba1c-6719d9cb3d7d"
"1457","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.80,"2021-12-26T23:52:18.345Z", 71.76465668,408.23519248, 37.41041589,   1000,110.50000000, 67.43334961, 42.20189569,114.32744627, 64.80726261, 42.54935079,"878a5448-8a0d-4188-9c7f-77a0762d849b"
"1458","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.20,"2021-12-26T23:50:13.290Z", 52.28925137,401.06050467, 61.67295463,   4000, 38.50000000,401.43334961, 43.27817002, 17.44755350,398.37718128, 64.80746198,"9abaab24-17f8-4773-97b8-46e556f60741"
"1459","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.80,"2021-12-26T23:56:41.667Z",246.86644876,171.65832735, 32.27547011,  84000,246.50000000,172.43334961, 24.20743687,315.17763019,189.85294933, 98.82390406,"a258e932-708f-4698-a4c1-10e9581016ce"
"1460","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.50,"2021-12-26T23:57:03.571Z",330.95735396,475.75316875, 46.50348562,   1000,339.50000000,450.43334961, 18.43908891,340.10639244,439.84883122, 27.43264198,"a9868722-a331-41bd-b614-b94d14bf6e64"
"1461","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.50,"2021-12-26T23:55:29.759Z", 64.58650808,373.38407507, 90.49409846,   2000,285.50000000,190.43334961, 45.60701700,306.76783218,172.88512787, 55.04555249,"c3a073c4-accf-43f2-9669-42c4d0aa5720"
"1462","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.80,"2021-12-26T23:54:39.883Z", 57.08888334,427.87409982, 25.71889575,  64000, 60.50000000,430.43334961, 34.65544690,  2.38833065,400.05726444, 94.03665918,"cfaa25ac-50af-478b-a7e7-4ef353645f5e"
"1463","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.50,"2021-12-26T23:57:24.652Z",147.75357972,208.92737633, 65.59657004,      0, 68.50000000,414.43334961, 36.76955262, 63.97109511,445.17364569, 63.68043738,"d1bdf13b-b093-4b65-9a56-eb7676b3a065"
"1464","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.50,"2021-12-26T23:52:54.177Z",290.82649809, 45.93709690, 63.25710672,      0,265.50000000, 45.43334961, 41.67733197,238.13996106, 34.23317648, 90.96270917,"dd1ad223-a49f-4bff-b5b5-c3f887aa25d6"
"1465","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.50,"2021-12-26T23:56:53.307Z", 48.01835691,208.20715751, 32.61241847,      0, 48.50000000,183.43334961, 18.60107524, 43.57109469, 87.59267885, 94.45778364,"e5bbe81d-9b87-47ac-808f-35ee4a241b62"
"1466","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.50,"2021-12-26T23:50:37.793Z", 77.59822826,461.05091329, 47.98480742,   1000, 80.50000000,466.43334961, 20.61552813, 78.55982776,465.73602501, 23.93250919,"e6087a76-9607-4358-bc7a-059b34a27ebf"
"1467","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.20,"2021-12-26T23:53:08.838Z",162.86951010,423.63342950, 78.37052876,   2000, 12.50000000,407.43334961, 27.20294102,  2.50304009,402.63348557, 39.17734445,"ebf86e4e-52b8-4e11-85fe-973f1a20254f"
"1468","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.80,"2021-12-26T23:55:04.200Z", 56.29570852,323.78121371, 70.71949689,      0, 51.50000000,376.43334961, 21.02379604, 43.66154003,452.77419580, 94.71277956,"f62ebabc-fbd2-472d-b423-e037f24e90a2"
"1469","172.221.114.104","l4ImJmgD-lEjZh_gZa2JSIP7EIMsPZ-vPaFg",0.20,"2021-12-26T23:57:16.583Z",201.88649230,334.08686545, 63.59981811,   1000, 27.50000000,161.43334961, 37.12142239, 25.71545535,156.40502770, 44.11693294,"f9c75783-adbb-4db8-b437-7e353553f41b"
"1470","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.50,"2021-12-26T22:41:32.824Z",289.17565278,292.94466749, 90.37724369,   1000,242.39996338,329.31250000, 23.60084744,240.21714898,339.40581105, 20.72031033,"0b6906df-07a3-48fc-9113-fbb9bd82c2e4"
"1471","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.80,"2021-12-26T22:42:51.399Z",113.97697409,442.46961668, 86.83191513,      0,113.39996338,441.31250000, 26.83281573,101.92662575,430.43092107, 69.03651603,"16c6e43a-776f-4537-8ce0-d32652d505d7"
"1472","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.50,"2021-12-26T22:43:55.408Z", 13.85446600, 98.09472005, 71.80472421,      0, 28.39996338,179.31250000, 28.65309756, 17.91958248,206.11789079, 61.47823800,"18822f93-a252-42f6-9cb2-29f547960709"
"1473","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.20,"2021-12-26T22:42:00.042Z",194.95068391,323.49761498, 24.38029699,      0,157.39996338,402.31250000, 27.16615541,167.32237033,414.00175260, 61.54459707,"2bf4ae41-cce3-4256-a8b9-f173bb13b5a0"
"1474","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.50,"2021-12-26T22:39:23.076Z",190.22316090,198.87438136, 56.85670616,   1000,156.39996338,202.31250000, 43.18564576,193.39092444,196.81284080, 48.13437195,"4669ee29-da2a-4f1e-a9d7-773db4211555"
"1475","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.50,"2021-12-26T22:41:45.860Z",206.49280199,112.66841631, 58.72229129,  15000, 61.39996338,165.31250000, 20.00000000, 67.74911691,177.30036377, 71.23695166,"59375e9f-ab79-47ee-8bbe-041ef29d7efc"
"1476","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.50,"2021-12-26T22:42:37.275Z",203.31045320,170.20202863, 40.06222499,   1000,237.39996338, 65.31250000, 38.41874542,270.16004523, 47.60109930, 31.91622316,"63d5bfee-6775-47a8-a95c-2ed105d69176"
"1477","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.20,"2021-12-26T22:41:02.812Z",194.95808917,434.48128654, 61.44201962,      0,284.39996338,481.31250000, 30.46309242,240.15654429,485.04892372, 74.36894389,"6fc8c2c0-a486-47da-b24e-6c46395675ee"
"1478","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.50,"2021-12-26T22:41:20.353Z",306.78863234,103.41466152, 78.30322767,      0,318.39996338, 11.31250000, 37.57658846,317.07754633, 56.86927693, 86.30429446,"6ff55055-ba92-4c84-9a95-e08b73e3df60"
"1479","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.50,"2021-12-26T22:40:17.579Z", 44.52467609,147.14890605, 46.72892497,      0,331.39996338,110.31250000, 21.18962010,340.93883011,117.79009924, 39.20697761,"741ba340-d614-4564-afd7-bc13693051e9"
"1480","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.80,"2021-12-26T22:40:42.019Z",347.07729870,354.03663744, 48.72504055,      0,320.39996338,352.31250000, 32.64965543,347.22460164,365.86874879, 88.17633273,"75bb86cc-866f-4753-a137-b17f9e28ff57"
"1481","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.80,"2021-12-26T22:43:19.487Z",320.11081625,483.59648942, 40.05194564,      0,298.39996338,466.31250000, 23.02172887,118.85160397,185.66667103, 31.39414013,"a301160c-5c1a-4aad-8bb0-97d71d6ffdab"
"1482","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.50,"2021-12-26T22:40:29.681Z", 12.64903345, 85.70920452, 59.27288505,      0,278.39996338,287.31250000, 31.30495168,308.53649219,277.53354710, 57.20746136,"a59a593e-36d5-444a-a1d9-a4140ef78d4f"
"1483","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.50,"2021-12-26T22:43:42.914Z", 92.26952749, 99.34089392, 63.59932239,      0,  8.39996338,156.31250000, 28.44292531,  3.00698585,118.70221756, 74.48597504,"a7399d03-86e4-4f80-bc49-a84cd2890da4"
"1484","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.50,"2021-12-26T22:39:58.437Z",116.53806404,177.99720255, 54.24847519,      0,238.39996338,138.31250000, 28.31960452,317.01392586,134.46913897, 82.70988854,"ce1c4ba4-8a5a-4475-8792-8bb5f2c242f4"
"1485","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.50,"2021-12-26T22:43:30.920Z", 31.90840513,318.37256722, 38.24697805,      0, 17.39996338,349.31250000, 23.02172887, 25.69341390,364.58680312, 42.15070557,"eac5f7b1-f4e4-4fe6-95c3-29c63817fb7e"
"1486","24.99.101.140","68W0P6PJ-_Yo9E-2RhQvYZNbeG9ZZYNTWvPE",0.50,"2021-12-26T22:43:06.269Z",202.01982844,242.47607067, 78.12931918,      0, 60.39996338,364.31250000, 32.64965543, 29.69681815,407.27689177, 98.36687405,"f73f2ba5-4091-4c22-b32d-e634eb926647"
"1487","138.199.30.137","GvglZdNK-dwBKs4WY1Db06esrk85sndtY-gA",0.80,"2021-12-26T22:38:21.074Z",234.34261915,207.44264530, 62.35382685,      0,198.50000000,152.87500000,174.06320691,143.90013249, 36.56409596, 78.61056091,"60d6a733-d6c2-4703-8b74-d50fa08a5763"
"1488","138.199.30.137","GvglZdNK-dwBKs4WY1Db06esrk85sndtY-gA",0.80,"2021-12-26T22:38:32.275Z", 51.63175933,348.18928763, 32.40695664,      0, 86.50000000,363.87500000, 22.47220505, 77.94129619,359.16975784, 47.79732574,"806a6c02-f215-48b0-9c10-86224d10afa5"
"1489","138.199.30.137","GvglZdNK-dwBKs4WY1Db06esrk85sndtY-gA",0.20,"2021-12-26T22:38:08.721Z",268.85327393,185.79231228, 85.99723975,      0,307.50000000,258.87500000, 25.80697580,328.77955930,308.94325755, 63.31849868,"90e11a08-2fce-48e2-96bc-8be0512c9b1b"
"1490","138.199.30.137","GvglZdNK-dwBKs4WY1Db06esrk85sndtY-gA",0.20,"2021-12-26T22:38:40.276Z",239.04274246,314.93714029, 87.94251140,      0,265.50000000,152.87500000, 88.45903006,258.03541875,163.36819613, 94.28425934,"91384192-cad6-4339-822e-c3498f31784b"
"1491","96.234.180.224","b5g5wklw-xSKBIhX_rBvAyM3uN3sWGZbG3qs",0.20,"2021-12-26T22:42:21.302Z", 63.34369167,401.32864305, 73.28746011,   1000,348.50000000,329.07812500, 29.15475947,349.21241504,325.73766188, 28.40564976,"1a5ae172-2dbb-4297-a65f-e3d9a6d4b10f"
"1492","96.234.180.224","b5g5wklw-xSKBIhX_rBvAyM3uN3sWGZbG3qs",0.80,"2021-12-26T22:41:52.521Z",105.33195845, 29.87627277, 29.29919575,   4000, 34.50000000,462.07812500, 59.53990259, 22.72497015,464.57640549, 74.37849442,"2902ac28-9510-4799-9284-cdd7be397dd6"
"1493","96.234.180.224","b5g5wklw-xSKBIhX_rBvAyM3uN3sWGZbG3qs",0.80,"2021-12-26T22:40:55.322Z",282.81098412,409.64949075, 31.47170473,   1000,118.50000000,203.07812500, 49.57822102,116.07447870,199.23531717, 50.42281562,"3d78fdd7-c996-4814-982c-5f9f2e8b2c30"
"1494","96.234.180.224","b5g5wklw-xSKBIhX_rBvAyM3uN3sWGZbG3qs",0.80,"2021-12-26T22:40:35.787Z",294.00177203, 50.68809829, 36.23382775,      0, 91.50000000,377.07812500, 79.20227269, 78.01692900,381.70184424, 98.07506619,"4b3789b0-ffc9-4b4a-82f4-59164ad348c3"
"1495","96.234.180.224","b5g5wklw-xSKBIhX_rBvAyM3uN3sWGZbG3qs",0.80,"2021-12-26T22:42:41.820Z", 62.88810150,195.93492334, 48.61879221,      0, 69.50000000,250.07812500, 40.26164428, 71.18366120,263.47172094, 60.94435457,"561bd841-bfa8-48ac-bb3b-13c02d623bd3"
"1496","96.234.180.224","b5g5wklw-xSKBIhX_rBvAyM3uN3sWGZbG3qs",0.20,"2021-12-26T22:41:41.446Z", 13.06466666,138.42337609, 38.82544288,      0, 22.50000000,357.07812500, 31.82766093, 23.97597634,352.32114791, 42.56952855,"6bb8e7e4-af42-425e-9b7b-5cac09de52a3"
"1497","96.234.180.224","b5g5wklw-xSKBIhX_rBvAyM3uN3sWGZbG3qs",0.50,"2021-12-26T22:41:06.874Z",  3.47970381,  3.44732470, 80.14846908,      0, 62.50000000,254.07812500, 40.49691346, 60.21936412,256.21156147, 42.06467266,"92c45c29-9425-44a1-b396-4fa0363f4bc6"
"1498","96.234.180.224","b5g5wklw-xSKBIhX_rBvAyM3uN3sWGZbG3qs",0.80,"2021-12-26T22:43:01.157Z",273.40333301,434.83120209, 73.68588279,      0,255.50000000,286.07812500, 66.27216610,252.08999431,289.48820896, 69.12297781,"a819d402-3e8a-47da-a0d9-de13946810f1"
"1499","96.234.180.224","b5g5wklw-xSKBIhX_rBvAyM3uN3sWGZbG3qs",0.50,"2021-12-26T22:41:16.188Z",323.64655459,109.08182868, 88.77385572,   1000,290.50000000,244.07812500, 67.74215822,289.71474876,239.95377484, 60.54455134,"c3256486-5001-42da-a9b9-5def838a3a06"
"1500","96.234.180.224","b5g5wklw-xSKBIhX_rBvAyM3uN3sWGZbG3qs",0.50,"2021-12-26T22:42:27.534Z",253.85510064,252.77135519, 21.92350550,      0,255.50000000,121.07812500, 54.56189146,254.52253148,117.55395338, 76.83787738,"c7c997c9-5e72-436f-8bbf-d7c5a5c13020"
"1501","96.234.180.224","b5g5wklw-xSKBIhX_rBvAyM3uN3sWGZbG3qs",0.50,"2021-12-26T22:41:31.686Z",247.26796477, 12.72700913, 56.00004113,   1000,337.50000000, 60.07812500, 30.88689042,335.00212641, 58.25627387, 36.29774813,"e1efadea-90ee-4fda-b36d-8a9078a2fc9d"
"1502","96.234.180.224","b5g5wklw-xSKBIhX_rBvAyM3uN3sWGZbG3qs",0.50,"2021-12-26T22:42:49.799Z", 77.49060397,219.67191678, 81.33096367,   6000, 87.50000000,231.07812500, 62.20128616, 93.75670868,241.93677979, 81.58351441,"fae61668-4447-4393-813a-4178331709a9"
"1503","96.234.180.224","b5g5wklw-xSKBIhX_rBvAyM3uN3sWGZbG3qs",0.80,"2021-12-26T22:42:04.921Z", 87.80549587,448.91137019, 57.22781654,      0,275.50000000,210.07812500, 77.80102827,274.62726552,206.80231502, 69.94941066,"ff8f057c-eb92-48f9-97f1-e1563777c6cf"
"1504","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.20,"2021-12-26T23:00:53.681Z",  6.72301128, 28.37719155, 95.48947740,      0,290.50000000,161.28125000, 48.10405388,288.25888217,164.94380141, 51.43203529,"0666c9ab-0cd3-4f88-8206-90abf8495e46"
"1505","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.20,"2021-12-26T23:01:54.261Z",166.63105702,344.28477199, 84.14025005,      0,191.50000000,189.28125000, 82.07313811,215.43483370, 67.91711205, 65.52114665,"1f40af35-0b41-48c7-836c-105fa713c6a3"
"1506","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.20,"2021-12-26T23:00:36.762Z",135.21422804,140.30037743, 26.04119162,   2000,198.50000000, 92.28125000, 76.00657866,198.36199540, 96.05419537, 81.41565669,"21f7d810-fe24-40ce-8772-6813d74d4da5"
"1507","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.80,"2021-12-26T23:02:08.313Z", 38.30485167,276.96266506, 79.06496067,      0, 17.50000000,252.28125000, 28.28427125, 14.71828195,252.22147214, 34.33934542,"224abe75-fb09-4ab8-979e-f771168d792e"
"1508","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.20,"2021-12-26T23:02:01.646Z", 34.93070171,114.66763067, 71.19872085,      0,174.50000000, 99.28125000, 83.23460819, 51.87148156, 99.55406282, 77.91699152,"31538838-d9a7-4c4e-9d6a-f3c07ba38a54"
"1509","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.80,"2021-12-26T23:03:12.383Z",178.34037735,397.03270880, 88.12581728,   1000,140.50000000,393.28125000, 86.09297300,101.10825210,397.68557642, 85.84865852,"38b5ace6-569a-4074-ab33-92d29675bd39"
"1510","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.20,"2021-12-26T23:03:18.654Z",291.95547171,438.60844269, 93.91256623,   1000,121.50000000,211.28125000, 61.85466838,123.40103383,210.91552281, 58.89530477,"50363d9e-f01b-460e-84e3-405d31c09f15"
"1511","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.80,"2021-12-26T23:02:34.190Z",242.20922733, 84.83746357, 41.27248185,      0,250.50000000,248.28125000,227.70595073,255.88729140,468.31149131, 37.92934855,"57a74808-ff7c-4f20-bf66-f74742ab4774"
"1512","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.80,"2021-12-26T22:59:26.031Z",132.35054641, 53.59028206, 95.13852845,      0, 63.50000000, 23.28125000, 48.76474136, 28.05955572,  9.19564993, 56.01335017,"5b2b73c4-2595-4509-a5cf-e0594148b99c"
"1513","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.80,"2021-12-26T23:01:31.612Z",347.52923120, 24.82713992, 82.29068974,      0,310.50000000, 42.28125000, 80.13114251,349.70314686, 50.39540613, 56.17867107,"623ee675-5fd8-4949-8dce-06d0bfa235c0"
"1514","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.80,"2021-12-26T23:02:39.306Z",213.62234194,363.24136290, 42.47641059,      0,250.50000000,306.28125000,169.29264603,317.94720391,240.18102325, 92.01230313,"7f1bdeb9-1d85-44bf-a0dd-1924f7c69c6d"
"1515","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.80,"2021-12-26T23:03:05.096Z",293.20747801,322.79390483, 77.68598218,      0,290.50000000,327.28125000, 83.00602388,233.35104199,187.55198991, 82.11524874,"8e06d63c-5d63-4ae4-8e02-8a492b894590"
"1516","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.50,"2021-12-26T22:59:52.409Z",174.21199214,119.09018921, 74.51891205,      0,167.50000000,115.28125000,118.70130581,183.93388721,133.84074213, 73.04147141,"8ef5f74c-29b9-4fb6-bd57-123e1fc42947"
"1517","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.80,"2021-12-26T23:01:17.925Z",114.73530823,298.03363918, 20.65827231,      0,108.50000000,299.28125000, 13.00000000, 63.35897577,302.00556017, 58.99306913,"8f54d585-9def-4db4-95f3-1e4af84e0f06"
"1518","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.50,"2021-12-26T23:03:37.504Z", 49.61508400,118.87286170, 42.04220183,      0, 32.50000000, 57.28125000, 34.92849839, 39.53528804, 97.55664728, 75.32881389,"905b6de7-8b86-4d7b-aa1f-710f1a168655"
"1519","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.80,"2021-12-26T23:02:23.053Z",261.98598620,222.07761382, 54.56016887,   1000,237.50000000,233.28125000, 36.87817783,266.46094493,208.54886171, 25.20439982,"97ef2fbe-1beb-4911-a9aa-42b6331d2146"
"1520","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.20,"2021-12-26T23:02:58.580Z",142.44527292,116.46071618, 99.66340620,   1000,196.50000000,444.28125000, 51.47815070,196.51458704,443.31432059, 51.56864260,"aa8d8acd-378c-4700-8ebd-afcc56ab35f8"
"1521","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.50,"2021-12-26T23:02:51.359Z",111.74716010,214.49986401, 97.06908046,      0,178.50000000,150.28125000,198.09088823,221.85111553, 86.99921487, 34.05489683,"ab60ad25-26ff-4295-b17b-e6199e551353"
"1522","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.80,"2021-12-26T23:03:24.973Z",149.39078954,191.81862197, 65.67583375,      0,129.50000000,217.28125000, 53.26349594,155.54003882,183.92641872, 30.75255490,"ae3bb274-ac47-4732-a4d7-775a9ea3276d"
"1523","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.80,"2021-12-26T23:01:44.355Z", 88.85556566,497.10526344, 33.39351941,      0, 93.50000000,485.28125000, 27.58622845,150.62720714,359.01658287, 58.99484053,"b4aae3dd-089e-45a4-b083-3f6c1ec31d78"
"1524","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.20,"2021-12-26T23:03:30.018Z", 93.91155064,238.48164635, 80.44054445,   7000, 91.50000000,210.28125000, 72.00694411,113.43288921,182.20098325, 88.65440102,"c89cba3c-8304-4486-8a34-81ba758ce966"
"1525","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.20,"2021-12-26T23:02:15.535Z",144.57903345,338.09049838, 79.51509514,   1000,273.50000000, 29.28125000, 37.69615365,273.40811770, 28.05377900, 43.86617226,"d72e0245-dee0-4ea2-959c-37d147bfbeaa"
"1526","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.80,"2021-12-26T23:00:21.987Z",275.60774623,357.55641225, 37.34252964,  54000,273.50000000,360.28125000, 31.90611227,325.49451754,346.51281328, 90.34847814,"db33143c-c10a-4b3e-91cb-928803a86008"
"1527","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.50,"2021-12-26T23:02:46.426Z",334.18438295,177.67777678, 36.35248130,   1000,328.50000000,190.28125000, 54.64430437,335.43159517,205.29927047, 48.08809240,"e812151f-ff18-484d-927d-d6f4d9d9b9f5"
"1528","45.26.11.5","eGVK2pup-JAIYWmxPKE7QM8OqDYIYssb0YCs",0.50,"2021-12-26T22:59:42.334Z",156.39763158, 45.26184046, 61.99674480,      0,193.50000000,127.28125000,182.23611058,243.26939083,213.31635313, 65.34641640,"fc4ec3ba-70ec-486a-aed4-402e56acf637"
"1529","89.38.69.151","jvl4OGja-mtlr9KDUVImlR_47aSZl-AWjPT4",0.20,"2021-12-26T22:45:47.394Z",255.62488904,364.04078599, 60.11559647,      0,241.50000000,351.68750000,  5.00000000,312.06456087,347.88393957, 40.56116109,"019988ed-6326-449d-95c8-a00c1c95f4f7"
"1530","89.38.69.151","jvl4OGja-mtlr9KDUVImlR_47aSZl-AWjPT4",0.80,"2021-12-26T22:39:19.745Z",291.31493073, 48.21024164, 70.72917339,      0,252.50000000, 76.68750000, 94.75230868,317.03911142, 43.30619813, 80.08347542,"03f0e381-0ca3-4def-9536-c15981215a70"
"1531","89.38.69.151","jvl4OGja-mtlr9KDUVImlR_47aSZl-AWjPT4",0.80,"2021-12-26T22:43:09.842Z", 53.58547153,413.20570067, 65.79046249,      0,142.50000000,319.68750000,  5.00000000, 22.99707138,444.51643269, 93.59591653,"1728f9d5-8646-4ebe-a082-790547a6d5ff"
"1532","89.38.69.151","jvl4OGja-mtlr9KDUVImlR_47aSZl-AWjPT4",0.50,"2021-12-26T22:45:58.656Z",133.82209306,139.92394497, 78.16730836,      0, 37.50000000,199.68750000, 45.96737974, 42.69282907,201.45820379, 45.09804010,"244a3edf-661b-42f2-8d4c-5627d34e9d35"
"1533","89.38.69.151","jvl4OGja-mtlr9KDUVImlR_47aSZl-AWjPT4",0.20,"2021-12-26T22:39:34.024Z",349.67499714,466.15465572, 42.90151104,      0,262.50000000,406.68750000,301.50456050,161.08019832,325.38032775, 82.83055079,"5035a64d-b41e-42ac-bdc6-439d32adad20"
"1534","89.38.69.151","jvl4OGja-mtlr9KDUVImlR_47aSZl-AWjPT4",0.20,"2021-12-26T22:39:04.245Z", 83.03921923,397.20144556, 48.72418745,      0, 98.50000000,333.68750000,160.65490967,112.65105074,243.63245631, 65.17264915,"6670300a-01fd-4467-8f44-df27fdd07541"
"1535","89.38.69.151","jvl4OGja-mtlr9KDUVImlR_47aSZl-AWjPT4",0.50,"2021-12-26T22:39:42.545Z",104.30724362,178.40478388, 75.34817278,      0,185.50000000,103.68750000, 21.93171220,189.74831141, 92.37350583, 38.21607185,"66852fb8-f928-4861-b6e2-97acc9de1cfd"
"1536","89.38.69.151","jvl4OGja-mtlr9KDUVImlR_47aSZl-AWjPT4",0.80,"2021-12-26T22:45:28.416Z",136.10604286,128.22453534, 88.13898752,      0,141.50000000,136.68750000, 34.66987165,153.76168346,162.74831181, 28.48358906,"9d2a2aef-af74-4b9e-ba30-7ce47f9f3501"
"1537","89.38.69.151","jvl4OGja-mtlr9KDUVImlR_47aSZl-AWjPT4",0.50,"2021-12-26T22:39:49.857Z",252.61982126,436.60120938, 36.98814349,      0,182.50000000,395.68750000,141.66156854,114.98387905,425.52787386, 59.01424358,"b385fbea-7866-4804-a36a-6b62488ca53e"
"1538","89.38.69.151","jvl4OGja-mtlr9KDUVImlR_47aSZl-AWjPT4",0.50,"2021-12-26T22:40:38.117Z",  0.41332004,230.35992001, 44.98322739,      0, 15.50000000,273.68750000,116.52038448, 19.20642450,328.36120660, 50.13503913,"bd893c41-62ac-405c-9576-478d29029954"
"1539","89.38.69.151","jvl4OGja-mtlr9KDUVImlR_47aSZl-AWjPT4",0.80,"2021-12-26T22:43:28.576Z",111.36574827,204.30049317, 33.44940237,      0, 77.50000000,174.68750000, 77.78174593, 66.36084410,166.79556543, 69.98420386,"e2e698ec-5a7d-4702-94ff-050bf7ac7e76"
"1540","89.38.69.151","jvl4OGja-mtlr9KDUVImlR_47aSZl-AWjPT4",0.50,"2021-12-26T22:45:41.208Z", 78.26396388,379.98237877, 88.22648959,      0, 92.50000000,389.68750000, 96.51942810,115.93524538,488.04910547, 73.30237478,"ff4ab474-1443-4a0d-886c-a7a70c46237e"
"1541","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.80,"2021-12-26T22:46:35.047Z",228.18099027,262.31524848, 93.99374431,      0,189.50000000,313.87500000, 21.09502311,164.71820117,353.99260187, 86.62743556,"03565705-9eab-4f59-a476-1e226a93c0bd"
"1542","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.80,"2021-12-26T22:46:59.902Z",317.40429490, 65.80942226, 51.63013492,      0,288.50000000, 64.87500000, 29.06888371,258.47684606, 70.95846979, 64.46611769,"1362b2fe-17b5-402e-8b1d-3c160ee73eb9"
"1543","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.50,"2021-12-26T22:46:44.945Z",118.46554334,  7.75543661, 98.38232941,   6000, 92.50000000, 27.87500000, 22.02271555, 90.63524799, 21.29883830, 60.01082183,"23fb9b92-fb9b-45fd-955a-e1da0a24518f"
"1544","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.20,"2021-12-26T22:46:24.092Z",174.33926787, 92.79636201, 32.53091909,      0,282.50000000,274.87500000, 11.70469991,280.13719472,276.84536126, 77.77643476,"25a8b3cd-76e8-4fe3-b484-d8b95a6f5567"
"1545","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.80,"2021-12-26T22:44:39.036Z",121.83682732,444.03708764, 57.45238801,   2000,125.50000000,416.87500000, 28.63564213,122.93325608,400.89518540, 41.89311858,"2a548b07-0b53-48e3-98c5-c2d041162062"
"1546","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.80,"2021-12-26T22:45:57.436Z", 32.44508247,179.51059785, 86.61453281,      0, 56.50000000,230.87500000, 28.01785145, 68.36769246,262.29231965, 63.44674095,"3a0a6dd1-ee89-410b-9edf-350637b82ce4"
"1547","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.20,"2021-12-26T22:42:15.212Z",267.34580146,408.82527175, 56.61031031,      0,105.50000000,173.87500000, 65.94694838,103.11081226,179.92899620, 92.03063720,"3ec28415-9877-4812-82bd-c1ce49f65801"
"1548","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.50,"2021-12-26T22:43:20.316Z",138.02770398,433.91222241, 28.31765471,      0,140.50000000,432.87500000, 28.07133770,223.70537773,128.48842648, 67.10261584,"3f5c1c1b-2813-409f-99a2-c69a3136c30c"
"1549","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.80,"2021-12-26T22:46:05.071Z",235.33117686,467.93880970, 94.32681982,      0,131.50000000,399.87500000,215.71277199,172.29124552,481.87287595, 78.33872627,"46cd2441-6e72-4131-b19b-f92362bceb29"
"1550","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.80,"2021-12-26T22:44:59.145Z",134.60998211,349.63870385, 94.18990129,      0, 50.50000000,427.87500000, 38.01315562,  9.41595525,479.17732685, 50.43115228,"5223257c-778b-4382-8e63-e6b5bfe6e776"
"1551","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.80,"2021-12-26T22:46:12.175Z", 69.51254939,464.28545603, 73.35761842,      0, 94.50000000,413.87500000, 23.76972865,108.57839694,405.19333284, 34.98212494,"65d398da-5bf1-452f-a607-a2a69c993031"
"1552","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.20,"2021-12-26T22:46:39.243Z",194.16566222,166.17126200, 22.72625423,      0,258.50000000, 57.87500000, 25.49509757,303.51870486, 34.13188060, 95.27967551,"75252b8c-a405-4381-9b1f-dfb43323956b"
"1553","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.80,"2021-12-26T22:43:38.953Z",261.39384938,436.48392561, 77.12721956,   2000,255.50000000,445.87500000, 53.48831648,245.27035139,451.44261264, 65.39643237,"83a8975c-1827-4b43-a5d8-17a791b7449a"
"1554","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.50,"2021-12-26T22:43:54.116Z",218.52019190,241.61661598, 84.92193862,      0,266.50000000,194.87500000, 33.95585369,319.48091293,129.55107739, 98.36453894,"8421adfd-36a0-4932-9dfb-8997c729702e"
"1555","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.80,"2021-12-26T22:42:42.970Z",308.33874332,470.26317964, 98.07502302,      0,202.50000000,482.87500000, 19.00000000,165.44637257,494.34312002, 30.04251142,"985f61ee-b1a5-4582-b825-528270dfc79b"
"1556","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.50,"2021-12-26T22:44:04.897Z",246.03321971,234.75218766, 63.63775258,      0,289.50000000,180.87500000, 22.20360331,322.66939474,147.01146390, 76.85549887,"a052bdf1-c137-43dc-9fdc-008afd8d11be"
"1557","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.50,"2021-12-26T22:45:27.047Z",175.88958793, 56.19410591, 54.33240523,   1000,134.50000000, 55.87500000, 27.01851217,132.27224073, 57.90289619, 27.82822986,"a81f63b2-f4c6-4915-ae21-4870a7ffdfaa"
"1558","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.80,"2021-12-26T22:44:50.418Z",195.27228754,105.53337768, 81.18893464,      0,171.50000000,159.87500000, 35.01428280, 83.15519552,430.94780528, 49.73244234,"c10b5579-852a-47e9-a49b-abe75caa5a3e"
"1559","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.20,"2021-12-26T22:44:25.796Z",105.32739068,380.43813498, 45.33055519,      0, 31.50000000,447.87500000, 18.02775638, 60.27375592,423.87655427, 42.68016677,"c50d1c6c-ac7f-4774-82e1-5a078db85cbe"
"1560","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.20,"2021-12-26T22:42:57.420Z",245.99832505, 44.64227235, 91.70984448,   1000, 70.50000000,116.87500000, 75.96051606, 72.00752027,116.91026435, 77.49857587,"c8c588d0-c062-4e81-b395-90b677054391"
"1561","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.50,"2021-12-26T22:46:53.125Z", 27.07688485,485.79154696, 35.83089713,   9000, 20.50000000,474.87500000, 28.86173938, 20.77541639,470.72075799, 67.98804715,"db0c0ab2-1f62-48ce-9249-ca37022af824"
"1562","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.20,"2021-12-26T22:44:15.069Z",192.53359657, 51.29617358, 24.76743504,      0, 33.50000000,222.87500000, 29.15475947, 64.05005259,193.51422593, 58.69343789,"e9602d5c-7fba-4d94-9a02-ee3b0fb53f12"
"1563","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.80,"2021-12-26T22:45:49.240Z",132.60529744,389.06820565, 36.62995855,   2000,128.50000000,381.87500000, 16.03121954,124.95272185,374.33116036, 38.91034942,"ecfb2374-a636-40af-9e6c-0fb988e31d2b"
"1564","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.20,"2021-12-26T22:45:09.343Z",317.09353247,386.07265802, 48.65472616,      0,282.50000000,259.87500000, 29.00000000,300.06520924,320.33617728, 80.44159593,"f026f994-0a9d-495b-ac10-0f5ae7dcedce"
"1565","62.152.28.142","3swEK6KV-JuP0CBWxsE1T7Ay5FVUdBl4gRpI",0.80,"2021-12-26T22:46:18.437Z",295.92806502,485.10060733, 20.00134806,      0,289.50000000,489.87500000,  8.54400375,299.74061791,482.96531900, 24.65403681,"f1c2b476-f07d-41d4-a8b5-5b42f48eff7d"
"1566","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.50,"2022-01-05T18:17:37.190Z",124.50558623,134.66058791, 71.98727866,      0,193.50000000,250.28125000, 47.50789408,236.45650144,308.21663886, 37.71966987,"005b68d3-188b-410f-9531-bfa224d8c3cf"
"1567","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.50,"2022-01-05T18:15:54.306Z",244.61531857,141.75923023, 34.53255204,      0,214.50000000,133.28125000, 45.27692569,130.80546602,108.55230734, 85.50979319,"0c437c17-6be8-4cb9-b1f0-f91129324521"
"1568","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.50,"2022-01-05T18:14:54.287Z",297.42741410,297.36802598, 37.25494837,      0,291.50000000,294.28125000, 27.51363298, 10.47827956, 32.78388895, 43.49407323,"1949b4f8-fd90-4371-92d7-6ef4c00422af"
"1569","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.50,"2022-01-05T18:15:18.414Z",127.94991953, 93.95609261, 98.34307677,   2000,316.50000000,153.28125000, 19.10497317,327.26888296,164.08388432, 37.32626488,"1b17617c-ec19-4e11-9e4a-aa24b6bc2fc6"
"1570","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.20,"2022-01-05T18:16:02.289Z",150.27775726,270.14628675, 81.03540265,   1000,316.50000000,365.28125000, 52.88667129,288.89956878,351.38795356, 48.48203868,"26b33865-0952-463f-ab85-ed87ee235fb4"
"1571","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.20,"2022-01-05T18:13:19.631Z",268.05317762,327.29017815, 90.68320914,   1000,307.50000000,344.28125000, 29.68164416,302.19023690,341.78753294, 26.85689410,"2a16ed68-cfaf-493b-bf33-73741fe99495"
"1572","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.20,"2022-01-05T18:17:27.908Z",121.86422154,353.21296368, 33.55557975,      0, 96.50000000,262.28125000, 41.30375286,107.28369457,321.11770230, 91.36188567,"39493188-06d5-4aae-88d2-591eb93a7557"
"1573","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.50,"2022-01-05T18:16:29.932Z", 13.08981252, 27.20497393, 71.86113002,   7000, 43.50000000, 69.28125000, 36.34556369, 34.69389638, 62.55140966, 67.90738707,"3c2b2d9f-ce1a-4bb2-8403-57a49a1c8718"
"1574","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.50,"2022-01-05T18:16:48.237Z",251.08575584,258.62378423, 88.10563905,      0,273.50000000,327.28125000, 29.42787794,291.67210460,367.38800370, 96.29078471,"3fd26536-044d-4db4-8534-de6fa5c8cf69"
"1575","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.80,"2022-01-05T18:14:11.835Z",212.26037628,180.93943229, 21.60593934,  77000,214.50000000,180.28125000, 27.78488798,195.39172470,184.27796559, 96.64912344,"5c958ff7-bf56-456f-a5f8-fdfe547879ac"
"1576","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.80,"2022-01-05T18:17:52.390Z",207.36522446,445.37983342, 58.87717797,  12000,234.50000000,449.28125000, 41.77319715,265.66743686,445.18758040, 76.36331372,"6c9c8ca0-3e15-4a5d-9902-0982e160d09c"
"1577","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.50,"2022-01-05T18:17:12.786Z",232.05938166,401.30756179, 30.74314882,   1000,225.50000000,392.28125000, 18.38477631,208.13563315,382.59848781, 30.94398016,"6e13ba76-740c-4737-ac12-3ac251ab488b"
"1578","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.20,"2022-01-05T18:16:38.299Z",196.50563307,208.42233044, 83.96446407,   2000, 25.50000000,369.28125000, 23.70653918, 30.20521204,340.58903501, 38.29053840,"72d64478-9ce1-4a36-b8c5-589ffd93da19"
"1579","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.80,"2022-01-05T18:12:46.737Z",339.21550045, 64.06922190, 32.71964946,      0, 96.50000000, 96.28125000, 33.30165161, 25.29928823,112.08580097, 91.92593433,"84bc7413-133c-476e-9e6f-53758fcaf521"
"1580","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.50,"2022-01-05T18:17:33.085Z",  6.46103042,338.32824679, 26.31467177,      0, 23.50000000,181.28125000, 42.44997055, 28.33743893,104.54310197, 78.91773705,"84cb84c0-0822-4d52-b48e-7c1b64acd6a2"
"1581","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.50,"2022-01-05T18:16:15.544Z",295.31940774, 51.19849793, 86.86672249,      0,276.50000000,353.28125000, 53.31041174,243.71217875,444.81873292, 64.15447077,"89fac814-c3ae-4c95-951b-4d1df806095d"
"1582","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.20,"2022-01-05T18:16:21.961Z",262.05877359,171.34394716, 78.63840318,   1000,338.50000000,218.28125000, 42.01190308,329.41643675,202.99908958, 46.34482184,"8d72bcf8-e398-42e1-b3e8-c5316faf1632"
"1583","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.50,"2022-01-05T18:17:05.140Z",278.98380359,250.36905136, 68.23108229,      0, 46.50000000,124.28125000, 50.60632372, 16.65963458, 97.03297717, 58.10078099,"91161ed1-fbe2-40f5-8533-9caf9ff7ba7b"
"1584","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.80,"2022-01-05T18:13:58.850Z",  4.41308566,341.88795569, 36.09252154,   5000,  7.50000000,343.28125000, 26.62705391, 11.15283667,321.26635236, 60.25063674,"97ac3e3b-8664-4396-9667-b531fd67254c"
"1585","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.20,"2022-01-05T18:16:54.064Z",252.33697810,489.16062487, 37.52420219,   3000,240.50000000, 14.28125000, 71.44928271,238.50066344, 56.88359856, 80.62085608,"9b27ed04-d6e9-43d5-9223-fa3797a04426"
"1586","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.50,"2022-01-05T18:15:30.875Z",285.07967530,378.06391403, 84.17998511,   1000,336.50000000,431.28125000, 20.24845673,331.51372570,440.20033917, 30.20112230,"a6a5e762-596a-40e8-a283-db042619afd8"
"1587","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.80,"2022-01-05T18:15:43.852Z", 39.68789840,166.43273307, 46.72974951,      0, 68.50000000,139.28125000, 22.67156810, 93.89843037, 92.45470844, 66.75124953,"b4587cd1-e56f-4026-b466-9b4d114eae4d"
"1588","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.20,"2022-01-05T18:13:38.019Z",  0.10593319,382.89627671, 23.96968432,      0, 37.50000000,303.28125000, 60.10823571, 27.00610189,313.09145745, 46.45604038,"bd6ae127-7034-4ca7-8f9d-dda1dfa273c3"
"1589","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.80,"2022-01-05T18:17:44.866Z",107.40718087,316.40059687, 35.06879640,   1000, 94.50000000,362.28125000, 15.23154621, 93.89147960,399.16080622, 27.05380376,"cdf3ff94-2841-438d-a699-ef21339612c2"
"1590","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.50,"2022-01-05T18:15:05.297Z", 92.19957798,433.32791184, 78.59908841,  56000, 91.50000000,406.28125000, 44.28317965, 98.46900866,439.44263494, 94.76343582,"d143b0ff-fc6a-468f-989a-7ae9cc96d977"
"1591","125.239.152.245","2gZMMsRL-dS_3a_r5_8jU2SC_Yb-ypLibdX8",0.50,"2022-01-05T18:17:18.966Z",137.95624513,123.70822343, 85.02160266,   1000,162.50000000, 98.28125000, 27.85677655,178.62613690, 94.26025363, 20.34697235,"e0e5b1b2-3c21-4fe1-939e-ea8e81129c03"
"1592","71.57.19.105","KSzhM2G2-VVpC41Rm5M_50NVU3uQiPTQAccs",0.80,"2021-12-26T23:19:05.455Z", 24.27373361, 21.84034206, 20.53756427,      0,139.50000000,125.07812500,129.29423808,106.13520634, 26.01629027, 77.49757445,"02cd7992-3970-4042-9b08-fa46b037c98e"
"1593","71.57.19.105","KSzhM2G2-VVpC41Rm5M_50NVU3uQiPTQAccs",0.80,"2021-12-26T23:21:42.721Z",239.86344526, 83.33670672, 48.28867642,   1000,255.50000000, 96.07812500, 30.14962686,252.22793212, 95.05261604, 31.93542184,"41bf94c8-24af-418b-a612-7e849e6ced0e"
"1594","71.57.19.105","KSzhM2G2-VVpC41Rm5M_50NVU3uQiPTQAccs",0.80,"2021-12-26T23:21:57.428Z", 29.88346351, 68.11816970, 63.55489308,   1000, 63.50000000, 45.07812500, 46.09772229, 94.01330352, 42.58214963, 38.06317385,"4245650c-d5da-433e-918d-47d4075342fd"
"1595","71.57.19.105","KSzhM2G2-VVpC41Rm5M_50NVU3uQiPTQAccs",0.50,"2021-12-26T23:20:55.540Z",305.71015402,340.49500003, 20.87053820,   1000,320.50000000,352.07812500, 47.04253395,318.71249808,348.56443986, 46.28405789,"464f024e-52c5-44ac-8d35-e94c8d061baa"
"1596","71.57.19.105","KSzhM2G2-VVpC41Rm5M_50NVU3uQiPTQAccs",0.20,"2021-12-26T23:21:13.359Z",247.45520943,110.22466947, 27.35715788,      0, 57.50000000,457.07812500, 90.70832376, 60.56543589,450.54515123, 84.54660633,"6de6d7d4-2a23-4b1c-9f6e-bc8a5d0b125c"
"1597","71.57.19.105","KSzhM2G2-VVpC41Rm5M_50NVU3uQiPTQAccs",0.80,"2021-12-26T23:20:25.465Z",265.69977346,397.80775450, 75.64964404,      0,349.50000000,498.07812500,106.30145813,289.44479897,440.80191096, 53.32089826,"ebb105a2-7152-4739-819a-319f29baae38"
"1598","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.50,"2021-11-09T03:53:23.858Z",223.89154356, 26.80531028, 82.89726701,      0,182.76037598,112.75689697, 19.41648784,200.03705825,113.35474163, 31.05208035,"093caad9-4758-40b1-bbf8-e4a88f2035d2"
"1599","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.50,"2021-11-09T03:53:36.002Z",102.57518052, 88.87133219, 82.05815935,   1000,140.76037598,198.75689697, 16.27882060,144.85306509,199.74771669, 22.91674031,"20c7e58a-73a7-42d5-a605-dc38b6e66249"
"1600","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.80,"2021-11-09T03:52:37.940Z",292.78400547,309.20235189, 36.76354512,      0,292.76037598,330.75689697, 19.79898987,295.99614277,354.70802487, 49.55855607,"3aeff2b2-4130-4ae9-8694-12145ff95440"
"1601","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.50,"2021-11-09T03:54:01.981Z", 94.92189787, 97.62392240, 82.81151145,      0, 65.76037598, 26.75689697, 17.46424920, 60.01431720, 63.50438786, 52.86294307,"6a85da6e-b200-4514-887e-5dcc8bb86116"
"1602","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.80,"2021-11-09T03:53:02.597Z",255.79049071,158.50259594, 35.62795898,      0,240.76037598,124.75689697, 32.24903099,252.57290161,156.03717440, 41.61105801,"6c0086c4-9f0a-43b0-95ab-67010d48dfb7"
"1603","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.80,"2021-11-09T03:52:55.710Z",125.58560959,330.18831446, 80.88483879,      0,146.76037598,390.75689697, 33.10589071,140.31126195,363.30662900, 49.31655467,"6c4a5a55-8800-4a4f-88f5-1caeaa4aa60d"
"1604","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.80,"2021-11-09T03:54:08.721Z", 54.21433159,474.90145166, 21.26865681,   6000, 48.76037598,471.75689697, 15.03329638, 45.14803626,445.12360098, 56.90438896,"71c422fd-f734-47b7-9bb1-ac8793941a6e"
"1605","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.20,"2021-11-09T03:51:40.224Z",135.94985672,454.78397867, 37.37404879,      0,152.76037598,379.75689697,178.08424972,177.34670336,273.99638541, 46.76005869,"825fe0bb-a036-48aa-8bf8-06463e9d11f3"
"1606","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.80,"2021-11-09T03:52:47.015Z",225.02090696,378.13210967, 88.51429156,   1000,236.76037598,338.75689697, 16.27882060,239.68562018,346.25566030, 21.57614768,"83badc18-57b8-4450-94e1-90e5815488ce"
"1607","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.80,"2021-11-09T03:51:17.331Z",333.57690151,390.09522960, 59.70102307,      0,303.76037598,259.75689697,121.07848694,281.60113407,157.27425126, 25.50064605,"9b6fde7a-7de0-4353-ae54-6fbc39c89a27"
"1608","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.50,"2021-11-09T03:53:09.400Z", 48.28953738,289.22453419, 60.17513652,      0, 89.76037598,316.75689697, 40.04996879,239.44338676, 76.09375933, 44.84371052,"b56da85c-bc5b-4aac-a2fc-972c2fc30efb"
"1609","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.80,"2021-11-09T03:54:15.534Z",104.22543566,428.10097120, 89.99254490,   1000,123.76037598,408.75689697, 24.83948470,124.19665294,406.29248423, 35.59891349,"c6a1a7e4-1909-466e-b2b8-b8470bf2b7ba"
"1610","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.80,"2021-11-09T03:51:54.048Z",159.99559077,159.79140969, 71.70163998,  13000,213.76037598,151.75689697, 61.40032573,272.38336888,124.42919363, 87.40012386,"d15aadd7-e802-4eab-be7b-b341f8763d47"
"1611","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.50,"2021-11-09T03:53:54.670Z",216.18940684,424.03298518, 88.01564420,      0,223.76037598,152.75689697, 35.44009029,332.97245726,104.33144901, 83.05655630,"d4ea9677-d428-4fed-aaf7-0cba996decf5"
"1612","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.50,"2021-11-09T03:52:20.407Z",248.69965743,361.02131228, 40.65534056,      0,172.76037598,391.75689697, 53.16013544,118.28549415,412.05071425, 55.53709598,"db433f48-8ef9-43c3-b956-22dbd88d9f91"
"1613","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.20,"2021-11-09T03:53:15.858Z", 77.53352190,334.64925922, 99.12353878,      0, 55.76037598,289.75689697, 90.00000000, 67.66140822,312.31996373, 34.78836728,"e3734044-cc41-422d-a39d-f21109fc1abb"
"1614","49.191.104.189","BKeFglWR-9wBj2SjjFKDNXlYM-6Kzsm1JguY",0.80,"2021-11-09T03:53:45.975Z",224.39787331,363.50325217, 59.08595493,      0,286.76037598,307.75689697, 46.01086828,298.05172558,378.70741947, 44.36708631,"f039f416-3429-40f0-94dd-41a04464bc12"
"1615","71.171.116.26","W5oiixr6-XPnKrJSggsOxW0uDuGq0IqyHgCo",0.80,"2021-12-26T22:38:59.344Z",302.81252566,273.99211815, 58.18927401,      0,225.00000000,134.93334961, 77.62087348,181.79497778, 58.11899123, 28.36901363,"018c0cb3-d50b-4dd9-84bc-78ea57825c2d"
"1616","71.171.116.26","W5oiixr6-XPnKrJSggsOxW0uDuGq0IqyHgCo",0.80,"2021-12-26T22:38:46.074Z",264.00713043,329.80450631, 55.22490284,   1000,295.00000000,358.93334961, 41.48493703,307.88663006,384.63861539, 44.85350356,"442c342e-11f2-45a2-9d98-00118c4f2967"
"1617","71.171.116.26","W5oiixr6-XPnKrJSggsOxW0uDuGq0IqyHgCo",0.80,"2021-12-26T22:38:05.539Z",221.34948626, 90.65849655, 55.89720797,      0,232.00000000,181.93334961,117.63077829,243.20607027,237.03942633, 86.49891198,"88967206-cc78-4a87-90c7-7672868c241a"
"1618","71.171.116.26","W5oiixr6-XPnKrJSggsOxW0uDuGq0IqyHgCo",0.20,"2021-12-26T22:38:26.434Z",185.99158791,327.19931190, 89.89105365,      0,244.00000000,244.93334961,113.88590782,336.17157403,249.86588496, 77.14767498,"96d962b1-9162-4d04-874d-0c99d292a172"
"1619","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.80,"2021-12-26T22:43:13.659Z",  5.66878005,  8.78550805, 64.03716830,      0, 71.39996338,  6.31250000, 26.17250466,151.85879451, 15.05017837, 83.84036014,"02392638-5a65-461d-9cc3-a53f73c31167"
"1620","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.80,"2021-12-26T22:41:55.246Z", 40.05420959,385.65773236, 46.95251377,      0, 20.39996338,393.31250000, 17.69180601,  7.69371174,396.37353527, 26.52100256,"0317cfc7-cb51-49dc-9052-0c83f4c1d87c"
"1621","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.20,"2021-12-26T22:42:55.696Z",319.59906493,376.44479596, 83.57141051,      0,111.39996338, 53.31250000, 57.14017851,115.61899307, 56.71404936, 61.06493028,"27864e43-999c-48e5-b6c3-bdd648f0f461"
"1622","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.80,"2021-12-26T22:40:00.541Z",333.11114626,255.87701008, 43.23722253,      0,332.39996338,269.31250000,  5.00000000,327.76232657,275.57047659, 33.16350274,"3566b9a4-7e1b-4070-a0c7-2a10504570a3"
"1623","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.20,"2021-12-26T22:41:19.875Z",296.73792314, 20.28934201, 35.57576765,      0,230.39996338,238.31250000,  5.00000000,229.55456810,240.86100896, 35.94900913,"5002cf64-10ed-463e-81e8-61e21fa8c056"
"1624","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.80,"2021-12-26T22:43:01.594Z",301.22015564,275.60622292, 91.23826959,   8000,290.39996338,240.31250000, 64.53681120,262.41480911,216.01246533, 85.10296454,"556958d3-2a2c-4b01-b886-a51cdb7fa8ad"
"1625","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.20,"2021-12-26T22:42:45.957Z",194.24672252,186.33742167, 43.92090368,   1000, 22.39996338,401.31250000, 42.54409477, 13.52099960,408.34720234, 28.80445297,"5a3b0ca0-ba2a-4773-9641-745beb87703e"
"1626","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.80,"2021-12-26T22:41:12.231Z",224.21988120,408.01716056, 90.45670836,      0,161.39996338,453.31250000,  5.00000000,119.70164729,482.04139331, 63.07313195,"60aa7ef5-95ca-41f5-800e-19854c91038f"
"1627","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.80,"2021-12-26T22:42:03.641Z", 81.69210665,289.26698150, 49.33528549,      0,126.39996338,305.31250000,  5.00000000,202.01598771,334.53699515, 84.33414837,"6db86866-b7f2-4f0f-8ef2-c73804ee2d21"
"1628","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.50,"2021-12-26T22:40:40.852Z", 70.13660395,299.76673763, 64.72544080,      0,231.39996338,114.31250000,  5.00000000,232.26529343,110.79374293, 51.52429105,"7b3e11e9-0c24-4acf-bfee-97206ee06148"
"1629","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.50,"2021-12-26T22:41:00.066Z", 44.44892042,487.44916054, 46.46390704,      0, 82.39996338,463.31250000,  5.00000000, 74.75037271,484.09905271, 80.19986240,"8e6daeb7-bcc8-4367-ba4a-b5f7fcb22d95"
"1630","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.50,"2021-12-26T22:40:52.079Z",  0.13831426,386.32773724, 49.72434743,      0, 24.39996338,403.31250000,  5.00000000, 20.90315286,405.87096693, 20.94928503,"954acdb6-be21-43d2-91c6-6b3c19a2b327"
"1631","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.20,"2021-12-26T22:39:48.708Z", 34.57779581,425.63036746, 25.58023342,      0,246.39996338,160.31250000,  5.00000000,246.49667572,161.33531443, 33.43006027,"955ecfcc-d366-4f6b-a375-a34c3b1574ab"
"1632","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.20,"2021-12-26T22:42:22.250Z", 78.15903861,148.27919311, 44.97008610,      0,133.39996338, 48.31250000,498.33422519,138.99059362, 51.37036717, 32.35094408,"9d619fb9-30b9-4a00-8508-bf38fcdcf2c5"
"1633","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.50,"2021-12-26T22:42:31.795Z",186.99013878,457.62411531, 21.68722460,  75000,187.39996338,457.31250000, 21.93171220,203.58425126,418.70065757, 94.21954635,"b1403564-b1f3-481f-9a01-4ccb03ef6e90"
"1634","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.20,"2021-12-26T22:40:13.750Z",350.07792566,104.24697643, 36.33807260,      0,306.39996338,281.31250000,  5.00000000,306.97751190,280.35972638, 50.27561400,"cdda9b5d-8c9b-4413-b8a0-0579ed1bd636"
"1635","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.50,"2021-12-26T22:39:34.633Z",279.05007273,130.37512768, 57.35172045,      0,278.39996338, 86.31250000,  5.00000000,277.63220760, 94.07667512, 92.49148433,"dc02ba3c-0509-43ee-86a7-b739d3c501f6"
"1636","86.92.74.42","J0ylm8za-7NXeMrvB9RVWIfCrLftJ4Afgdg4",0.50,"2021-12-26T22:43:08.259Z",341.05669559,189.26158215, 46.83638483,   2000,323.39996338, 34.31250000, 71.02112362,332.30830815, 37.82795858, 76.32974283,"e1f44255-8f7c-4de9-827b-9656519a2cfe"
"1637","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:49:42.774Z",286.44103224,323.69457588, 44.67471904,      0,305.50000000,298.28125000,  8.06225775,337.82984555,279.95958303, 53.64225480,"04ca23c8-31e9-4b72-8859-b2c680227f3f"
"1638","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:48:16.393Z",189.73806894, 61.12244542, 35.28343645,      0,186.50000000, 58.28125000, 21.93171220,115.39963371,448.94587200, 43.41073665,"179aa9d0-5c93-49c6-b171-c42ba68a1075"
"1639","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:50:32.536Z",328.42408326,123.40279203, 67.35080230,      0,296.50000000,125.28125000, 10.63014581,296.32552677,121.82370513, 44.85748022,"25667f2f-f807-4584-bed5-305bbd710d79"
"1640","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.80,"2021-11-22T06:49:39.090Z",196.10171584, 54.22317745, 23.42512904,      0,311.50000000, 63.28125000, 13.60147051,343.72214643, 83.20096413, 78.79317453,"2a773155-ca7e-41e7-a3d3-0f5d659e36c1"
"1641","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:49:51.145Z",333.71531921, 34.10978069, 52.39703357,      0, 94.50000000,299.28125000, 20.00000000, 52.56029223,338.93831932, 90.23251824,"2bf75453-d3c4-47bc-8203-1a5f998c7990"
"1642","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.80,"2021-11-22T06:50:14.041Z",251.05289075,348.17115370, 44.68189748,      0,252.50000000,355.28125000,  5.00000000,251.76848253,355.57048774, 35.95768182,"2e7a8514-e7cd-4df2-9e89-cad81e588001"
"1643","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.80,"2021-11-22T06:49:53.799Z",131.09721583,194.87951064, 35.54988385,      0, 90.50000000,198.28125000, 15.81138830,  8.39435960,211.76654714, 85.82134106,"3110f624-9cb4-4912-a0d6-d5538babc430"
"1644","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:48:54.317Z",166.91184579,199.46640555, 73.55998334,      0,123.50000000,168.28125000, 16.97056275,120.65699569,153.84726703, 98.36193193,"330244c2-162f-4bd7-9e86-460b8d8a0c7f"
"1645","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:48:59.618Z",224.13408514,272.86097610, 27.58616486,   1000,141.50000000, 90.28125000, 24.04163056,147.94938589, 97.95447377, 22.90557232,"38c8f4ec-b421-4aa6-96aa-b0da8ed0c198"
"1646","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.80,"2021-11-22T06:50:10.112Z",139.05933434, 62.88035911, 58.33724178,      0, 80.50000000, 73.28125000, 16.12451550, 79.82594878, 80.60540832, 34.28355562,"3b8ea286-2583-44d7-bd54-e76f7e7b39fa"
"1647","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.20,"2021-11-22T06:50:38.312Z",316.62552044, 58.89003760, 42.01677567,   7000,325.50000000, 58.28125000, 13.03840481,319.42712107, 85.32866967, 57.58670388,"44410958-e15d-4285-bca9-1a49555d0384"
"1648","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.20,"2021-11-22T06:50:29.480Z", 97.05375953,115.97450408, 37.87017609,      0,242.50000000,234.28125000,  5.00000000,239.71055257,229.65069811, 24.50680496,"4590442e-c3a1-4ac3-adad-9eabc8d6094d"
"1649","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:49:28.254Z",154.27662994,339.54905779, 83.69213160,  78000,140.50000000,324.28125000, 22.82542442,107.92369432,355.53270314, 95.91521298,"49e2d780-f8da-40d0-8a42-e7272248fc88"
"1650","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:49:14.831Z", 41.45435113,325.38881016, 94.39383502,      0, 40.50000000,347.28125000, 11.66190379, 39.06243149,351.58520555, 68.23987072,"550510bb-284d-46e7-aaca-7455e2bdd699"
"1651","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:47:38.696Z",136.06871517,313.20286573, 89.67857342,  31000, 97.50000000,306.28125000, 63.78087488, 11.67856275,320.39793983, 96.27562959,"5e35721d-4112-44cf-bfc7-dfa5265595af"
"1652","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.80,"2021-11-22T06:50:18.765Z",172.26733760,179.56645672, 63.25726953,      0,156.50000000,220.28125000,  5.83095189,152.03294751,224.41128039, 27.54543409,"5f0fa82c-3480-469f-9f64-f68a8b15d1ee"
"1653","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.20,"2021-11-22T06:48:56.913Z",106.10178606,103.93856698, 96.15735583,      0,121.50000000, 88.28125000, 22.67156810,262.75806181, 54.52524200, 32.12289757,"6990a15e-90ba-41a1-a1c6-dd7d973e2653"
"1654","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.20,"2021-11-22T06:48:27.776Z",254.48191300,345.45378057, 55.39354822,      0,136.50000000, 28.28125000, 78.10249676,177.05880835, 27.75338212, 90.79579563,"72b6843c-c3c9-4e0e-930b-15cad0bb9352"
"1655","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:49:07.544Z",264.00386988,134.61845578, 97.02320313,      0,265.50000000,213.28125000,  8.60232527,273.78918059,242.26664191, 41.55208598,"74184bec-69bb-49fb-8b75-9fe01c4e8746"
"1656","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:49:11.333Z", 71.08960855, 31.10835626, 88.44184922,      0, 66.50000000, 66.28125000, 12.80624847, 54.61310355, 40.68420190, 72.30969038,"860fb69b-ee7f-4cc5-aade-b6e1aee76280"
"1657","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.80,"2021-11-22T06:48:01.062Z",225.78425963,268.12976362, 86.22874022,      0,210.50000000,253.28125000, 39.62322551,299.38108451,358.32396671, 92.67066889,"87b4297b-631e-4bac-b951-602c2b0d891e"
"1658","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.80,"2021-11-22T06:49:48.609Z",  9.04798332,322.43403518, 59.31941153,      0, 25.50000000,280.28125000, 14.86606875, 23.57748720,268.00481228, 45.39056622,"947f88a8-0ce6-40eb-8149-635244fa0b5b"
"1659","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.20,"2021-11-22T06:49:03.427Z",278.76815823,398.64530993, 27.66406035,      0,222.50000000,321.28125000, 13.03840481,239.03228631,340.83366314, 83.21094433,"9860c5a2-dcfc-4adb-af68-060bec926951"
"1660","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.80,"2021-11-22T06:49:22.550Z",222.58547561,477.42350220, 55.56031351,      0,226.50000000,445.28125000, 12.72792206,230.55107982,475.33157824, 53.27124646,"9ae96fe9-64b8-460b-906d-82f76b01164d"
"1661","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.80,"2021-11-22T06:50:26.428Z",301.48469979,222.12520634, 88.97347021,      0,148.50000000,136.28125000, 11.31370850,145.08911803,120.00712751, 73.08009656,"9d065278-9b3e-4722-9071-a14723a9b1ac"
"1662","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:48:45.677Z",171.13713316,368.84584181, 20.88761692,      0,168.50000000,352.28125000, 73.59347797,203.81281876,381.79941131, 20.36961848,"a27235aa-fc49-4460-b99a-ba654bbd1666"
"1663","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:49:45.778Z",353.40248243,131.44202508, 71.31567301,      0,248.50000000,246.28125000,  7.81024968,221.10496426,272.53465182, 71.33451433,"a6d9205a-8367-45cc-ac56-7df56f3a5a4c"
"1664","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.20,"2021-11-22T06:50:06.378Z",178.54780612,255.68853482, 64.65290379,      0, 39.50000000,101.28125000, 15.55634919,  2.06536919,102.41926116, 89.25367284,"ad6a7509-ccfb-4562-8809-612b091227ff"
"1665","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.80,"2021-11-22T06:50:00.792Z",146.00347631,187.06786814, 24.71766952,      0,108.50000000,220.28125000, 11.18033989,106.34939013,218.96003545, 35.58954251,"af5f13b7-ae36-45e7-a8fd-cad68547752a"
"1666","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:48:38.224Z",313.68071847,497.51876843, 91.23051759,   2000, 14.50000000,433.28125000, 13.00000000,  3.32968151,432.32849884, 28.97587574,"b989a796-8e53-4e9e-b7c5-a9505e2c18a8"
"1667","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:50:03.380Z", 69.70587089, 63.00938510, 88.82926526,      0, 68.50000000,119.28125000, 12.80624847, 47.30296570,160.15981195, 93.52760013,"c4aca00f-e2af-4675-a92c-0bcf6548d199"
"1668","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:49:25.338Z",188.80345116,265.85212211, 56.21084771,      0,194.50000000,241.28125000, 14.76482306,205.45579317,246.00257357, 70.02148887,"c57dfa8d-e41f-4569-ac9d-571df27956a7"
"1669","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:50:21.171Z",211.58089976,464.32682895, 63.95672599,      0,137.50000000,193.28125000,  5.00000000, 92.46530331,186.68117508, 96.97510635,"c677fe11-b696-4f10-8ef6-c12d01c8985c"
"1670","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:49:36.678Z",  2.41203296,347.78849037, 67.54030236,      0, 42.50000000,378.28125000,  5.83095189, 12.58534691,387.51940952, 68.60637822,"cbfe0a1c-7cd9-4953-905e-9ba18015db55"
"1671","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.80,"2021-11-22T06:49:33.610Z",212.99613102,124.96522801, 86.32475339,      0,181.50000000,121.28125000, 12.04159458,169.12663055,152.91698733, 76.30048070,"d41d7b4f-d768-4076-8cdf-7bd9bde235cb"
"1672","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.20,"2021-11-22T06:49:19.160Z", 20.31813717,419.03880992, 27.98752105,      0, 29.50000000,414.28125000, 13.15294644, 13.71799185,402.28165819, 59.22612686,"ddf8bd61-5e5d-4006-8e29-887a677be2c4"
"1673","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.50,"2021-11-22T06:48:51.048Z",301.42222756,198.04450903, 94.94374121,      0,291.50000000,189.28125000, 39.44616585,343.13425591,235.17714027, 94.87344352,"e7d2f2a0-9178-4eca-8ec0-9ffac1e5ee69"
"1674","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.20,"2021-11-22T06:50:35.765Z",309.94540208,260.24748083, 92.88730434,      0, 80.50000000,434.28125000,  5.00000000, 78.59268923,440.05368764, 25.86292156,"f1a45ceb-b45b-41c6-8c53-7753fe9fcfee"
"1675","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.20,"2021-11-22T06:50:24.153Z",184.93275874,259.57437092, 52.09233976,      0, 41.50000000,413.28125000,  5.00000000, 39.71469760,400.37905605, 91.25101139,"f6dc02b6-2b85-4f33-8142-34c3e278ab09"
"1676","154.20.4.108","jVxOhPrq-WqnhMLx6TFm9CDF3PetiExPX3fM",0.20,"2021-11-22T06:49:57.183Z",140.38454328,425.03656448, 54.49480235,      0,123.50000000,283.28125000,  8.48528137,109.71873037,278.08048072, 31.86542493,"ffc092a7-4bc5-41f0-b1eb-f6d60f17c3ca"
"1677","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.50,"2021-12-26T22:43:23.544Z",236.71512101,360.53208193, 54.55856886,      0,265.88110352,334.86206055, 32.60175124,289.38734393,304.01121913, 50.56917360,"0e6d5487-8d2a-4979-8093-a134d8692fae"
"1678","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.20,"2021-12-26T22:40:35.930Z",242.92834930,326.50319246, 86.05795343,      0,333.04443359, 23.57690430, 83.16618991,340.72369460, 16.73594945, 72.84617754,"2c760f25-479f-49bf-805c-2bbaedce78be"
"1679","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.80,"2021-12-26T22:41:27.381Z",186.15561557,480.51778482, 35.25842506,   1000,191.25311279,484.07006836, 31.61824121,186.50005878,483.71073196, 26.55294802,"2cfba276-e730-420d-9312-9081401b82af"
"1680","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.80,"2021-12-26T22:41:59.491Z",155.49041981,158.56989050, 29.59051204,      0,152.27410889,147.26977539, 19.96137595,135.84827999,132.19247111, 27.58992227,"2d0943fc-1cdc-4202-9739-179810c34839"
"1681","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.80,"2021-12-26T22:44:09.057Z",260.25140116,422.52805174, 50.79997621,   1000,247.22937012,447.54223633, 33.05723138,227.08144157,465.68883490, 31.31364206,"36b09da7-0022-45fc-9ae6-866ca0adf9a3"
"1682","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.50,"2021-12-26T22:44:47.150Z",247.61730775,284.66385504, 20.83854298,      0, 53.56307983,332.38012695, 14.65314545, 42.99742807,332.16409919, 32.69457410,"375f8c92-aa24-4376-953e-3968caae73ba"
"1683","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.50,"2021-12-26T22:43:31.782Z", 42.33494736,405.21950009, 66.82906083,      0, 53.33969116,423.46704102, 50.10390927, 54.05458217,439.50520124, 71.02949612,"3bae8398-dc4a-40b0-b059-93416a8e1dca"
"1684","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.20,"2021-12-26T22:40:11.791Z",243.69131101,490.05228129, 60.91552811,      0,245.12695312,427.89575195,123.06026752,249.09780645,475.52342237, 80.08840384,"3da9886d-4485-4e40-92e1-98056dd36cae"
"1685","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.20,"2021-12-26T22:44:19.164Z",248.94364062,  0.07214348, 46.87439442,      0,271.01879883,429.42407227, 33.65715295,301.00052163,436.06289991, 57.99769853,"3ff2bd22-507d-4132-b84b-3688e62adf13"
"1686","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.50,"2021-12-26T22:42:50.418Z",310.51622060,405.80540555, 78.27595121,      0,323.40026855,317.08459473, 38.08718218,328.96033031,304.36691474, 41.56248636,"401f1347-d27c-43bd-af7f-e05d1e1a9795"
"1687","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.80,"2021-12-26T22:42:09.326Z",165.99294347,219.59226871, 46.71706260,      0,181.87133789,256.47583008, 35.71648561,179.49157894,287.95531607, 43.12372520,"43b00096-c758-46c8-bd1c-41806e76be31"
"1688","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.20,"2021-12-26T22:45:01.854Z",242.72952856,193.09439190, 75.17368988,  51000,122.36260986,359.18481445, 39.29960154,109.13014742,379.85280598, 91.65815739,"4693b29a-7496-475d-92d1-5ef3e6822ac3"
"1689","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.80,"2021-12-26T22:45:11.775Z",235.49768982,280.68923702, 81.10732277,      0,289.79370117,206.79321289, 38.68911470,340.02288951,168.83550903, 41.12123372,"49656f62-4da7-4aef-ab58-34f7441ca55a"
"1690","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.80,"2021-12-26T22:42:57.430Z", 73.94932323,344.75844385, 95.52524590,      0, 88.29791260,302.19348145, 24.92307130, 89.68595901,293.44352520, 27.34190685,"4e68f9cc-0530-4f6b-996f-b5daa678ca72"
"1691","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.20,"2021-12-26T22:43:10.970Z",317.77138365, 37.66076336, 28.08334785,   6000,169.60644531,376.65148926, 40.64426845,177.70327321,383.54209952, 67.49086208,"55204e29-3116-40e7-adb6-0c4e6dd3af8d"
"1692","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.50,"2021-12-26T22:42:23.508Z",262.26512157,214.06292952, 33.15825504,      0,209.01141357,341.11010742, 67.05210660,194.72521581,383.53813449, 91.77304931,"5d8d7659-df7a-49d0-927b-34b89be6f1af"
"1693","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.80,"2021-12-26T22:44:57.184Z", 71.13020287, 21.74046089, 83.66743229,   1000, 74.89538574, 36.53198242, 24.54641703, 76.26660824, 33.30526807, 23.09217637,"63f17c1b-16b3-46a2-91da-a05c55692ac4"
"1694","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.50,"2021-12-26T22:41:43.321Z",110.19977233,197.93620824, 52.96199330,   4000,314.44445801,481.09204102, 50.39706887,321.95264129,485.06445024, 68.41808873,"65e68599-f35b-4c8c-a3ad-4de8d9fee613"
"1695","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.50,"2021-12-26T22:45:24.628Z",163.54480999,349.68209873, 84.13650193,   2000,278.95996094,386.73461914, 46.26782337,301.04674665,397.26881920, 58.64027447,"6686749c-8aed-4534-9a42-fb4c40f149e2"
"1696","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.20,"2021-12-26T22:43:45.291Z",187.49610518,129.41335287, 32.91314232,   1000,194.28939819,139.78051758, 41.92922101,194.67771557,140.64806032, 46.38948992,"78342d06-678d-47c5-a54d-918e30c19d80"
"1697","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.20,"2021-12-26T22:41:50.413Z",195.93759342, 98.82136989, 99.97109926,  45000, 29.19442749,295.69067383, 58.70730640, 16.88104714,292.33362667, 97.64691699,"7ad308a0-d9d9-4e23-b781-cbe2f254a6b2"
"1698","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.20,"2021-12-26T22:41:06.106Z",334.16702096, 46.59529613, 50.97339680,      0, 49.40988159,238.85375977, 52.22142932, 12.32431609,254.22412370, 89.10221618,"91205c60-aff8-4f31-9434-bd7e73a9e03d"
"1699","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.50,"2021-12-26T22:43:39.062Z",280.49160851,337.10723363, 87.18985336,   1000,130.62750244,455.73266602, 32.37923151,131.01477070,456.93068090, 32.38751955,"94b8f6ab-f8bc-4b19-896b-366b1545bffc"
"1700","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.50,"2021-12-26T22:44:41.861Z",173.15168890, 89.36666368, 20.05477734,      0,256.72277832,102.05541992, 41.10734352,314.25774953,116.20801368, 75.41699442,"a4cb27b7-c880-4328-ac61-8e6500e12a67"
"1701","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.50,"2021-12-26T22:41:15.788Z",169.12343810,393.15887292, 69.16425243,  12000, 97.99398804,324.97729492, 65.08760454, 60.76531547,314.06355361, 88.67725696,"a8cac4ad-ce5b-460d-96a0-354c1a57cd15"
"1702","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.80,"2021-12-26T22:43:56.406Z",179.17183347,330.18069149, 44.17584483,  11000,156.65069580,296.14331055, 45.63052475,113.63734593,224.63341588, 76.92704457,"abbc16bb-4aff-4b10-b24e-c42e139292bd"
"1703","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.20,"2021-12-26T22:42:43.338Z", 53.46531054, 70.42785595, 52.89596815,   1000, 56.69030762, 46.05627441, 37.70257974, 56.32670610, 34.79517913, 24.63385736,"af032c39-b552-43db-b7d3-d58fd7be57d8"
"1704","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.80,"2021-12-26T22:45:19.491Z", 97.09821243,100.66956994, 50.25457161,   5000, 83.61840820,125.13745117, 28.07061557, 80.16644327,139.68998973, 60.00588359,"af0592ca-a3c8-4046-b738-87cce46440ad"
"1705","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.50,"2021-12-26T22:44:33.968Z",162.07737755, 70.96277650, 92.68679757,   1000, 86.17584229,460.94458008, 47.03052276, 93.99027268,487.22269573, 51.86429820,"b44637c6-76f1-4f6f-ba55-14771ca41542"
"1706","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.80,"2021-12-26T22:42:30.257Z",195.24086442,204.17481589, 73.79667747,   6000,147.69491577,213.04174805, 70.09700951, 89.40739580,227.80078987, 87.16340870,"b61b01d2-1a53-438b-a40b-9ea5c65a5e18"
"1707","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.50,"2021-12-26T22:43:17.511Z",308.23890461,432.15859075, 22.60923341,      0,289.11218262,429.17602539, 11.71401906,282.78586592,429.86563125, 22.19655057,"b8c35c06-6ede-4685-af5b-3947db5c5811"
"1708","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.20,"2021-12-26T22:44:51.814Z", 80.32815899,277.29265774, 79.96286569,      0,296.59521484,374.57299805, 19.66127739,339.90800016,384.14363241, 56.54921505,"bc46ab7d-bed7-46a1-a56f-a6f1faf4a471"
"1709","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.80,"2021-12-26T22:44:27.269Z",141.55507709, 55.94830551, 79.63743385,      0,126.04830933, 82.44799805, 51.29181457,117.52822403,109.03260443, 69.78471740,"c7a79530-d9cc-49e3-afac-904ec38fc3ee"
"1710","213.147.164.211","oHjx1e4H-z5Ff79Q28Wfq0GMrL7OU1EAqrGQ",0.80,"2021-12-26T22:43:04.540Z",101.65334883,200.36023998, 90.16132009,   1000, 53.56307983,134.41320801, 53.35996737, 24.76760869, 87.21189660, 56.36862194,"c8320b02-9cce-451d-9724-a70b9e601c49"
"1711","178.238.11.76","eMQmc4ee-7rMxr28UlZvlWR6Xr8oP08qi8QY",0.20,"2021-12-27T21:26:00.708Z",178.33477277,349.58906502, 54.21292371,      0,337.50000000, 72.48437500,387.51774153,327.79620650, 73.19152560, 43.94920965,"98cdecb3-39df-4d7b-beae-dddf92160397"
"1712","178.238.11.76","eMQmc4ee-7rMxr28UlZvlWR6Xr8oP08qi8QY",0.20,"2021-12-27T21:25:38.421Z",  8.47486189,447.73701683, 95.34743176,      0,323.50000000, 98.48437500, 82.00609733,318.08102515, 90.25044464, 74.77506971,"c8c4c753-34b8-42df-88f3-8387b8f2872c"
"1713","178.238.11.76","eMQmc4ee-7rMxr28UlZvlWR6Xr8oP08qi8QY",0.50,"2021-12-27T21:25:20.388Z", 40.21179592, 97.36528786, 76.96116797,      0, 10.50000000, 99.48437500, 72.24956747, 11.07094638, 95.25855649, 52.93303733,"def84930-2273-4e58-93ed-673502ebdd71"
"1714","1.132.27.98","WnkymJGM-bkEfoc1DtPKt5H6UWWjlq4TqSPM",0.05,"2021-09-15T04:00:41.966Z",248.51248743,207.49567780, 60.99343612,      0,288.00000000,171.60937500,  5.00000000,346.35570811,155.05847092, 88.10443214,"41667330-23a9-4fd0-a038-7338a8e9c3b6"
"1715","1.132.27.98","WnkymJGM-bkEfoc1DtPKt5H6UWWjlq4TqSPM",0.00,"2021-09-15T04:00:22.540Z", 50.96887466,258.08331287, 44.00720491,      0,244.00000000, 76.60937500,  5.00000000,304.81701732, 61.05830768, 96.57875519,"7ce347d0-86c1-405a-8296-4f84e5d0ed39"
"1716","1.132.27.98","WnkymJGM-bkEfoc1DtPKt5H6UWWjlq4TqSPM",0.15,"2021-09-15T04:00:34.463Z",257.56984581,383.87385235, 53.81743388,      0,236.00000000,238.60937500,  5.00000000,282.09298095,427.96893221, 94.23244083,"de519942-ed13-4662-be81-71f52332e1f3"
"1717","62.57.24.231","pljA01oP-NTHI9UXzz0owu_XpmqGoWa5Kf0A",0.80,"2021-12-26T22:41:35.921Z",306.07746886,326.53146209, 85.57578405,      0,304.50000000,311.28125000, 19.84943324,318.51283675,328.30734326, 55.92118426,"16ebbb41-6fcf-4a9b-9b40-e9773cb6d256"
"1718","62.57.24.231","pljA01oP-NTHI9UXzz0owu_XpmqGoWa5Kf0A",0.50,"2021-12-26T22:41:03.479Z", 91.06857654,337.23919412, 46.76567619,      0, 90.50000000,336.28125000, 17.00000000,100.20805445,314.85027251, 55.43421475,"34fd204c-3035-405f-84cd-3497195c23ba"
"1719","62.57.24.231","pljA01oP-NTHI9UXzz0owu_XpmqGoWa5Kf0A",0.80,"2021-12-26T22:41:29.224Z",332.07688444, 78.32700924, 51.10520595,      0,304.50000000,137.28125000, 44.72135955,348.03232410, 80.95852038, 78.42342824,"38220d8a-f104-4bc4-8800-c1819083eb8c"
"1720","62.57.24.231","pljA01oP-NTHI9UXzz0owu_XpmqGoWa5Kf0A",0.80,"2021-12-26T22:41:11.510Z",220.12255807, 23.01093885, 79.12889425,      0,138.50000000, 60.28125000,  5.83095189,162.22365662, 14.27152912, 60.52891692,"53c5202f-5a1c-4d71-9aa9-663420292a28"
"1721","62.57.24.231","pljA01oP-NTHI9UXzz0owu_XpmqGoWa5Kf0A",0.80,"2021-12-26T22:39:34.474Z", 57.46896264, 83.82485780, 27.25995733,   2000, 26.50000000,115.28125000, 45.65084884, 41.84915383, 86.13196974, 57.59966333,"5bf619b5-2163-4238-ac73-12193cc478bd"
"1722","62.57.24.231","pljA01oP-NTHI9UXzz0owu_XpmqGoWa5Kf0A",0.50,"2021-12-26T22:37:59.473Z",160.13275649, 43.40672113, 92.01651722,      0, 27.50000000, 46.28125000,221.89411889, 41.55374743,187.33106030, 39.62426653,"61db08c1-01f1-42aa-b694-336212afed2e"
"1723","62.57.24.231","pljA01oP-NTHI9UXzz0owu_XpmqGoWa5Kf0A",0.50,"2021-12-26T22:39:58.098Z",311.19112425, 86.11144426, 73.19049589,   1000,130.50000000,151.28125000, 27.73084925,126.11970578,147.18546018, 34.79048869,"65573bc6-3c86-4be5-a490-9301e081b0ca"
"1724","62.57.24.231","pljA01oP-NTHI9UXzz0owu_XpmqGoWa5Kf0A",0.80,"2021-12-26T22:40:04.032Z",294.49043148,418.09124307, 82.54617746,      0,278.50000000,458.28125000, 27.78488798,291.51253747,440.77741550, 50.76915162,"6cdca699-0ca4-4b08-b491-f71c198518bf"
"1725","62.57.24.231","pljA01oP-NTHI9UXzz0owu_XpmqGoWa5Kf0A",0.20,"2021-12-26T22:38:19.521Z",265.73895930,492.32703870, 99.01907477,      0,262.50000000,502.28125000,111.50336318,284.27875448,496.05152484, 35.68024649,"7d1f1cda-e1d2-4f89-9465-69b73b66394a"
"1726","62.57.24.231","pljA01oP-NTHI9UXzz0owu_XpmqGoWa5Kf0A",0.20,"2021-12-26T22:41:07.250Z",268.30487875,438.03168984, 89.65898782,      0,122.50000000,340.28125000, 20.88061302,141.11194659,377.38524753, 71.14293075,"9af11ff1-4acc-4a31-8d14-03ddd7f3fa49"
"1727","62.57.24.231","pljA01oP-NTHI9UXzz0owu_XpmqGoWa5Kf0A",0.80,"2021-12-26T22:39:16.786Z",115.50931335,475.26460405, 33.51317591,      0,133.50000000,466.28125000,130.59862174,162.39130095,409.62343459, 79.62080059,"ab0961c8-525f-4e65-9a00-c2d51be72e71"
"1728","62.57.24.231","pljA01oP-NTHI9UXzz0owu_XpmqGoWa5Kf0A",0.50,"2021-12-26T22:41:22.684Z", 54.66629325,166.09411504, 69.48881646,      0, 97.50000000,391.28125000, 20.61552813,103.31871996,373.74334295, 42.91311200,"bd97a50f-ab83-45f0-ba42-fdeebe879070"
"1729","62.57.24.231","pljA01oP-NTHI9UXzz0owu_XpmqGoWa5Kf0A",0.20,"2021-12-26T22:40:12.675Z",245.90736752,446.48181876, 67.50945116,   2000,297.50000000,307.28125000, 55.80322571,296.06502808,306.02559649, 62.64505290,"d3529cb8-b82b-4195-bbe3-44bc6299d53d"
"1730","62.57.24.231","pljA01oP-NTHI9UXzz0owu_XpmqGoWa5Kf0A",0.80,"2021-12-26T22:41:38.922Z",209.50521830, 79.04493277, 68.86376484,  11000,337.50000000, 98.28125000, 23.25940670,328.40330485, 86.49590884, 68.67221232,"d3bafec0-c217-4e1f-838a-f1dd8727d335"
"1731","62.57.24.231","pljA01oP-NTHI9UXzz0owu_XpmqGoWa5Kf0A",0.80,"2021-12-26T22:41:17.219Z",140.49460408,484.17239438, 74.01206385,      0, 84.50000000,493.28125000, 16.55294536, 95.64395045,497.83410782, 27.59130022,"e247aab8-9fae-4a7d-889c-a08a1f7fab5b"
"1732","81.106.154.71","RBv6Oa8v-Qlp3Ft3njAxUMawTP9U8ImJTkCI",0.80,"2021-12-26T22:38:38.223Z", 50.02080939, 84.76364098, 20.85304056,      0,157.50000000,131.28125000,143.66976021, 35.19591568, 51.97659748, 48.95596858,"09bd21c7-1222-463b-bc10-44e385500c67"
"1733","81.106.154.71","RBv6Oa8v-Qlp3Ft3njAxUMawTP9U8ImJTkCI",0.80,"2021-12-26T22:38:31.713Z",134.47984477,433.79308378, 91.58393459,      0,330.50000000, 43.28125000,  5.00000000,315.05092007, 25.69195085, 23.28959396,"2de07a4f-f9fb-4561-bf94-8fed395fbe24"
"1734","192.153.0.56","W0MWd5MP-bmlzb-4EwNryHaR1RVaGsDMSX4I",0.80,"2021-12-26T22:38:39.863Z",252.15087824,157.62174097, 68.65975225,      0,165.50000000, 60.07812500,  5.00000000,143.74954872, 23.77591757, 93.16992182,"14d1916d-5d8b-4688-a1ea-4a067db30481"
"1735","192.153.0.56","W0MWd5MP-bmlzb-4EwNryHaR1RVaGsDMSX4I",0.50,"2021-12-26T22:38:26.587Z", 46.02001491,410.48054958, 61.01245600,      0, 32.50000000,424.07812500,  5.00000000, 22.11677172,429.02240250, 54.69389620,"a2bc49fc-ab2a-41f7-9b9f-f988b6690659"
"1736","192.153.0.56","W0MWd5MP-bmlzb-4EwNryHaR1RVaGsDMSX4I",0.20,"2021-12-26T22:38:45.862Z", 18.02890083,376.66920813, 46.43509330, 100000, 30.50000000,413.07812500,  5.00000000, 32.28982756,417.64688996, 51.00223185,"f0bb673d-b4c4-4ca0-addd-b0d32defeae2"
"1737","82.74.240.87","5DI8Hm3D-t-qsOs3uLcPMRQbCgFDv5PIqEs8",0.20,"2021-12-26T22:38:14.137Z",259.31780520, 36.87651883, 91.23544331,      0,207.50000000, 33.07812500,  5.00000000, 65.03712685, 27.70924015, 24.29702960,"e854c3b8-dabb-4f19-b13e-fd08200582b0"
"1738","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.80,"2021-12-26T22:41:46.328Z", 25.60428534,286.24767844, 72.22635917,      0,134.50000000,318.43334961,190.52034012,242.41253954,350.79372483, 77.18317117,"0ab38ac2-9c66-441a-876b-6f0990e4f1d6"
"1739","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.20,"2021-12-26T22:42:49.608Z", 15.34895045,282.70177770, 93.67521567,   1000, 86.50000000,372.43334961, 30.14962686, 82.84648924,372.32659962, 24.66113839,"0fbf3929-d754-41e2-ae74-d01c56f4da0d"
"1740","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.50,"2021-12-26T22:44:08.597Z",143.87982510,461.73509590, 93.43533085,   1000,229.50000000,125.43334961, 52.32590181,231.40219088,123.40724092, 51.20027592,"198bb408-eb0f-4101-a631-890f2bf9cb16"
"1741","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.80,"2021-12-26T22:41:29.330Z", 32.92284246,490.41421636, 97.20199677,   6000, 48.50000000,444.43334961, 81.27115109, 65.12003108,419.44226735, 95.48011497,"26eaad4e-4a28-4c7e-9d9a-fb7165242025"
"1742","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.50,"2021-12-26T22:43:32.755Z", 45.13739940,383.48515527, 71.64066134,   1000, 58.50000000,466.43334961, 34.23448554, 56.23946369,450.70719319, 34.63772959,"35b8c51b-d96e-4a4f-a8c0-7dd2eabae23d"
"1743","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.80,"2021-12-26T22:42:38.655Z",232.65168501, 81.39301227, 23.00862881,      0,230.50000000, 81.43334961, 26.07680962,269.00212337,188.76410621, 85.77522086,"36d93465-ca84-4e5a-92bc-e554c4823a23"
"1744","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.80,"2021-12-26T22:43:25.613Z", 82.56467307,324.59439914, 75.68409852,   2000,311.50000000,117.43334961, 64.13267498,315.06224215,113.96271100, 70.65033424,"371d84bf-ab7f-4cd8-a2c5-7d86d2a2eff4"
"1745","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.50,"2021-12-26T22:41:10.961Z", 64.84913669,154.15756350, 65.02885131,      0,148.50000000,220.43334961, 72.80109889,154.05658183,226.50983973, 64.14099627,"45221b0e-5036-4e43-9bdf-84df75e83827"
"1746","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.20,"2021-12-26T22:39:58.890Z", 84.95177467, 85.01919579, 81.62908736,      0, 69.50000000, 11.43334961, 46.40043103, 71.68609096, 11.30896536, 21.49750604,"47f3a44e-e822-495a-85be-1a782376f623"
"1747","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.20,"2021-12-26T22:43:40.910Z",326.20589863, 42.88186259, 49.05657795,   1000,148.50000000,178.43334961, 79.12016178,151.14422810,179.91695935, 77.56798790,"4ac8a944-c66d-4b75-abe2-02ca522ea809"
"1748","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.20,"2021-12-26T22:43:11.426Z",239.42418316,248.22794648, 50.72231072,   1000,251.50000000,257.43334961, 64.84597135,247.55547002,249.64332163, 59.33775871,"55aa88ca-bf9d-4eea-86c0-2c4f2c645aa1"
"1749","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.50,"2021-12-26T22:39:40.855Z", 29.12664601,283.97451638, 23.58781765,   1000, 34.50000000,326.43334961, 58.94064811, 33.55615289,333.45396057, 61.07486605,"5cc5b17f-341e-4079-a1b9-0422c0486956"
"1750","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.80,"2021-12-26T22:43:54.208Z",215.67940024,164.80786353, 37.68914496,      0,215.50000000,153.43334961, 49.51767361,200.31253553, 88.23369135, 79.01728779,"770ed1ac-3c7a-496b-a9e0-2545cc69ee28"
"1751","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.20,"2021-12-26T22:44:02.398Z",102.37932421, 64.64130848, 62.38315182,   1000,284.50000000,495.43334961, 81.85963596,280.10022543,484.40207640, 75.77883754,"77ec3b6b-92a4-486c-8fd0-304dd31263bf"
"1752","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.50,"2021-12-26T22:41:00.000Z",220.76295971,178.68793755, 96.99653817,      0,291.50000000,162.43334961, 42.05948169,302.80573521,160.73480199, 34.00351720,"8bb5e83e-3bb9-43f3-b2dc-a292831e2a50"
"1753","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.20,"2021-12-26T22:44:32.753Z", 73.53426751,411.99923451, 44.28362479,   1000,224.50000000,331.43334961, 30.00000000,221.97277410,330.53774521, 27.29681892,"a0f47d16-9401-4ec4-b227-0c2a349eba67"
"1754","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.50,"2021-12-26T22:44:17.246Z",326.16045035,320.07054399, 94.06912247,      0,260.50000000,216.43334961, 56.08029957,260.60684749,214.71668457, 53.05826543,"adc9a04f-1824-41e7-948d-b35e9d4a1d26"
"1755","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.80,"2021-12-26T22:38:32.695Z",303.29531328,324.76477704, 88.99682227,      0,302.50000000,319.43334961, 80.77747211,311.25965142,260.44673388, 47.81225446,"b61bb243-e0a8-4549-8951-b8597a6a99b0"
"1756","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.20,"2021-12-26T22:39:01.835Z",326.59410475,246.79675604, 63.43002782,   1000,321.50000000,270.43334961, 41.61730409,313.74620858,275.18314322, 33.91159959,"c7ab03fa-00c3-4b29-8928-9dddf40c5d1a"
"1757","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.80,"2021-12-26T22:42:58.068Z",183.84510901,362.66571782, 51.91082859,   3000,180.50000000,354.43334961, 51.86520992,179.27006150,329.27915351, 68.15415845,"e48bda82-df18-4809-8a45-142d950ee1ee"
"1758","172.118.140.76","DNlsCMRF-I9oau8N1COHPzHeU6gYfzbzWXQ4",0.80,"2021-12-26T22:42:01.865Z", 75.67282420, 94.78170721, 73.66529313,   1000, 68.50000000,105.43334961, 61.39218191, 61.62264701,107.51772436, 52.05678720,"e79c112d-0c8f-425a-8274-9a861f1b3af2"
"1759","92.17.144.144","oBfpnlgp-NxBEyflRRgDxb4s0TLgbCFq7XSw",0.20,"2021-12-26T22:43:10.268Z",285.73938658,324.97299994, 89.68931246,   2000,106.50000000,455.07812500, 70.40596566,103.85930478,452.95964351, 75.42430345,"75caa97f-3796-4128-ac05-e41ee33af887"
"1760","92.17.144.144","oBfpnlgp-NxBEyflRRgDxb4s0TLgbCFq7XSw",0.50,"2021-12-26T22:42:40.485Z",299.11470011,371.81932721, 87.18371007,   2000,327.50000000,382.07812500, 88.68483523,349.78010686,399.56173915, 94.21598940,"c8174268-be7c-40a5-89ea-0e48e1155657"
"1761","92.17.144.144","oBfpnlgp-NxBEyflRRgDxb4s0TLgbCFq7XSw",0.50,"2021-12-26T22:43:19.169Z",324.10343182, 58.05091166, 70.03220885,   1000,291.50000000, 99.07812500, 14.14213562,283.28433660,102.76412443, 21.46313583,"d7d79a99-562f-4644-aa31-a36749201866"
"1762","92.17.144.144","oBfpnlgp-NxBEyflRRgDxb4s0TLgbCFq7XSw",0.50,"2021-12-26T22:42:53.834Z",302.83137175,307.81473217, 75.81806415,   1000,301.50000000,382.07812500, 18.38477631,298.52475225,379.03268950, 23.22909450,"ea2b0102-cf6a-49da-82f4-2fa8348a62b3"
"1763","118.208.91.253","elL0bVik-zYn75ip3RcJVu1-SxWZeAyNND_c",0.40,"2021-09-09T07:14:35.815Z",278.93009360,348.28878128, 45.47157778,      0,271.39996338,341.36250305,  5.00000000,319.88884512,110.30264995, 33.66567556,"01eca756-3ebb-4038-ab72-09ebbdc2a04f"
"1764","118.208.91.253","elL0bVik-zYn75ip3RcJVu1-SxWZeAyNND_c",0.45,"2021-09-09T07:16:32.191Z",322.50181101,152.38751279, 35.30597435,      0,320.39996338,151.36250305, 28.42534081,310.88861025,113.46171891, 62.21340515,"340ea928-3070-4bde-b0dc-70a4f76cfe56"
"1765","118.208.91.253","elL0bVik-zYn75ip3RcJVu1-SxWZeAyNND_c",0.50,"2021-09-09T07:15:48.690Z",100.12232228,217.04870002, 20.37438823,   2000,113.39996338,241.36250305, 41.77319715,111.89414699,253.10016247, 54.63622419,"4de8d38e-95d6-4fbd-89f1-ae285ecfdba1"
"1766","118.208.91.253","elL0bVik-zYn75ip3RcJVu1-SxWZeAyNND_c",0.95,"2021-09-09T07:15:30.659Z",293.90427978,373.67736023, 45.59156335,      0,294.39996338,377.36250305, 18.02775638,315.06661359,365.94045592, 95.36495162,"5c18bbf2-38d1-4a84-a4f6-be44f239add9"
"1767","118.208.91.253","elL0bVik-zYn75ip3RcJVu1-SxWZeAyNND_c",0.85,"2021-09-09T07:16:14.201Z",180.62161457,215.62534621, 97.82915724,      0,177.39996338,146.36250305, 34.65544690,177.85261373,154.34242771, 32.34715558,"7d168b20-ab21-4230-a09c-835c5c3cedb0"
"1768","118.208.91.253","elL0bVik-zYn75ip3RcJVu1-SxWZeAyNND_c",0.90,"2021-09-09T07:15:56.167Z",166.56628737,105.53852487, 75.76221035,      0,120.39996338,133.36250305, 23.76972865, 70.40579842,167.82655218, 81.66972817,"888fe799-8581-4027-875b-50ed4936f958"
"1769","118.208.91.253","elL0bVik-zYn75ip3RcJVu1-SxWZeAyNND_c",0.90,"2021-09-09T07:15:21.727Z", 58.83735319,210.71195025, 72.16132891,   4000, 58.39996338,206.36250305, 54.20332093, 46.75836655,189.67405514, 70.90195601,"8f3a689c-7e3d-4d41-9c0d-5100c6316ae8"
"1770","118.208.91.253","elL0bVik-zYn75ip3RcJVu1-SxWZeAyNND_c",0.90,"2021-09-09T07:15:09.993Z", 48.23643302,399.12677480, 88.40237179,      0, 52.39996338,400.36250305, 29.69848481, 61.67593017,166.22588342, 51.83491809,"9271e6eb-2f8e-4125-a9eb-5049305fa011"
"1771","118.208.91.253","elL0bVik-zYn75ip3RcJVu1-SxWZeAyNND_c",0.90,"2021-09-09T07:14:51.593Z",128.62130207, 56.48515400, 29.99712371,   1000,122.39996338, 53.36250305, 13.00000000,127.58371794, 58.04924136, 26.65201502,"9f159a19-bc2c-4eeb-886e-e6945c14c11d"
"1772","118.208.91.253","elL0bVik-zYn75ip3RcJVu1-SxWZeAyNND_c",0.15,"2021-09-09T07:15:40.001Z",259.39439169,201.73130115, 49.97631917,      0,272.39996338,145.36250305,117.04699911,276.17990600, 88.41952568, 29.95287449,"b20bbf07-7119-4598-9009-e4f9330279df"
"1773","118.208.91.253","elL0bVik-zYn75ip3RcJVu1-SxWZeAyNND_c",0.40,"2021-09-09T07:16:07.364Z",143.36926383,  4.03104651, 56.68770480,      0,244.39996338,201.36250305, 14.42220510,243.30799704,198.08574675, 20.48888799,"c5554964-24d3-4023-b511-e5982f490bf2"
"1774","118.208.91.253","elL0bVik-zYn75ip3RcJVu1-SxWZeAyNND_c",0.90,"2021-09-09T07:16:28.048Z",109.04830826,226.05453881, 27.47679970,      0,108.39996338,224.36250305, 24.83948470,272.63831986,478.94068625, 52.83385598,"c67e00fa-992f-4f8f-8a7f-f8787761c1ef"
"1775","118.208.91.253","elL0bVik-zYn75ip3RcJVu1-SxWZeAyNND_c",0.95,"2021-09-09T07:16:38.759Z", 96.06084602, 43.44366749, 98.40984521,   3000,121.39996338, 49.36250305, 41.00000000,136.33609581, 29.20201848, 60.87163749,"c9e38ee1-2f7d-4a2c-9bac-779cfba9089c"
"1776","118.208.91.253","elL0bVik-zYn75ip3RcJVu1-SxWZeAyNND_c",0.40,"2021-09-09T07:16:20.524Z",230.70621157, 40.20583810, 97.08554546,      0,213.39996338, 43.36250305,113.00442469,218.49375106, 19.83349944, 82.57423203,"e89c9a24-d00b-4206-8a24-869ad6921b3a"
"1777","49.197.142.1","TYRJOpNw-rflkthRuPBRBWW3gOOifM9QgtCk",0.95,"2021-09-09T07:16:59.917Z",332.37648696,  6.22022537, 46.18725265,  71000,325.00000000, 29.62500000, 32.57299495,319.95056297,  1.11333735, 95.70015209,"2cdad693-d076-4ba1-b3b8-5288274d6a68"
"1778","49.197.142.1","TYRJOpNw-rflkthRuPBRBWW3gOOifM9QgtCk",0.50,"2021-09-09T07:16:34.456Z",337.76888107,398.63859722, 72.52660229,      0, 88.00000000,197.62500000, 83.60023923,294.88332055,396.75148160, 41.20226851,"feec5890-30b9-4427-98fe-4b2470aaca2a"
"1779","108.88.227.37","mptWbCaB-91xjP3ae0ycpwU1miZ1MpzGrjHA",0.50,"2021-12-26T22:42:11.464Z", 19.11634213,384.65229212, 20.89696223,      0,213.33331299, 74.66668701, 73.00684899,216.87471879, 77.50097964, 78.05046394,"0316f6a7-426d-43c9-8691-1d21e0cbc4ff"
"1780","108.88.227.37","mptWbCaB-91xjP3ae0ycpwU1miZ1MpzGrjHA",0.20,"2021-12-26T22:43:35.848Z",137.90822855,466.67947719, 62.89707298,   1000,275.33331299,203.66668701, 46.66904756,278.32182712,201.20680598, 42.43363249,"0ff770c0-af5c-4a25-9c37-aa3be8e227ca"
"1781","108.88.227.37","mptWbCaB-91xjP3ae0ycpwU1miZ1MpzGrjHA",0.80,"2021-12-26T22:41:13.906Z",299.85688421,209.65811238, 26.94270587,      0,299.33331299,207.66668701, 20.59126028,268.40496643,200.19554904, 95.02723749,"11d4c221-cea3-43b4-9f78-f6ac6b3cc9c1"
"1782","108.88.227.37","mptWbCaB-91xjP3ae0ycpwU1miZ1MpzGrjHA",0.50,"2021-12-26T22:42:39.953Z",108.90699131,157.34185387, 49.87667783,   1000, 95.33331299,177.66668701, 51.66236541, 74.48687219,194.67092648, 57.70534641,"3ae3f6e1-9f82-4731-bac2-0b5d3d6d96bf"
"1783","108.88.227.37","mptWbCaB-91xjP3ae0ycpwU1miZ1MpzGrjHA",0.20,"2021-12-26T22:43:43.085Z",340.80429675, 34.25846915, 45.09766518,   1000,315.33331299,391.66668701, 31.62277660,323.71800031,399.74320328, 35.27998794,"40813d59-aa5c-409d-9471-944c0d5a7009"
"1784","108.88.227.37","mptWbCaB-91xjP3ae0ycpwU1miZ1MpzGrjHA",0.50,"2021-12-26T22:41:42.394Z",269.19983439,450.62434994, 23.06920651,      0, 52.33331299,296.66668701, 29.00000000, 48.56386506,293.99328081, 26.80060916,"53c1bf38-eb51-4eb8-ab11-7d6108ac9bf3"
"1785","108.88.227.37","mptWbCaB-91xjP3ae0ycpwU1miZ1MpzGrjHA",0.80,"2021-12-26T22:40:56.320Z",250.81239016,183.82256107, 66.17092011,   1000,268.33331299,189.66668701, 62.80127387,285.73416560,192.78946108, 63.65595439,"5414bdf4-cc33-418b-8553-4fd75813952b"
"1786","108.88.227.37","mptWbCaB-91xjP3ae0ycpwU1miZ1MpzGrjHA",0.80,"2021-12-26T22:43:00.882Z",222.20837274,140.05659681, 48.81213324,   1000,215.33331299,137.00000000, 24.75883681,213.27207272,133.42892895, 20.50860256,"5e9cabbe-73b6-4c64-a91b-3cae9def8a80"
"1787","108.88.227.37","mptWbCaB-91xjP3ae0ycpwU1miZ1MpzGrjHA",0.20,"2021-12-26T22:43:15.080Z",185.97626489,407.49854021, 40.52956550,      0,193.33331299,423.66668701, 51.08815910,218.59617049,485.96620844, 97.13035398,"9c6faf22-c137-4f82-a261-14e3185a818a"
"1788","108.88.227.37","mptWbCaB-91xjP3ae0ycpwU1miZ1MpzGrjHA",0.20,"2021-12-26T22:42:26.025Z",333.47932773,114.12408156, 99.72550528,      0,209.33331299, 81.66668701, 85.75546630,133.75052115, 65.73082832, 58.47512044,"c4cc5bfd-78f3-457d-8d29-98aa7bfb9e7a"
"1789","108.88.227.37","mptWbCaB-91xjP3ae0ycpwU1miZ1MpzGrjHA",0.20,"2021-12-26T22:41:56.874Z", 86.16364570,407.04560302, 39.79180495,      0,249.33331299,377.66668701, 84.05355436,350.62210019,377.15649988, 92.30208375,"e1a31f4e-4021-4087-8e53-2d244e7d772d"
"1790","108.88.227.37","mptWbCaB-91xjP3ae0ycpwU1miZ1MpzGrjHA",0.20,"2021-12-26T22:43:56.246Z", 96.66292213, 76.59566150, 55.82852396,      0,175.33331299,240.66668701,  5.00000000,179.33532309,264.85979704, 94.35212940,"e400cb31-0263-4bdd-b35a-452fa227888f"
"1791","108.88.227.37","mptWbCaB-91xjP3ae0ycpwU1miZ1MpzGrjHA",0.80,"2021-12-26T22:43:27.383Z", 17.68848316, 88.33488689, 38.52282029,   1000, 28.33331299, 96.66668701, 37.01351105, 12.62474477,114.59957032, 37.59082616,"f3bbacc4-ab27-49fe-a411-3cbc9e4fad72"
"1792","24.255.170.95","9OJSCzVw-WLch_N_b5rESxMeg4orW7_A7CLc",0.80,"2021-12-26T22:37:46.369Z",142.77635394,494.96730477, 43.80195330,      0,130.50000000, 65.48437500,174.52220489,116.34585668, 30.72275975, 55.11871469,"998bef9d-508a-438f-9ac9-e2e40f9dff56"
"1793","75.84.233.163","7vUocz3e-iVcQrA1sZ3-DHkTAVXoAUBHbuwA",0.80,"2021-12-26T22:48:40.296Z",144.03932187,268.97956048, 43.78714804,      0, 85.50000000,205.68750000,179.96110691,131.81978542, 69.82216933, 42.24637342,"05ed6f4c-d82b-4349-95c6-3c4acd9ceb26"
"1794","75.84.233.163","7vUocz3e-iVcQrA1sZ3-DHkTAVXoAUBHbuwA",0.20,"2021-12-26T22:49:49.874Z",117.55800487,409.23172627, 29.88035235,      0,123.50000000,412.68750000, 12.04159458, 63.84474269,388.46503203, 94.50195664,"2ad0b816-9423-4d67-8c94-920225359042"
"1795","75.84.233.163","7vUocz3e-iVcQrA1sZ3-DHkTAVXoAUBHbuwA",0.80,"2021-12-26T22:46:54.307Z",248.73704931,414.53736970, 84.06059891,      0,141.50000000,249.68750000,  5.83095189,268.63703544,434.19826532, 57.18574842,"2c328b63-8bc5-4de0-9324-3360c50ce9f3"
"1796","75.84.233.163","7vUocz3e-iVcQrA1sZ3-DHkTAVXoAUBHbuwA",0.20,"2021-12-26T22:49:02.377Z",258.14007632,376.80297723, 72.40467347,      0,189.50000000,330.68750000, 72.80109889,184.94243804,343.92591879, 24.54829514,"3016dc22-0fdf-4c3d-a61a-a0d8d939b935"
"1797","75.84.233.163","7vUocz3e-iVcQrA1sZ3-DHkTAVXoAUBHbuwA",0.50,"2021-12-26T22:48:58.406Z",132.95407863,117.07029349, 98.88263916,      0,119.50000000,106.68750000,102.20078278,186.87843004,202.69943308, 64.31695342,"3de10130-3047-4aaa-8685-bd70cef90e1f"
"1798","75.84.233.163","7vUocz3e-iVcQrA1sZ3-DHkTAVXoAUBHbuwA",0.20,"2021-12-26T22:46:57.389Z", 45.33613647,312.23713958, 76.93004964,      0,113.50000000,217.68750000, 17.02938637, 17.30213277, 77.40803786, 63.03840324,"3ef62ffb-51b0-4b7c-9d99-9314594d72df"
"1799","75.84.233.163","7vUocz3e-iVcQrA1sZ3-DHkTAVXoAUBHbuwA",0.20,"2021-12-26T22:48:35.501Z", 60.59666671,124.16056547, 53.41910002,      0, 26.50000000, 86.68750000,117.92370415,254.36309488,169.51170597, 35.94797857,"4f68bab9-9a2d-4da0-8cd9-da0d1c722ddf"
"1800","75.84.233.163","7vUocz3e-iVcQrA1sZ3-DHkTAVXoAUBHbuwA",0.80,"2021-12-26T22:49:41.845Z",146.54113142,118.31598648, 48.72406636,   3000,153.50000000,101.68750000, 58.18934610,158.28978162, 91.54787103, 71.77771511,"56464053-1fb4-4e0c-8b42-9aad0321b6d9"
"1801","75.84.233.163","7vUocz3e-iVcQrA1sZ3-DHkTAVXoAUBHbuwA",0.50,"2021-12-26T22:49:11.165Z",280.39617683,183.52720015, 55.74065942,      0,291.50000000,181.68750000, 42.75511665,252.52760380,190.63476771, 20.49937112,"58359673-bb30-4e78-91d7-fafbb6772af1"
"1802","75.84.233.163","7vUocz3e-iVcQrA1sZ3-DHkTAVXoAUBHbuwA",0.80,"2021-12-26T22:49:28.675Z",256.02175203,112.92004690, 25.50724932,   3000,262.50000000,123.68750000, 68.96375860,265.01006748,129.75861649, 78.31128376,"86579c96-97a8-440c-b6cd-81aff25a17a4"
"1803","75.84.233.163","7vUocz3e-iVcQrA1sZ3-DHkTAVXoAUBHbuwA",0.20,"2021-12-26T22:49:45.611Z", 44.76701443,116.76055152, 61.22093478,  53000, 34.50000000,108.68750000, 54.08326913, 47.05933222,108.57023327, 97.55314725,"8777ad0b-9baa-4b74-bfe3-cadca6d16659"
"1804","75.84.233.163","7vUocz3e-iVcQrA1sZ3-DHkTAVXoAUBHbuwA",0.20,"2021-12-26T22:48:49.565Z",125.49964641, 34.50428509, 80.37684777,      0,210.50000000,210.68750000, 82.73451517,218.48877060,210.26340679, 92.63816326,"8c78d3ce-2c25-4d78-b24f-54bfa423ce4c"
"1805","75.84.233.163","7vUocz3e-iVcQrA1sZ3-DHkTAVXoAUBHbuwA",0.50,"2021-12-26T22:49:20.211Z",327.19181811,480.51383521, 34.67573925,   2000,335.50000000,483.68750000, 61.71709650,299.90232566,460.84163124, 70.79162272,"9d5e901a-7869-4fca-9994-801437f0b934"
"1806","75.84.233.163","7vUocz3e-iVcQrA1sZ3-DHkTAVXoAUBHbuwA",0.80,"2021-12-26T22:49:55.196Z",251.77541085,482.66520805, 33.87475202,  31000,258.50000000,486.68750000, 19.79898987,243.02372832,487.17281637, 80.15405255,"9e0eb48c-693a-4011-b744-a8608a45a01b"
"1807","75.84.233.163","7vUocz3e-iVcQrA1sZ3-DHkTAVXoAUBHbuwA",0.80,"2021-12-26T22:48:29.749Z",112.17796379,123.86678044, 62.28572927,      0, 77.50000000, 64.68750000,497.12976173,289.04117135,451.36345877, 55.44564631,"ba24afca-e6c4-4bfc-a880-49f11c223a29"
"1808","75.84.233.163","7vUocz3e-iVcQrA1sZ3-DHkTAVXoAUBHbuwA",0.50,"2021-12-26T22:48:12.885Z",131.28053914,323.10731917, 46.33823890,      0,155.50000000,334.68750000,183.29484444,195.43549325,483.00305180, 69.37818433,"d8483246-820e-40b5-8bb8-68841ad59f23"
"1809","71.43.162.50","tAB0PoAU-DhiEApx2DnRlXGmzHiPu-WsYhMI",0.20,"2021-12-26T22:58:54.023Z",285.56102950,468.77481974, 44.58703409,      0,316.54545593,174.21578979, 19.36863888,342.83996959,131.61143904, 90.84789492,"15e6ef7a-a4de-46b1-903a-d1d5d907e5a0"
"1810","71.43.162.50","tAB0PoAU-DhiEApx2DnRlXGmzHiPu-WsYhMI",0.50,"2021-12-26T22:59:03.924Z", 54.21848813, 82.42194920, 82.79420654,      0, 51.45454407, 81.85226440, 90.29681494, 22.05852188, 19.87709274, 73.59956398,"57aa7665-7002-4732-830f-9715c1de6f09"
"1811","71.43.162.50","tAB0PoAU-DhiEApx2DnRlXGmzHiPu-WsYhMI",0.20,"2021-12-26T22:57:34.464Z",314.05205333, 10.07430220, 67.14230813,      0,229.63636780,226.57955933,158.26525544,202.37763585,284.73110997, 84.90494154,"7e3587c4-0557-455f-bdbd-c0830c0d5ea2"
"1812","71.43.162.50","tAB0PoAU-DhiEApx2DnRlXGmzHiPu-WsYhMI",0.50,"2021-12-26T22:58:26.597Z", 37.27379008,400.98307525, 99.87486675,      0, 93.27272797,388.39767456,138.86531241, 67.64367828,401.68787829, 78.32122930,"8d2ac391-2099-4f2d-80eb-9e76d852c8df"
"1813","71.43.162.50","tAB0PoAU-DhiEApx2DnRlXGmzHiPu-WsYhMI",0.80,"2021-12-26T22:58:02.917Z",243.94935098,140.56958918, 92.45531531,      0,248.18183899,132.76119995,103.73847135,238.34484558,143.87363027, 41.54773406,"e8fa104a-e799-4915-9b95-6d204c4a1e78"
"1814","71.43.162.50","tAB0PoAU-DhiEApx2DnRlXGmzHiPu-WsYhMI",0.50,"2021-12-26T22:58:42.984Z", 92.73227372,  5.07621025, 24.14601308,  12000,180.18182373,323.30685425, 31.18376596,175.99901250,302.77469839, 72.19501747,"efacfe8f-c1b4-46c8-b302-e85a3ce9b11b"
"1815","120.22.26.52","SH4HgPQO-BCdmFmU0OFz0WtMmLvZgdo1F6m0",0.20,"2021-11-01T08:28:05.966Z",275.82537369,133.48805918, 85.76095966,      0,163.11111450,132.74998474,156.32455922, 83.14854193,118.23332672, 76.92870398,"92a79118-2ef2-4e19-a89b-2fd5c7506370"
"1816","120.22.26.52","SH4HgPQO-BCdmFmU0OFz0WtMmLvZgdo1F6m0",0.20,"2021-11-01T08:28:22.606Z",273.03510709, 88.07940552, 75.44458396,      0,228.88888550,155.86122131,159.89522417,207.26763268,235.67981880, 86.86212455,"e3296f5e-4c09-4f11-8fb5-c12b32bdf71e"
"1817","31.31.120.11","iftH5MD4-uXIOsBxnNtDc-HSknkpZgtCpk5Q",0.80,"2021-12-26T22:44:02.821Z",276.14912716,246.85151660, 32.78159745,  45000,275.50000000,257.07812500, 20.24845673,262.63598439,278.74472611, 85.24721528,"380914e7-89c3-4ab2-b3d9-bae58117ef10"
"1818","31.31.120.11","iftH5MD4-uXIOsBxnNtDc-HSknkpZgtCpk5Q",0.80,"2021-12-26T22:44:12.670Z",121.27696633,434.96042230, 47.59011019,      0, 91.50000000,425.07812500, 26.90724809, 74.94443571,481.69751733, 75.09830880,"4ab24dbb-4225-406b-adda-889628fa3138"
"1819","31.31.120.11","iftH5MD4-uXIOsBxnNtDc-HSknkpZgtCpk5Q",0.80,"2021-12-26T22:44:20.232Z", 56.60199861, 44.41144159, 40.81865647,   2000, 55.50000000, 39.07812500, 24.69817807, 37.58167980, 12.09927868, 38.85718397,"5a909edd-d589-4680-a44a-8d09ae997ce2"
"1820","31.31.120.11","iftH5MD4-uXIOsBxnNtDc-HSknkpZgtCpk5Q",0.20,"2021-12-26T22:44:55.834Z",250.54644478,284.00996144, 99.56017080,   1000,245.50000000,440.07812500, 29.12043956,254.89038885,440.54143703, 34.87935354,"5e0c9ad1-19d4-422f-a0c4-f5ec58ba9372"
"1821","31.31.120.11","iftH5MD4-uXIOsBxnNtDc-HSknkpZgtCpk5Q",0.20,"2021-12-26T22:44:42.049Z",199.52916398, 94.26077752, 24.90175643,  16000,163.50000000,282.07812500, 44.82186966,163.20505212,325.08115971, 80.30211598,"b164a29a-5170-468d-be99-bc2ebf320888"
"1822","81.28.126.28","yVXv77mC-qSiTc5pVYGyP9Oao08Nl5zIXWb4",0.20,"2021-12-26T22:43:01.509Z",340.29656882,131.75106790, 64.46359120,   5000,285.50000000, 45.07812500, 77.46612163,349.12945120, 63.15724111, 90.93884663,"09d8d810-d902-4025-967c-ade7d7d42dbb"
"1823","81.28.126.28","yVXv77mC-qSiTc5pVYGyP9Oao08Nl5zIXWb4",0.80,"2021-12-26T22:43:15.402Z",173.48807188,230.03866808, 75.35412672,      0,129.50000000,200.07812500, 51.61395160, 95.11746381,180.18596666, 62.33373199,"0e72b042-8cac-4893-8409-8d886a45f9b5"
"1824","81.28.126.28","yVXv77mC-qSiTc5pVYGyP9Oao08Nl5zIXWb4",0.50,"2021-12-26T22:43:31.226Z", 41.37104528,492.66472280, 96.19245362,      0,167.50000000,353.07812500, 76.85050423,182.71543193,356.17182774, 47.55504031,"2a4f9b0c-50e2-4a79-b181-5f300d6f095a"
"1825","81.28.126.28","yVXv77mC-qSiTc5pVYGyP9Oao08Nl5zIXWb4",0.80,"2021-12-26T22:43:42.327Z", 43.48913377,152.04071709, 47.03824292,  43000, 61.50000000,160.07812500, 26.90724809, 41.93126540,153.67138877, 85.98213850,"3ec7cc67-1aea-4f14-aa3b-80729de2f784"
"1826","81.28.126.28","yVXv77mC-qSiTc5pVYGyP9Oao08Nl5zIXWb4",0.50,"2021-12-26T22:42:25.063Z",148.32680473,197.57297049, 53.19899873,      0,144.50000000,201.07812500,  5.00000000,179.21185659,184.55591457, 92.09833332,"430213c3-0e15-4196-ba14-c1ae9b975587"
"1827","81.28.126.28","yVXv77mC-qSiTc5pVYGyP9Oao08Nl5zIXWb4",0.80,"2021-12-26T22:43:46.669Z",139.53822484, 22.61745640, 82.81689815,      0,123.50000000, 85.07812500, 29.20616373,122.97006746, 96.53269455, 56.51595120,"88cdb85e-eb74-42b8-a14d-1579c5d5da77"
"1828","81.28.126.28","yVXv77mC-qSiTc5pVYGyP9Oao08Nl5zIXWb4",0.50,"2021-12-26T22:43:38.320Z",111.50325214,170.81977181, 41.79200679,  45000, 76.50000000,196.07812500, 35.80502758, 29.37495909,216.18493984, 88.63853943,"8ee80451-7f8c-4ed1-a9d4-886434cb1753"
"1829","81.28.126.28","yVXv77mC-qSiTc5pVYGyP9Oao08Nl5zIXWb4",0.80,"2021-12-26T22:42:50.945Z", 19.71333209,210.27370394, 70.68846836,      0, 37.50000000,177.07812500,  5.00000000, 37.26176819,167.99789890, 37.77795080,"ac508506-19d8-4046-b9e5-89748b906ef6"
"1830","81.28.126.28","yVXv77mC-qSiTc5pVYGyP9Oao08Nl5zIXWb4",0.80,"2021-12-26T22:43:24.082Z", 90.17684261,186.07963384, 59.59877267,      0,140.50000000,196.07812500,104.69001863,198.02364092,160.22656807, 67.03268648,"d6e9f1ae-5616-4e78-9532-809b4a78b524"
"1831","81.28.126.28","yVXv77mC-qSiTc5pVYGyP9Oao08Nl5zIXWb4",0.80,"2021-12-26T22:43:09.423Z", 74.24967464,101.06721840, 61.78427620,      0, 87.50000000, 88.07812500, 37.01351105,105.67244881, 63.78801447, 69.86596658,"e92ce5c4-3e13-4450-8dfe-d6162d1855de"
"1832","172.98.33.73","xun1cXyB-Zpw7g1YIhSJQcaCIgYKjtwk_3E8",0.80,"2021-12-26T22:38:25.761Z", 86.67748450,373.19926653, 89.31654334,      0, 98.00000000,360.98437500,  5.00000000, 97.78186916,359.28128294, 43.56245722,"3ba2ba0a-bffc-4662-9003-6d92c1ae87d5"
"1833","172.98.33.73","xun1cXyB-Zpw7g1YIhSJQcaCIgYKjtwk_3E8",0.20,"2021-12-26T22:38:11.311Z", 17.08380673, 34.98909394, 36.87570583,      0,147.00000000, 59.98437500,  5.00000000,305.28217960, 82.19541341, 48.00420424,"5340262a-d9f4-4715-9512-504d88bec83b"
"1834","172.98.33.73","xun1cXyB-Zpw7g1YIhSJQcaCIgYKjtwk_3E8",0.80,"2021-12-26T22:38:39.136Z",247.58686431,362.72710290, 44.25050982,      0,243.00000000,361.98437500,  5.00000000, 51.48924129, 65.20155397, 64.20074211,"7bde856b-6b3d-45a7-a075-8924901f9afd"
"1835","159.196.147.46","3dLTKAlE-Im2eiq0HWjepfwnONaOhiSy5N4A",0.50,"2021-12-26T22:38:16.733Z", 32.89498236,283.61545231, 69.40228243,      0,169.00000000,270.43334961,  5.00000000,322.03822950,273.30653700, 42.24678372,"4003e6ec-5b54-4120-96e2-92b84d8bce69"
"1836","159.196.147.46","3dLTKAlE-Im2eiq0HWjepfwnONaOhiSy5N4A",0.20,"2021-12-26T22:38:13.305Z",263.16167125, 19.96336466, 42.16457195,      0,267.00000000, 25.43334961,  5.00000000, 72.67003785,440.21209441, 45.55188744,"603b1124-1811-4e82-8f3e-9605c42dccfb"
"1837","159.196.147.46","3dLTKAlE-Im2eiq0HWjepfwnONaOhiSy5N4A",0.80,"2021-12-26T22:38:01.194Z",172.37474673,243.02855057, 75.45280084,      0,172.00000000,239.43334961,  5.00000000,136.02584657,227.61092562, 49.82924501,"8a4611a5-04f3-4fbf-a641-56880e741d19"
"1838","159.196.147.46","3dLTKAlE-Im2eiq0HWjepfwnONaOhiSy5N4A",0.80,"2021-12-26T22:38:09.004Z",294.16196387,443.33930157, 44.57856264,      0,330.00000000,395.43334961,  5.00000000,336.52073957,397.40350142, 93.33758109,"bc3a9985-79c2-4b9a-817b-ea7b1098d42f"
"1839","159.196.147.46","3dLTKAlE-Im2eiq0HWjepfwnONaOhiSy5N4A",0.80,"2021-12-26T22:37:46.452Z",177.84010769, 51.26871520, 25.50375189,      0,214.00000000, 81.43334961,  5.00000000,214.82781983, 69.77827655, 65.21526159,"dd8baeea-2e59-4af5-9d35-04ff25998109"
"1840","69.181.60.180","T5A37s9n-h5Aj19CHc0ToFOa2YBaOdLas4gA",0.20,"2021-12-26T22:38:27.877Z",205.66529221,474.41934201, 86.09039106,   1000,279.50000000,448.28125000, 58.59180830,334.27431306,483.61582221, 62.05982732,"219cfa97-ceaa-44f8-a267-b2373cacab20"
"1841","69.181.60.180","T5A37s9n-h5Aj19CHc0ToFOa2YBaOdLas4gA",0.50,"2021-12-26T22:37:49.647Z",163.15542157, 18.11587784, 93.85741036,      0, 21.50000000, 59.28125000,205.86646157, 75.36481157,254.70692500, 81.87632711,"46022b9a-c7a6-46fc-ba83-be15effdc392"
"1842","69.181.60.180","T5A37s9n-h5Aj19CHc0ToFOa2YBaOdLas4gA",0.80,"2021-12-26T22:38:16.615Z",323.24096564,425.89060847, 24.05863786,      0,325.50000000,427.28125000,  5.00000000,348.62592732,403.92696162, 70.16950228,"654419a1-bd4f-436b-8f55-7d14a9439cd9"
"1843","69.181.60.180","T5A37s9n-h5Aj19CHc0ToFOa2YBaOdLas4gA",0.80,"2021-12-26T22:37:37.959Z", 13.28693388,228.98228712, 87.95188350,      0, 39.50000000,221.28125000,164.90603385, 28.39516174,231.51423214, 77.10864798,"8e9498c2-c31f-4f70-a8c9-a50a88617a5f"
"1844","69.181.60.180","T5A37s9n-h5Aj19CHc0ToFOa2YBaOdLas4gA",0.20,"2021-12-26T22:40:42.427Z",222.03648333,167.91211429, 83.76770373, 100000,184.50000000,152.28125000,  5.00000000,179.75047736,151.21066500, 22.60380515,"b5e1ed2f-1a28-4ee8-899b-38070faf1b3f"
"1845","69.181.60.180","T5A37s9n-h5Aj19CHc0ToFOa2YBaOdLas4gA",0.50,"2021-12-26T22:40:30.379Z",236.92820403,384.79659032, 90.84582897,   2000,144.50000000,274.28125000, 51.31276644,142.78777971,273.37548466, 57.76628106,"f188b09a-3bb4-4fc7-b9bd-c78fb80d908b"
"1846","69.181.60.180","T5A37s9n-h5Aj19CHc0ToFOa2YBaOdLas4gA",0.50,"2021-12-26T22:40:37.858Z", 98.67487686,181.62655531, 99.41444457,   1000,253.50000000,466.28125000, 17.69180601,250.65024972,464.89027771, 24.05577975,"fe80e2c9-56c7-4dcf-b8fe-b3fab7e91e44"
"1847","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.80,"2021-12-27T00:13:26.296Z", 26.84092010,479.29517170, 28.96033061,      0, 24.00000000,479.33331299,  5.00000000, 84.09067335, 47.29119130, 24.03463021,"0045a9c8-e81c-45eb-8ae8-19ab18e4a5a9"
"1848","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.80,"2021-12-27T00:15:53.607Z",262.92583624,477.68897186, 92.32742895,      0,278.00000000,476.33331299, 28.31960452,278.92084800,474.35793135, 24.46657594,"0987e73d-9657-4bfe-869d-aeb51f181a36"
"1849","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.50,"2021-12-27T00:13:47.101Z",  7.17864573,357.99794856, 34.10285361,      0, 23.00000000,408.33331299,  5.00000000, 15.71073476,397.65219782, 29.22875292,"0da446f1-8736-4c4f-9837-218fb33c86d9"
"1850","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.20,"2021-12-27T00:16:12.759Z", 87.40426775, 49.39342882, 23.30205468,      0,128.00000000,154.33331299,311.33261956,298.80017335, 89.23991168, 49.73031673,"1046fb06-b225-4590-b56b-647b3134e5a2"
"1851","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.20,"2021-12-27T00:16:08.024Z", 36.17300055,415.42871660, 20.01575720,      0, 84.00000000,186.33331299,388.33619455,  6.40805680,370.14720740, 40.80194305,"249a827f-c250-4aae-a4ed-86a674a6ad1f"
"1852","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.80,"2021-12-27T00:14:16.108Z",270.23160456,234.68113485, 63.53545846,      0,271.00000000,241.33331299, 59.03388857,151.40983213,118.23516134, 47.80012930,"2f7f464e-02a6-4629-a7cd-0ef8f09b689c"
"1853","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.50,"2021-12-27T00:13:13.309Z",136.15799668,353.03848634, 23.77136142,      0,182.00000000, 54.33331299,  5.00000000,180.79574315, 49.29500536, 38.73553547,"4022e147-94a9-4a3f-8e37-85bde642ce14"
"1854","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.50,"2021-12-27T00:13:53.462Z",266.78445991,195.51045717, 21.69657995,      0,267.00000000,188.33331299,  5.00000000,265.86613629,134.16785827, 67.32447762,"40b55a1b-3b6c-4ed4-a006-1ddbddfafad0"
"1855","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.50,"2021-12-27T00:12:59.198Z",254.97171700,457.61162147, 34.65137309,      0,257.00000000,455.33331299,  5.00000000,257.74762699,414.92844090, 49.98060865,"5aa452fa-5e68-4c95-bb71-39424e60b09b"
"1856","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.20,"2021-12-27T00:14:06.208Z", 41.11768009,434.24854768, 58.76579205,   9000,169.00000000,146.33331299, 73.75635566,162.55414646,135.82078509, 92.15871863,"629e9e1f-5b2f-441c-be89-126efda27a73"
"1857","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.80,"2021-12-27T00:16:39.156Z", 19.53533466,145.42478855, 78.75920480,      0,134.00000000,149.33331299,120.22063051,261.55208800,135.17147317, 34.50091895,"6accace5-1a00-4e17-a79c-4e11f88be87c"
"1858","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.50,"2021-12-27T00:14:36.050Z",148.69033862,100.10292433, 79.28060772,      0,238.00000000,325.33331299,152.41062955,257.35287774,333.75514534, 91.00147752,"7f255fd5-043b-43a6-adf9-7cb9bfea6b26"
"1859","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.50,"2021-12-27T00:15:30.735Z",330.82356631,439.70541833, 42.21591577,      0,216.00000000,250.33331299,203.22647465,169.90116837,108.26435876, 79.38301683,"7f2da9b8-e95b-47c2-9f0b-1d51a2c48518"
"1860","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.20,"2021-12-27T00:15:23.839Z",121.68637867,121.78909841, 48.89342011,      0,129.00000000,284.33331299,121.60592091,127.43116518,251.98554510, 98.36071675,"87b77294-b4b8-4161-94a0-67a2df2819cf"
"1861","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.20,"2021-12-27T00:16:03.304Z",247.75745249,264.65911607, 48.35245598,      0, 92.00000000,111.33331299, 95.90099061, 97.75718673,102.42589562, 71.84682125,"9131e5af-7759-4aa2-a21e-6889c7e936c8"
"1862","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.80,"2021-12-27T00:16:50.849Z",  8.33348293,333.94259897, 71.93969662,   2000, 17.00000000,319.33331299, 75.60423269, 27.31957745,307.25746806, 83.52428229,"967b7424-1ee0-4073-a66a-3118f7621717"
"1863","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.50,"2021-12-27T00:14:59.114Z",196.65433076,236.41961344, 33.32315969,   1000,199.00000000,233.33331299, 28.65309756,189.27809454,216.74610547, 21.41947280,"9c135583-ad28-4934-b56e-053784c521ed"
"1864","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.80,"2021-12-27T00:17:03.670Z", 44.68911793,381.61563523, 52.38775690,   1000, 26.00000000,375.33331299, 32.20248438, 14.67001914,361.16053808, 23.01427649,"a0dec540-6f29-46ec-9faf-c69f5a0fe020"
"1865","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.20,"2021-12-27T00:15:39.001Z",199.16894612, 76.80677629, 87.58270953,      0,156.00000000,267.33331299,179.61069011,176.88494721,106.45239839, 83.66294793,"a1bea6fe-a31a-4e10-a1e7-2bb552bf5eee"
"1866","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.80,"2021-12-27T00:16:32.795Z",212.01333765, 54.22550610, 47.48285402,   1000,235.00000000, 61.33331299, 46.64761516,254.96318644, 53.61505442, 48.45198597,"a403c2d3-bab2-4efe-a6cb-29494c50707f"
"1867","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.50,"2021-12-27T00:17:11.933Z", 42.12094303, 27.35200750, 82.85580231,      0,192.00000000,337.33331299,202.71408437,295.82979912,432.36593070, 60.67976446,"aa31ec66-f8da-4be0-a6ee-69d13e799c7a"
"1868","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.50,"2021-12-27T00:16:18.648Z", 44.47852078,343.82839998, 74.66768193,      0, 53.00000000,353.33331299, 68.76772499,  9.83135401,317.69724925, 55.74243788,"bcfd95ba-5c65-4bb0-8696-62b59f779440"
"1869","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.50,"2021-12-27T00:16:57.137Z",  7.52446708, 51.12147012, 48.00731847,   4000, 53.00000000, 65.33331299, 52.69724851, 47.03639467, 40.63274092, 70.20910838,"d0847707-3a8e-4f5d-809f-50afbd1ba2d9"
"1870","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.80,"2021-12-27T00:15:14.727Z", 60.02252439,172.44783166, 32.70346246,      0, 64.00000000,225.33331299, 88.14193100, 45.48640126,429.24530138, 68.92355667,"d62fb74c-8a7c-476c-8ddc-1ccf6196412d"
"1871","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.80,"2021-12-27T00:13:37.764Z", 99.03660237,150.37133800, 46.47687834,      0,106.00000000,133.33331299,  5.00000000,114.91576124,116.55350324, 30.46118909,"d648b3ec-61c8-4eab-b133-6e8f5d38d35d"
"1872","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.20,"2021-12-27T00:14:24.603Z",128.34854964,437.29187877, 47.44746330,      0,112.00000000,206.33331299, 77.89736838,116.98704947,204.26834173, 81.51753912,"d87356f1-074c-43a0-8b33-eafb904691ba"
"1873","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.20,"2021-12-27T00:15:06.255Z",239.10668486,343.80794937, 66.80511618,  10000, 49.00000000,244.33331299, 76.57675888, 28.90641922,229.95323182, 94.82048050,"e000e3c1-7be0-49b4-820c-204c6aacd987"
"1874","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.50,"2021-12-27T00:16:26.445Z",317.24036765,477.28642705, 68.71464292,      0,243.00000000,260.33331299,200.87807247,235.99500548, 96.19525259, 81.35936491,"eabdbff5-7784-485c-8c31-781deef5c44c"
"1875","99.73.35.133","1V9C8DxV-0gFt_uQNU4G5b2TZrtfm0MwqFSo",0.20,"2021-12-27T00:14:45.924Z", 87.30804651,245.90292620, 60.21740306,   3000,313.00000000,201.33331299, 80.15609771,296.53182971,204.41939348, 89.94510344,"ef90e2ba-8f6d-4d00-afdc-8685362e7de6"
"1876","71.182.178.95","6klKl2nP-HwPW_qz70DAkn1KxkvoO4q-ck1E",0.80,"2021-12-26T22:41:10.939Z", 10.51006385,431.74001752, 88.13462372,  13000, 12.50000000,418.23333740, 31.62277660,  4.30662720,418.00506924, 72.82667775,"484a85d9-1289-41fb-a109-dc3599a7e7e7"
"1877","71.182.178.95","6klKl2nP-HwPW_qz70DAkn1KxkvoO4q-ck1E",0.20,"2021-12-26T22:40:53.836Z", 21.40950471,497.78658652, 90.75151803,      0,206.50000000,395.23333740, 37.53664876,209.03776378,396.37201415, 92.51308705,"63a1e557-385f-48f7-8749-2620ed51db5f"
"1878","71.182.178.95","6klKl2nP-HwPW_qz70DAkn1KxkvoO4q-ck1E",0.20,"2021-12-26T22:41:18.841Z",124.00204501,374.86584669, 44.72328959,      0, 46.50000000, 88.23333740, 57.38466694, 57.16922651, 96.65851299, 56.73752032,"7f0a0a34-df0b-489e-8c17-282b30ad8a77"
"1879","71.182.178.95","6klKl2nP-HwPW_qz70DAkn1KxkvoO4q-ck1E",0.20,"2021-12-26T22:41:25.399Z",136.82684134,229.91146255, 47.60080841,      0,130.50000000,340.23333740, 37.53664876,145.57478197,276.84502489, 70.25718715,"96e7c90a-c16f-43e2-bdaf-24efb1a31a60"
"1880","71.182.178.95","6klKl2nP-HwPW_qz70DAkn1KxkvoO4q-ck1E",0.50,"2021-12-26T22:40:42.526Z",314.22971894,272.01128178, 25.84574640,   1000,279.50000000,295.23333740, 45.45327271,272.40543953,293.62074628, 37.40095728,"9d32f89a-93be-4d04-ac6a-f7ea56144c13"
"1881","71.182.178.95","6klKl2nP-HwPW_qz70DAkn1KxkvoO4q-ck1E",0.50,"2021-12-26T22:41:00.602Z",299.98284426, 64.50442994, 59.64947644,   6000,261.50000000, 62.23333740, 30.61045573,268.98176903, 74.27553659, 64.39118513,"af7a59c3-18bc-4db5-830f-a2e60b594ad7"
"1882","71.182.178.95","6klKl2nP-HwPW_qz70DAkn1KxkvoO4q-ck1E",0.50,"2021-12-26T22:40:09.414Z",352.78425294,343.97438252, 58.71646698,      0,134.50000000, 42.23333740,128.97286536,114.47254240,103.89318258, 34.44806853,"e1d301ba-0888-49a6-a4d1-9dc7c2db68c1"
"1883","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.50,"2021-12-27T01:44:13.936Z", 53.92654114,118.60908398, 34.07401115,  10000, 56.00000000,121.78125000, 32.31098884, 45.60924880,120.73653832, 70.24556856,"01f563ca-ec27-424f-aee1-7dd97fe03cc2"
"1884","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.80,"2021-12-27T01:42:20.289Z",303.19332476,330.51355476, 46.38659285,   5000,306.00000000,331.78125000, 44.29446918,312.95627416,342.02963103, 66.85912955,"033bf02b-c6be-4f19-9a2b-2036b34fe6c6"
"1885","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.50,"2021-12-27T01:40:39.535Z", 58.89200523,418.30374221, 85.68773334,   1000,  4.00000000,245.78125000, 21.26029163,  2.38642652,243.61564329, 23.55996574,"1b9c6656-4224-4181-8756-439057521995"
"1886","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.20,"2021-12-27T01:39:23.219Z",265.57313639,250.99799526, 21.11968281,   1000,335.00000000,114.78125000, 70.00000000,332.13175544,113.24744414, 69.23266746,"38db84f3-120c-4eb4-9ff9-41bf96fd553b"
"1887","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.50,"2021-12-27T01:44:31.659Z",300.08839953,314.54794564, 97.52569784,   1000,108.00000000, 17.78125000, 20.88061302,107.79698184, 18.98809249, 23.08356568,"3b8eba3b-210f-465b-88c2-9387b2cff340"
"1888","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.80,"2021-12-27T01:42:12.588Z",285.09565027,461.38135245, 77.22586528,      0,320.00000000,  0.78125000,  5.00000000,204.97859368,419.00201013, 74.23888195,"444fd699-8b67-41ad-af99-3272f955f8a6"
"1889","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.80,"2021-12-27T01:43:16.143Z",322.15757525,  9.80740731, 37.75767129,      0,311.00000000, 42.78125000,  6.00000000,297.99061880, 79.10206355, 42.56384402,"58989c69-cb08-42fb-b094-971d75b1d969"
"1890","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.50,"2021-12-27T01:42:37.530Z",317.70045213,207.87884469, 89.00554094,      0,279.00000000,265.78125000, 21.95449840,242.97216840,304.65022052, 75.58594118,"5d86e502-6b03-4c5d-850e-c70afd6d07bc"
"1891","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.80,"2021-12-27T01:40:58.410Z",104.40528938,410.59145384, 56.68415952,   3000, 89.00000000,438.78125000, 49.09175083, 60.70593214,469.40523059, 63.98643865,"765b67bb-89e8-4339-9979-81497c1ee1d8"
"1892","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.50,"2021-12-27T01:41:25.352Z",233.73703021, 60.21512722, 79.14630230,   3000,169.00000000,262.78125000, 79.20858539,163.42045966,257.97060314, 86.94080531,"79687088-94da-4854-87a4-5b16fe7751e3"
"1893","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.80,"2021-12-27T01:44:49.797Z",136.14755036,436.74105438, 68.76000703,      0,186.00000000,465.78125000, 13.34166406,212.67668224,477.70544457, 44.16946629,"7e8bbf62-76f2-46d1-9420-bcdb2f02f324"
"1894","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.50,"2021-12-27T01:43:00.676Z",231.29343425,375.24209170, 84.16297254,      0, 86.00000000, 98.78125000, 56.61271942, 85.60584729, 99.66794616, 57.53720338,"88b03efe-92bc-4c7e-abef-544fd7ab9455"
"1895","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.20,"2021-12-27T01:42:47.301Z",309.75740288, 77.01527928, 75.93648847,      0,331.00000000,483.78125000, 47.50789408,328.39459839,485.64595615, 45.86568322,"9172ce3f-4233-4c28-adb2-df516fb300d7"
"1896","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.80,"2021-12-27T01:44:58.260Z", 62.55545243,175.14734124, 38.45817818,   7000, 65.00000000,177.78125000, 33.61547263, 38.90976446,175.56724494, 66.81884692,"9557ab29-431d-4667-9e79-b54d9a679d43"
"1897","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.20,"2021-12-27T01:43:59.677Z",328.52022229,118.86723390, 54.52322287,   1000,184.00000000,341.78125000, 36.40054945,180.63807150,335.63762050, 33.13558593,"96989c28-21ef-4ded-bcd8-8368ea85360e"
"1898","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.20,"2021-12-27T01:41:44.493Z", 25.56613866,155.51763868, 34.23391349,   1000,336.00000000,118.78125000, 25.01999201,334.09510280,116.70376941, 26.06595785,"aa3bce65-456a-47ea-bec9-8154e088c621"
"1899","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.20,"2021-12-27T01:40:15.932Z", 22.25628008,124.52706918, 45.96530620,      0, 28.00000000,159.78125000, 31.40063694, 14.04517091,201.50419225, 69.41733422,"c3016483-cfd6-4f63-ac5f-bb6ae8670c21"
"1900","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.20,"2021-12-27T01:45:14.890Z",274.41073009,376.36491104, 36.63890140,  62000,279.00000000,379.78125000, 35.35533906,304.33941105,429.06750207, 93.48295189,"c3cfcf0b-c906-4553-a3b3-752bfe85c788"
"1901","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.50,"2021-12-27T01:43:45.748Z",101.24477692,305.23625124, 22.49425836,   1000,102.00000000,322.78125000, 18.97366596, 99.61188371,334.96053326, 29.77057399,"e6dbd36a-d4a4-4fca-8cc3-cd740b47fafa"
"1902","71.197.162.27","pdXP0EYy-N16Z5hFT_NfOxhOo5h1lceO5iMg",0.50,"2021-12-27T01:43:27.787Z",202.68158387,298.20469165, 25.41887091,   1000,156.00000000,121.78125000, 65.51335742,152.98761100,120.63636784, 67.73735824,"f9b91ee9-9385-4675-b6fc-467735c2261f"
"1903","69.115.140.223","JFTFMrmX--czF_z67zOdI1BDh_gvCO1cc9SQ",0.20,"2021-12-26T22:38:37.759Z", 83.56516696,219.51160126, 90.77711808,      0,218.50000000,417.43334961,  5.00000000,350.78240844, 84.81007198, 95.12352541,"379facc8-74b8-4385-949b-5eccdebb0824"
"1904","69.115.140.223","JFTFMrmX--czF_z67zOdI1BDh_gvCO1cc9SQ",0.80,"2021-12-26T22:39:20.385Z",309.79576044,325.70460413, 92.79895890,      0,294.50000000,366.43334961,  5.00000000,274.93577722,435.65557856, 47.36408971,"415b51f4-5359-4375-8e0a-e2cc2b8218ef"
"1905","69.115.140.223","JFTFMrmX--czF_z67zOdI1BDh_gvCO1cc9SQ",0.50,"2021-12-26T22:38:48.021Z",149.64352766,115.95517247, 44.72593417,      0, 64.50000000, 75.43334961,  5.00000000, 99.17232777, 88.44263736, 82.26943111,"70a26038-bbdf-4e98-b92c-4dfc82171032"
"1906","69.115.140.223","JFTFMrmX--czF_z67zOdI1BDh_gvCO1cc9SQ",0.50,"2021-12-26T22:39:05.636Z", 76.72342090,393.19455246, 39.39288927,      0,208.50000000,198.43334961,  5.00000000,337.62427822,404.91367247, 72.30216847,"e2bb3158-9ddf-4e96-a108-9b8e3da9cc05"
"1907","69.115.140.223","JFTFMrmX--czF_z67zOdI1BDh_gvCO1cc9SQ",0.80,"2021-12-26T22:39:00.205Z",234.29895694,496.88131478, 42.24535061,      0,215.50000000,392.43334961,  5.00000000,203.90329357,350.53474842, 78.38850665,"e87037f8-90fd-415c-8541-f1af308e4706"
"1908","69.115.140.223","JFTFMrmX--czF_z67zOdI1BDh_gvCO1cc9SQ",0.50,"2021-12-26T22:39:07.613Z",284.33606199,250.32678413, 42.82114078,      0,273.50000000, 55.43334961,  5.00000000,235.45675486,203.44788800, 96.42918656,"eee59a4c-c17b-4e2b-85cd-6d449a5f7fbf"
"1909","69.115.140.223","JFTFMrmX--czF_z67zOdI1BDh_gvCO1cc9SQ",0.20,"2021-12-26T22:39:14.199Z",336.18632939,366.32351637, 50.11781643,      0, 81.50000000, 79.43334961,  5.00000000, 22.33220935, 48.73578542, 81.82525646,"f05c7c78-5d2d-4798-a199-f57454a4681f"
"1910","69.115.140.223","JFTFMrmX--czF_z67zOdI1BDh_gvCO1cc9SQ",0.20,"2021-12-26T22:39:09.294Z", 36.12523350,434.42722397, 38.56207899,      0,205.50000000, 58.43334961,  5.00000000, 91.81852120,121.14091171, 20.01602525,"fabfb819-8f72-4e22-8345-94539ccd3420"
"1911","78.43.40.203","FCHoOTWU-Xzygp3KCGLFLg8gwvOT4jHCIf_o",0.20,"2021-12-26T22:37:48.478Z", 60.94450259,243.30297130, 60.96454833,      0,310.39996338,474.31250000,335.52943239,311.69286420,472.16880372, 22.85504474,"d3eef579-da61-4a44-88b3-b12d20db6bb2"
"1912","78.43.40.203","FCHoOTWU-Xzygp3KCGLFLg8gwvOT4jHCIf_o",0.20,"2021-12-26T22:37:37.379Z",195.67184342,106.58448695, 25.67857629,      0,254.39996338,105.31250000,  5.00000000,333.49130472, 98.60623844, 49.73351060,"d85a2c26-bcdd-45be-805c-a004f1764dce"
"1913","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.80,"2021-10-27T01:06:06.648Z", 19.69721861,252.52780514, 68.32816677,  33000, 33.39996338,233.75000000, 44.94441011, 30.88973427,248.87597385, 88.34851544,"12e5a916-3400-423c-9677-3f746157507b"
"1914","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.50,"2021-10-27T01:04:36.927Z",156.39043083,429.39609407, 41.65719158,      0,148.39996338,206.75000000, 38.89730068,136.35378306,227.28351049, 56.45282916,"15799165-e74e-434a-87d9-8f16ab0ff59f"
"1915","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.20,"2021-10-27T01:04:45.499Z", 41.53534734,269.85569266, 53.69295098,   1000, 85.39996338,309.75000000, 28.31960452, 85.68521532,311.92977290, 30.29968016,"185b2d1a-9573-4d88-92e4-5670cb870a2a"
"1916","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.80,"2021-10-27T01:03:38.747Z",188.37049495,382.11854002, 63.16915470,      0,184.39996338,384.75000000, 71.84705979,214.43193947,390.60712758, 32.61585686,"235d208c-a896-46cd-b20c-c6099ff23c3f"
"1917","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.20,"2021-10-27T01:01:39.388Z",122.50547774,106.06321734, 92.16282859,      0,216.39996338,344.75000000, 73.78346698,224.65867016,353.42739802, 57.11807560,"25f3aea1-92a2-4a35-9a7e-70fb61a02cd5"
"1918","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.50,"2021-10-27T01:05:00.612Z",247.45606311,228.18992587, 52.44257562,   4000,244.39996338,233.75000000, 59.54829972,247.70490987,219.66476493, 75.23089476,"293888b9-49e8-48b9-81a0-fde692218842"
"1919","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.20,"2021-10-27T01:03:00.242Z",266.92940836,253.52660772, 20.98679318,   1000,199.39996338,313.75000000, 28.63564213,197.35295915,309.43395805, 20.15176941,"5cea0bb2-4a94-4f16-b6f5-bb779aa40532"
"1920","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.80,"2021-10-27T01:06:33.471Z",238.55743793,140.20212837, 89.99106204,      0,260.39996338,114.75000000, 69.89277502,266.66410197,115.01575579, 70.15248677,"652737dd-083c-4042-9681-74eaaf688965"
"1921","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.20,"2021-10-27T01:04:29.515Z",334.39107942,229.43807583, 80.45644318,      0,200.39996338, 94.75000000, 45.60701700,210.32066594,111.43523687, 64.27035426,"677f0c8a-74ee-4f82-ae8e-f2083d38a8fa"
"1922","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.80,"2021-10-27T01:05:13.056Z",262.13750424, 58.17189527, 40.71363769,   1000,215.39996338, 54.75000000, 56.72741841,157.96331514, 43.29335185, 57.86363454,"69c3dcf8-039a-4c63-8a53-2ae02ceff890"
"1923","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.50,"2021-10-27T01:02:47.851Z",319.59087681, 96.63697029, 82.29158789,      0,264.39996338,407.75000000,126.62148317,302.74423197,479.01554812, 88.31547658,"6e21fb48-8872-417d-a41b-f7ba9278ebfb"
"1924","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.80,"2021-10-27T01:03:15.615Z", 16.00043207,349.37686433, 74.49421066,      0,  2.39996338,349.75000000,118.82760622, 37.88293309,356.74111346, 75.36009869,"77bdb981-0c67-46d6-ae67-db125770de46"
"1925","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.50,"2021-10-27T01:04:18.122Z", 40.07310188,230.54298925, 51.58700363,   2000,159.39996338,454.75000000, 59.07622195,184.54457883,469.63965174, 67.20236769,"7f32d5d6-32b0-48d9-8252-8f4010e9405c"
"1926","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.20,"2021-10-27T01:06:21.702Z", 58.71598263,344.87466915, 84.34018727,   1000, 40.39996338,350.75000000, 25.80697580, 40.19917789,350.32129027, 25.51879515,"8f6e7a38-4aab-41bf-a7bd-49b02b1a2e5f"
"1927","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.20,"2021-10-27T01:06:00.201Z",149.33482399, 61.51640123, 67.42522104,  13000, 71.39996338,430.75000000, 54.48853090, 85.64102928,439.12664674, 83.17827257,"9be5218c-bf01-4fe1-b66a-6fd1493d6c10"
"1928","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.80,"2021-10-27T01:05:25.356Z",309.67556495,147.53999879, 38.84947392,   1000,301.39996338,148.75000000, 41.59326869,283.11993460,166.21074966, 48.24056574,"b4b66965-5b8e-4f5a-a6df-0ffa9bea54b5"
"1929","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.50,"2021-10-27T01:05:48.905Z",106.26666775,474.30708359, 38.05106647,  64000,106.39996338,456.75000000, 52.34500931,114.19514000,439.85485518, 99.62445459,"b8f28b57-b5e6-4829-a467-5500e13c47a7"
"1930","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.50,"2021-10-27T01:05:38.122Z",150.94234434,404.39690429, 56.25618197,      0,278.39996338,458.75000000, 25.94224354,276.43672853,459.71533770, 22.31040353,"bcb10944-6dbd-439f-8b24-0303e914d69c"
"1931","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.80,"2021-10-27T01:02:24.962Z",117.79410431,111.87324640, 21.88805020,      0,150.39996338,217.75000000,133.46160497,203.36728990,341.55603259, 27.00450095,"ef6f210e-97ea-4667-965d-727d16b073a8"
"1932","158.140.192.6","dqmlsfYv-lJUJE2dPOnRS1Wy1Mj7vVZQr4o0",0.20,"2021-10-27T01:04:00.394Z", 70.75157647,212.64731266, 91.10716001,   1000,127.39996338,118.75000000, 51.22499390,123.64107643,118.78333526, 50.31629083,"f7f5c8a3-a5c6-41d2-9f8b-1e9150599354"
"1933","131.181.158.24","Ozv5QBri-dqqaBRwqRjdRGfNkaW_zrEfzgtg",0.80,"2021-09-27T03:35:18.696Z",344.03915374,435.75038175, 31.03935299,   1000,326.50000000,434.31250000, 17.49285568,307.65357947,435.67787742, 23.73122254,"21629fad-081a-4727-b811-9875d12b1a13"
"1934","131.181.158.24","Ozv5QBri-dqqaBRwqRjdRGfNkaW_zrEfzgtg",0.80,"2021-09-27T03:35:02.864Z", 10.43893240,246.87146691, 71.15601154,  28000, 17.50000000,250.31250000, 65.73431372, 21.61568847,227.14013831, 96.32932227,"7ee15546-facf-4d28-a74b-592947d6ba76"
"1935","131.181.158.24","Ozv5QBri-dqqaBRwqRjdRGfNkaW_zrEfzgtg",0.20,"2021-09-27T03:36:11.241Z",302.03973978,102.86900707, 55.62506884,      0,188.50000000, 61.31250000, 81.02468760, 62.85017568,  5.44352330, 53.93565446,"cece256f-1bef-45e4-a2ea-ebbb2ee1d322"
"1936","167.179.182.135","SBemklhW-C0FTPpNxXIx95XLbWhBPkImscMo",0.90,"2021-09-09T05:09:55.981Z",191.86783377,  0.65340075, 78.98491482,   3000,152.50000000, 64.50000000, 84.38601780, 63.11381112, 62.93971637, 91.47218833,"1c533d78-d60c-4a76-a8b8-19fbc9ff35da"
"1937","167.179.182.135","SBemklhW-C0FTPpNxXIx95XLbWhBPkImscMo",0.15,"2021-09-09T05:11:12.338Z",349.15892669,239.70638817, 69.33314344,      0,318.50000000,218.50000000, 14.86606875,318.65760841,218.47831953, 22.61018907,"1d4c74d6-9f1e-4ac0-994e-140f80c43362"
"1938","167.179.182.135","SBemklhW-C0FTPpNxXIx95XLbWhBPkImscMo",0.90,"2021-09-09T05:10:08.017Z",293.59817307,287.20727035, 87.21058558,      0,293.50000000,305.50000000, 55.00000000,302.34814474,307.22407040, 23.68415416,"2af39383-915a-4cae-8432-8af711cf69dc"
"1939","167.179.182.135","SBemklhW-C0FTPpNxXIx95XLbWhBPkImscMo",0.90,"2021-09-09T05:10:41.237Z", 84.67613727,498.65583155, 27.47538139,      0, 79.50000000,498.50000000, 12.04159458, 91.03410232,485.04975265, 68.56188040,"2db81d61-adba-4d0d-acc2-0c2dac365849"
"1940","167.179.182.135","SBemklhW-C0FTPpNxXIx95XLbWhBPkImscMo",0.00,"2021-09-09T05:10:59.824Z",135.08397678,452.42544181, 40.06801822,   1000,218.50000000, 12.50000000, 19.92485885,217.33158124,  7.67612645, 32.02027089,"373adc5b-2e8a-4635-a7e7-f872ae7b284b"
"1941","167.179.182.135","SBemklhW-C0FTPpNxXIx95XLbWhBPkImscMo",0.65,"2021-09-09T05:09:47.404Z", 57.66135613,142.95665522, 48.47034933,      0, 16.50000000,142.50000000, 28.84441020, 44.44939509,144.76711165, 53.29744412,"440caf00-2446-40db-9c40-63aeb8b4d5ef"
"1942","167.179.182.135","SBemklhW-C0FTPpNxXIx95XLbWhBPkImscMo",0.95,"2021-09-09T05:10:33.796Z",342.02130193,475.36595842, 29.96730621,  11000,341.50000000,476.50000000, 18.97366596,298.77661260,318.83228585, 67.00364681,"55d97e8f-e15b-4194-8241-1ce131039b9b"
"1943","167.179.182.135","SBemklhW-C0FTPpNxXIx95XLbWhBPkImscMo",0.65,"2021-09-09T05:10:45.101Z",249.64045555,176.10725330, 40.31735450,      0,334.50000000,136.50000000, 33.42154993,326.78165413,159.13475750, 76.51921261,"a9728c9d-b6b5-404d-8b1d-3093f952d327"
"1944","167.179.182.135","SBemklhW-C0FTPpNxXIx95XLbWhBPkImscMo",0.25,"2021-09-09T05:09:34.061Z",319.69380396,289.21010303, 23.08669835,      0,249.50000000,371.50000000, 55.36244214,231.49884066,392.69123090, 84.89787139,"abf2de3e-94de-4bdb-be26-6fbaf2e9ecc7"
"1945","167.179.182.135","SBemklhW-C0FTPpNxXIx95XLbWhBPkImscMo",0.70,"2021-09-09T05:11:30.256Z", 46.96677533,404.21154526, 43.90067705,   2000, 11.50000000,435.50000000, 27.29468813,  5.43505801,446.11778013, 42.76021896,"b55d04cd-caca-48c2-878a-b1177ea68eda"
"1946","167.179.182.135","SBemklhW-C0FTPpNxXIx95XLbWhBPkImscMo",0.10,"2021-09-09T05:10:53.953Z", 35.19008719,364.89568510, 65.86103138,      0,113.50000000, 71.50000000, 70.21395873,119.60086659, 53.28333704, 95.55764452,"d94f5331-00e8-4125-b5b5-93ffdfed98bc"
"1947","167.179.182.135","SBemklhW-C0FTPpNxXIx95XLbWhBPkImscMo",0.90,"2021-09-09T05:11:04.821Z",137.71720881,212.90850576, 56.82785161,      0,132.50000000,211.50000000, 36.71511950, 73.50721475,461.27476882, 62.07164208,"e3914acf-d19b-4a0d-af19-b4ae01136c8c"
"1948","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.90,"2021-09-11T12:35:43.186Z",269.44937570,220.81034736, 56.12686281,      0,264.50000000,178.50000000, 18.68154169,254.57457759,105.85491716, 86.21967798,"072e8aa4-2409-488f-a18c-d76e2131a499"
"1949","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.15,"2021-09-11T12:51:19.990Z", 29.21857132,315.71417193, 35.74024341,      0,126.50000000,203.50000000, 32.06243908,124.59502212,203.12630546, 93.40759462,"09c20b05-6702-484f-97c0-948fae739bf0"
"1950","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.95,"2021-09-11T12:37:10.397Z",350.94294935,393.38611210, 59.54143296,      0,347.50000000,397.50000000, 70.85901495,315.30220390,420.60128252, 45.82479216,"1fb5137c-86e9-443d-a641-3591fe2e8e60"
"1951","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.50,"2021-09-11T12:35:24.391Z",  3.18352139,151.04923929, 53.24717735,  10000,268.50000000, 27.50000000, 82.80700453,304.24099982,  5.99689103, 99.56239915,"29597298-1ee6-48f9-bd47-ebc272b5f28f"
"1952","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.95,"2021-09-11T12:51:02.248Z",187.32720987,226.12244095, 45.46582448,   2000,185.50000000,225.50000000, 54.64430437,149.98725138,200.84622361, 61.18564699,"2960dd0d-52a0-444f-8f19-8f5e367f54a2"
"1953","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.95,"2021-09-11T12:37:24.246Z", 84.03361783,396.46247523, 64.26551383,   3000, 94.50000000,427.50000000, 35.01428280,105.54384340,457.41855624, 53.82088792,"2d35703e-1972-4b8a-816f-3412286cadc2"
"1954","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.95,"2021-09-11T12:34:08.242Z",207.58131959,120.26806683, 77.20926464,   7000,199.50000000,124.50000000, 38.48376281,189.06811772,121.62402422, 67.85192958,"2e51406f-126d-4493-ac65-d458446f96e1"
"1955","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.95,"2021-09-11T12:51:47.352Z",281.84812846,387.11714231, 69.76868099,      0,245.50000000,375.50000000, 29.83286778,205.96503940,363.29471259, 53.68029697,"3214b6de-d927-480d-a1de-ca85c987054c"
"1956","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.95,"2021-09-11T12:38:19.693Z",185.36059077, 34.74953955, 99.54729313,  53000,193.50000000, 46.50000000, 45.45327271,202.44200728, 53.46025705, 94.22882962,"52599842-1e66-43a5-9d7e-7c6367e4a7d8"
"1957","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.15,"2021-09-11T12:33:06.099Z",138.01862339,472.69403701, 73.60573442,   1000,324.50000000,227.50000000, 47.50789408,326.03023653,221.83453778, 34.09754272,"6103d58e-c2eb-4d70-b7eb-624e6e40c907"
"1958","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.70,"2021-09-11T12:37:36.808Z",219.73823424,198.91396330, 22.40753045,   2000,231.50000000,208.50000000, 23.76972865,225.69021452,205.11028637, 44.60149141,"6e0f0916-7018-482b-9ed0-f51eb21cc084"
"1959","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.25,"2021-09-11T12:35:12.601Z",284.51513681, 25.57756726, 26.00924930,      0,254.50000000, 57.50000000, 16.27882060,254.37734370, 57.20552525, 20.71531730,"6f968873-9d56-430b-9821-648c4717ce99"
"1960","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.35,"2021-09-11T12:34:48.156Z",224.66400866,442.54030636, 63.73478843,   1000,156.50000000,331.50000000, 20.12461180,154.81962641,330.70561763, 20.02019779,"718b0b8e-d12f-4602-9393-5dd159d14567"
"1961","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.25,"2021-09-11T12:51:09.847Z",175.77060913,178.44418260, 22.73299566,      0, 40.50000000, 38.50000000, 36.76955262, 16.07154457, 16.44663407, 76.68017641,"74099793-e5f3-4a37-8ad1-4443949a3cba"
"1962","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.95,"2021-09-11T12:38:27.738Z",288.30544127,238.05448898, 38.27537186,  14000,291.50000000,240.50000000, 29.12043956,317.13190345,223.51064158, 73.35588805,"7c132982-08b8-41c2-96dc-cfd5edaf0fd3"
"1963","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.95,"2021-09-11T12:32:40.223Z", 34.22806055,100.27279630, 85.72039324,   1000, 33.50000000, 24.50000000, 31.25699922, 29.54642923,  7.85566602, 27.69771407,"843ae217-7e10-4b4b-9248-d799a560cb3f"
"1964","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.90,"2021-09-11T12:37:45.851Z",184.69613681,485.05417790, 96.18870758,      0,234.50000000,479.50000000, 23.70653918,233.03022731,475.76300477, 33.13825392,"8708779b-eace-4c4d-9f64-d939503f80dd"
"1965","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.40,"2021-09-11T12:51:36.434Z",137.09189769,416.47525942, 60.76823202,   1000,287.50000000,325.50000000, 48.30113870,290.02317751,323.57817819, 53.20924903,"93486737-efd5-42d7-a1b5-79dd8317164d"
"1966","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.10,"2021-09-11T12:37:53.096Z",336.29834668,139.44641295, 88.06030779,   9000, 52.50000000,389.50000000, 26.68332813, 52.76390517,387.03103096, 66.53815450,"aec1d9fe-a4ef-431f-b82e-5004df7bee0d"
"1967","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.60,"2021-09-11T12:36:40.380Z",246.34474668,279.50082426, 41.43075044,   3000,238.50000000,283.50000000, 47.12748667,229.43036477,280.53830342, 61.36411815,"bd023497-f912-451d-85ce-60937141e788"
"1968","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.60,"2021-09-11T12:36:52.418Z",171.89164874,300.43569943, 78.24523122,   2000,222.50000000, 21.50000000, 35.44009029,219.22227981,  9.21662543, 46.84438641,"cb3350b1-471b-4672-b6ce-daa764ab7493"
"1969","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.90,"2021-09-11T12:33:50.500Z", 87.08947856,452.27565242, 30.41977022,   4000, 82.50000000,450.50000000, 25.01999201, 54.86869339,430.87442542, 54.46791560,"cd8c40b2-846e-4ae3-8e75-b1a8db8d0369"
"1970","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.90,"2021-09-11T12:34:30.101Z", 74.37975295,153.38589285, 23.10558473,  19000, 73.50000000,153.50000000, 20.61552813, 62.19932893,166.20116252, 74.28145169,"d0c6df4f-e3aa-4cf9-8ad5-b3dbe5d3acd3"
"1971","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.60,"2021-09-11T12:33:27.779Z", 98.30698938, 62.20145260, 65.10910985,   2000, 46.50000000,480.50000000, 39.00000000, 45.25653773,489.14308893, 51.04336372,"d18197f2-e124-4e7d-8643-3452510976c2"
"1972","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.00,"2021-09-11T12:38:00.408Z",151.49740902,333.52191108, 67.69353972,      0,178.50000000, 22.50000000, 17.46424920,177.01078570, 25.10162740, 37.04276040,"dde7635c-c3e3-47c1-b634-ab1adc9d99cd"
"1973","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.90,"2021-09-11T12:52:07.578Z",174.92099673,202.19483331, 24.71065251,   6000,176.50000000,205.50000000, 19.41648784,193.65102127,264.86607092, 57.95536270,"df2b41f0-01ff-4d6d-bf30-0cef17af851a"
"1974","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.90,"2021-09-11T12:38:12.323Z",277.32451018,498.21452985, 24.51908684,      0,279.50000000,497.50000000, 22.47220505,251.69781408,491.92595320, 39.97372103,"e28f048a-147f-47b2-9910-83db63b6e36a"
"1975","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.95,"2021-09-11T12:36:07.263Z", 91.69352678,458.30563387, 50.96824369,   1000, 99.50000000,458.50000000, 38.27531842,145.92879801,439.14583819, 42.20678564,"ee133903-bbe7-42d1-a8b3-67d1ea9f9b02"
"1976","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.40,"2021-09-11T12:51:28.006Z",268.98254413,  2.37171803, 31.77802554,      0,304.50000000,329.50000000, 43.38202393,314.23078684,326.49145647, 61.88682864,"f1037e5e-c082-4581-8afc-9421b7461e4b"
"1977","125.168.87.5","gIU8nB8R-OLV6AahcPQB-TPcsuvNJQy0R6WI",0.15,"2021-09-11T12:36:16.257Z",304.11694347, 18.15616384, 60.54541444,   1000, 55.50000000,107.50000000, 29.42787794, 55.21994312,105.39786000, 33.67059574,"f2474343-7cf9-4b67-9ca0-d4153643776d"
"1978","96.19.187.116","39bpOkYI-L3yYwgqoMHCpnYGJtx37mLuIwOc",0.80,"2021-12-26T22:38:20.987Z", 83.28926503,270.03893697, 44.97619792,      0, 86.00000000,267.28125000,  5.00000000, 96.31159280,209.55086355, 70.53448740,"179c020e-aa46-4dba-8938-6225012a2891"
"1979","108.180.82.225","KHchM0Nh-sURVLZgsg-jb04lzjhNzh6EoQ3Y",0.20,"2021-12-26T22:38:47.386Z",279.11107301,409.82957853, 26.36110166,      0,185.50000000,428.28125000,  5.00000000, 76.93210519,466.41114866, 75.23532287,"2a311814-a6aa-4776-8735-58eb7d154b38"
"1980","108.180.82.225","KHchM0Nh-sURVLZgsg-jb04lzjhNzh6EoQ3Y",0.20,"2021-12-26T22:39:04.676Z",231.31298072,468.28028950, 30.29807988,      0,250.50000000,435.28125000,  5.00000000,272.44886230,388.40273483, 49.38264005,"9baf2b21-fd30-4d0e-9e79-ce3510e839d2"
"1981","108.180.82.225","KHchM0Nh-sURVLZgsg-jb04lzjhNzh6EoQ3Y",0.80,"2021-12-26T22:39:14.190Z", 59.95055616, 55.68634949, 71.60944975,      0,105.50000000,154.28125000,  5.00000000,113.34162320,278.02747217, 38.06630099,"aa56d89f-2fef-4cb6-91fe-ec2e3460efca"
"1982","108.180.82.225","KHchM0Nh-sURVLZgsg-jb04lzjhNzh6EoQ3Y",0.80,"2021-12-26T22:39:16.926Z",234.03208819,325.79130536, 52.68071775,      0,260.50000000,189.28125000, 35.34119409,247.91029606,323.77020444, 25.93077763,"ca11af57-17f2-4ab3-a4ae-22c48a1bd664"
"1983","108.180.82.225","KHchM0Nh-sURVLZgsg-jb04lzjhNzh6EoQ3Y",0.50,"2021-12-26T22:38:57.793Z", 19.27267277,397.51645537, 70.12597785,      0, 42.50000000,444.28125000,  5.00000000, 36.36553134,455.18748369, 87.47833393,"e10e154e-9b48-407e-b7ff-0df99e475bdc"
"1984","108.180.82.225","KHchM0Nh-sURVLZgsg-jb04lzjhNzh6EoQ3Y",0.20,"2021-12-26T22:39:09.771Z",147.93566515,132.43473985, 98.42295618,      0,182.50000000,136.28125000, 77.46612163,216.18442675,129.04316120, 30.73806761,"e509554a-465d-4b9f-99d4-1df08dbeff49"
"1985","162.229.171.0","hAcyHqAS-c3Iqi3ffxgCAawfrBqzg8QeHWa8",0.50,"2021-12-26T22:40:26.906Z", 68.78504773,258.93301619, 87.55048458,   2000, 85.50000000,219.28125000, 60.60528030, 72.92256426,258.29011651, 70.74059540,"74dfe4b3-9997-464b-a73e-86dfe5997a2a"
"1986","162.229.171.0","hAcyHqAS-c3Iqi3ffxgCAawfrBqzg8QeHWa8",0.80,"2021-12-26T22:40:59.823Z",232.94190045,103.08023240, 83.77803051,      0,196.50000000, 40.28125000,  5.00000000,188.08452626, 36.27889483, 29.72049144,"bcd97945-d43b-4c37-ad5f-e166160e9894"
"1987","162.229.171.0","hAcyHqAS-c3Iqi3ffxgCAawfrBqzg8QeHWa8",0.80,"2021-12-26T22:40:43.133Z",197.51290603,187.19177138, 68.77607210,      0,206.50000000,186.28125000,  5.00000000,200.69953986,164.95477066, 45.11851912,"c8a0ad70-366f-45ad-a8af-d301206c28a1"
"1988","162.229.171.0","hAcyHqAS-c3Iqi3ffxgCAawfrBqzg8QeHWa8",0.80,"2021-12-26T22:40:51.446Z",344.80656091,312.45816199, 37.10686324,      0,321.50000000,317.28125000,  5.00000000,258.04628619,323.24907560, 76.15612751,"f05cfa9f-1ca1-400a-a25b-550515a79740"
"1989","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.80,"2021-12-26T22:40:05.581Z",146.97228073,315.20142019, 70.65766538,   1000,178.50000000,329.68750000, 45.22167622,181.85132917,328.59763608, 41.53911969,"1ae85b0a-7aef-4543-895c-adbee19bc174"
"1990","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.80,"2021-12-26T22:44:08.426Z",316.31077784,103.86843595, 48.65730840,  30000,322.50000000,103.68750000, 53.15072906,340.20953670,155.96943600, 90.83540183,"1ce7d7d1-fb20-4791-90a5-f0bc3543107d"
"1991","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.50,"2021-12-26T22:43:45.518Z", 29.79605783,458.15154591, 90.21662099,      0,162.50000000,296.68750000, 66.88796603,160.68260078,293.12711872, 66.36164131,"20054b75-9ce7-442e-86d8-7d24dd757dd1"
"1992","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.80,"2021-12-26T22:45:41.136Z",313.13373187,  9.25195347, 23.78045643,      0,165.50000000, 59.68750000, 46.95742753,165.86020681, 59.10479846, 46.54464699,"20f2276e-2419-432d-8367-954881d441c3"
"1993","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.20,"2021-12-26T22:46:14.532Z",211.80383073,378.50108913, 89.40926478,   1000,283.50000000,133.68750000, 27.29468813,282.99167345,132.42288024, 25.74722863,"2c633f9c-bc4b-4a5e-9ac9-83dc089963f2"
"1994","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.80,"2021-12-26T22:43:35.005Z",139.20980156,371.84827271, 95.64506468,      0, 81.50000000,442.68750000, 25.29822128, 53.45524385,474.86304816, 51.58808419,"32c4a9c7-2d8a-443d-8e74-9e43266119f5"
"1995","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.20,"2021-12-26T22:42:47.824Z",274.07075550,145.13487357, 49.52948482,   1000,250.50000000,484.68750000, 84.58132182,248.96553282,482.89787426, 84.01714762,"4918e4e3-8aac-4f02-a6a1-9ef5af4d87b6"
"1996","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.20,"2021-12-26T22:44:15.883Z",302.58411021, 35.54849828, 43.70014355,      0,285.50000000,190.68750000, 97.74456507,279.96613569,189.19466126, 91.53675202,"60ac56cd-9a13-4b34-b8d5-6d84da9595cc"
"1997","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.80,"2021-12-26T22:42:05.454Z",251.49983552,235.83859770, 67.22571496,   5000,289.50000000,229.68750000, 62.28964601,332.54557961,215.18086047, 78.99963524,"67eb2f5e-977e-471a-9f2a-35eaf2dc6d64"
"1998","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.80,"2021-12-26T22:41:33.768Z",312.03375017,146.70314477, 31.09932704,   1000,139.50000000,165.68750000, 30.00000000,139.01612783,163.55273080, 29.85950615,"68829044-71d9-4900-97df-f3924521aaf0"
"1999","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.80,"2021-12-26T22:41:46.941Z",133.98429472, 91.35283886, 46.77813031,   1000,159.50000000, 78.68750000, 34.00000000,170.89284989, 71.85780974, 37.64784312,"6a6787bd-26cf-4cfd-8e0b-b8fa34e3f7ea"
"2000","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.20,"2021-12-26T22:45:13.501Z",324.56967372,358.62422587, 96.09707055,   1000,328.50000000,318.68750000, 52.40229003,322.99206094,317.06045631, 49.71615023,"6cfbc8f8-b1d2-4302-ba63-76c0e2a3af7a"
"2001","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.50,"2021-12-26T22:42:39.670Z",129.08631163,186.01392191, 23.78873455,   1000,243.50000000,267.68750000, 98.81295462,239.19099128,266.61503572, 99.64265710,"6d2ad8c4-4028-48b8-9258-0f225d2a3a53"
"2002","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.50,"2021-12-26T22:47:04.418Z",183.94030438,170.24726181, 56.41400179,   4000,193.50000000,138.68750000, 48.82622246,206.87528276, 97.06855949, 66.60824091,"79735814-02dc-48df-b8ad-0df2ecb215eb"
"2003","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.50,"2021-12-26T22:40:19.846Z",108.67924726, 74.67678959, 75.32912886,   1000, 33.50000000, 66.68750000, 30.52867504, 33.17709448, 67.79317231, 30.14930840,"79e8b4ea-3695-45f3-aa05-fd542af4c8d7"
"2004","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.80,"2021-12-26T22:38:34.576Z",148.09294416,290.33764193, 47.98484909,      0,125.50000000,287.68750000, 69.97142274,113.75381844,277.20529377, 30.92438546,"7c9a61c0-7886-41ac-8e5d-b2af47c87034"
"2005","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.80,"2021-12-26T22:46:21.042Z",210.20592294,381.30323796, 82.94653594,      0,176.50000000,419.68750000, 62.36986452,158.52005588,443.72961714, 64.81548353,"80ad0d32-7b41-4d81-9b39-b1d677f34861"
"2006","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.50,"2021-12-26T22:40:39.356Z", 65.10549560,268.94601720, 90.22399680,   1000,348.50000000,181.68750000, 51.19570294,341.87957149,181.68966740, 46.90962740,"86f2d5fd-57be-450f-9238-1d401a07db16"
"2007","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.50,"2021-12-26T22:39:36.807Z",213.62789077,  9.24410924, 81.05417861,   1000, 19.50000000,493.68750000, 28.01785145, 18.15894337,497.38808021, 33.39091170,"9db1264f-fa52-4bd5-9f96-c2a4ca8dfac7"
"2008","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.50,"2021-12-26T22:43:58.473Z",175.48350227,132.98265522, 47.84057342,  50000,175.50000000,132.68750000, 48.38388161,155.23954913,139.66592776, 94.47995807,"ac9863a2-6107-4bab-b6f8-4491d0364dad"
"2009","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.80,"2021-12-26T22:45:59.075Z", 64.83389288, 56.25205988, 39.93853594,      0, 72.50000000, 47.68750000, 38.20994635, 97.90353797,  8.13692440, 63.66907749,"afd4b3d0-af68-4202-ae8b-666705b629e4"
"2010","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.50,"2021-12-26T22:45:52.172Z",177.27496081,129.47417990, 74.73924508,   1000,159.50000000,340.68750000, 28.01785145,159.77373415,340.91137595, 27.49887269,"b8958877-1d2f-46c2-b455-787464af611c"
"2011","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.50,"2021-12-26T22:42:59.322Z", 33.15747228,198.14357257, 38.74312002,   1000,  6.50000000,198.68750000, 56.22277119,  6.83490763,199.91943082, 55.74043339,"c05a3851-d1f7-4e21-83cd-cc49f964837a"
"2012","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.80,"2021-12-26T22:43:20.987Z",129.97427163,282.28574642, 35.89219663,   1000,136.50000000,285.68750000, 42.63801121,146.47742661,293.71205620, 24.51202155,"c8608798-2649-4cff-b891-29889896bc73"
"2013","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.50,"2021-12-26T22:40:55.052Z", 57.69285543,459.33379535, 84.79642906,      0,355.50000000,119.68750000, 86.00000000,353.17772156,125.70993112, 93.09903577,"e22732d5-0754-453c-80d9-5909d1cf0170"
"2014","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.80,"2021-12-26T22:42:21.684Z",149.62271391,383.81913775, 46.78819122,      0,155.50000000,361.68750000, 44.72135955,157.81650568,316.03595656, 67.60733263,"e3c567ea-ae8b-45c7-9fec-beb2415ebb68"
"2015","92.34.101.204","X7d0KZLF-csRMG9EKzuai22hHwRIWDWdq-HM",0.80,"2021-12-26T22:46:55.669Z",156.86590991,406.70027174, 40.68170088,      0,164.50000000,318.68750000,133.25539389,159.33741614,213.39762700, 27.55256701,"fcb1ba14-e288-44cb-9450-7b8df8898ee2"
"2016","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.20,"2021-12-26T22:44:24.761Z",183.97498618,487.64826821, 93.87568553,      0,170.50000000,196.07812500,300.48627256,258.35410821,365.33538437, 79.07995151,"00d1454c-c266-45ed-a8e9-20ccedbbe77d"
"2017","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.80,"2021-12-26T22:40:16.357Z",235.81386501,163.38756498, 40.07121112,      0,240.50000000,166.07812500, 38.20994635,171.68203463,  7.60619092, 68.66187042,"0d05e66f-df6b-477f-8098-572a4bfe10c6"
"2018","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.20,"2021-12-26T22:44:10.049Z", 63.73541669,240.33986312, 56.39778878,      0,177.50000000,252.07812500,261.03831136,243.62409535,371.12250461, 45.48115087,"19c9051f-2072-40bc-8526-00010f13d3a8"
"2019","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.50,"2021-12-26T22:45:00.042Z", 66.94757396,150.93296711, 69.71263980,      0, 83.50000000, 33.07812500,249.95399577,244.05555841, 42.12735119, 95.10472854,"22875299-3f4d-4397-abb8-ab2c0eb3523d"
"2020","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.50,"2021-12-26T22:44:50.417Z",172.33649112,360.77773742, 38.54403208,   7000,179.50000000,345.07812500, 39.82461550,213.68309686,315.46666045, 69.82967617,"2e5eff25-b35b-4df2-b583-d2f89ac54052"
"2021","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.50,"2021-12-26T22:39:36.058Z",267.31788447,455.56681136, 69.74005502,   1000, 64.50000000, 43.07812500, 85.14693183, 74.92999125, 51.09886982, 85.09479307,"34b985dc-4711-44ca-ac93-a4766275d13b"
"2022","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.20,"2021-12-26T22:44:19.172Z", 24.70882948,168.55277509, 80.79952804,      0, 32.50000000,157.07812500, 99.15644205, 28.33383829,178.85208603, 58.99930159,"45c686c3-1af9-4eb6-a2a3-ad4ef46e7db5"
"2023","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.50,"2021-12-26T22:45:17.541Z",173.14141833,415.56383982, 52.89291923,      0,154.50000000,369.07812500, 13.45362405,118.08656040,287.42420062, 85.83399203,"78042183-3f2e-4b11-8446-114849eca0d9"
"2024","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.80,"2021-12-26T22:39:28.077Z",303.49722426,443.28665813, 40.42063034,   1000,297.50000000,431.07812500, 42.20189569,309.15404641,425.16981363, 44.71253854,"85d5a9ae-eea0-477a-9514-f4b22c93c72d"
"2025","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.20,"2021-12-26T22:44:41.349Z",271.22640297,453.02900594, 43.93190112,      0,110.50000000, 43.07812500, 11.40175425,103.55177432, 15.59589600, 30.02733613,"8d19ac8e-96e4-4bdf-97b6-0b49aa2dcae3"
"2026","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.20,"2021-12-26T22:40:06.544Z", 17.14078239,488.38634625, 25.52079648,   5000,298.50000000,368.07812500, 77.98717843,304.08734941,364.66864532, 91.36523817,"97875f1e-a90c-44a0-83c5-1330770f4575"
"2027","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.20,"2021-12-26T22:44:35.026Z",236.71453530,111.62250178, 80.09104120,      0,167.50000000, 85.07812500,207.96634343,173.05818621, 82.04918404, 97.21839370,"a1637d93-256d-4440-ae12-dcd67151bee3"
"2028","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.20,"2021-12-26T22:42:13.100Z", 44.06137452,434.28929063, 86.26314894,      0,172.50000000,376.07812500,105.58882517,175.63445752,374.33503511, 92.88047914,"b640bdca-7dae-4fd7-9c39-3c644590e4a1"
"2029","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.80,"2021-12-26T22:45:10.604Z", 10.16305494, 95.19963692, 27.18735377,   5000, 14.50000000, 97.07812500, 29.83286778, 30.15887296, 79.51994226, 61.80529241,"cccf0f0c-0711-4966-87b1-ef906a70f6a0"
"2030","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.20,"2021-12-26T22:38:39.011Z",183.97805093,240.14748391, 20.03444884,      0,212.50000000,191.07812500, 56.61271942,311.17437289,130.37156750, 82.12327127,"d6739890-2059-4b90-9669-23ab7bc197f5"
"2031","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.50,"2021-12-26T22:38:55.118Z",165.54821696,484.76076157, 22.53491968,      0,171.50000000,478.07812500, 20.80865205,224.36691165,430.49456480, 93.41098284,"dece6944-aae8-40a7-bfa0-f5e8d0d188c8"
"2032","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.50,"2021-12-26T22:38:26.144Z",284.42044046,453.87038153, 34.04385698,   1000,265.50000000,458.07812500, 17.72004515,251.65856695,451.26294174, 21.91541797,"e0895015-5bc4-46f6-acc2-9d8247a3aa47"
"2033","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.80,"2021-12-26T22:42:26.064Z",173.72720782, 46.90758028, 97.95953832,      0,101.50000000, 84.07812500, 53.26349594, 64.03984747,110.43687569, 46.67834651,"e09f42f0-7040-4e24-a93e-86c8b6eb37b1"
"2034","192.0.176.170","M0DAsM5d-zcSGVGnqCZaf1Er0GkHx4ANApD0",0.80,"2021-12-26T22:40:55.562Z", 73.69513589,332.41598884, 82.17516909,   2000,102.50000000,318.07812500, 55.47071299,124.03248587,301.08848260, 63.07051050,"f92892bb-c81d-4437-ac92-4137907be5e5"
"2035","74.199.130.67","LAnQ77Yg-nFZ_6mCP5g3fZ31Toii6wbH3EaU",0.80,"2021-12-26T22:38:30.921Z",311.21855788,364.92517787, 46.48448256,      0,312.50000000,382.07812500,  5.00000000,340.25657192,311.61113164, 84.49942115,"14f82c94-b8dc-4be7-b8d0-1299a5b7da67"
"2036","74.199.130.67","LAnQ77Yg-nFZ_6mCP5g3fZ31Toii6wbH3EaU",0.80,"2021-12-26T22:40:26.971Z",114.27188548,161.11856123, 45.87566245,      0,121.50000000,162.07812500,  5.00000000,160.25920461,206.91107187, 84.84721433,"1b6d3b47-d82f-46d3-b0c2-eeefe0812dde"
"2037","74.199.130.67","LAnQ77Yg-nFZ_6mCP5g3fZ31Toii6wbH3EaU",0.80,"2021-12-26T22:38:43.759Z",252.52134562,243.07772156, 53.67835342,      0,268.50000000,183.07812500,  5.00000000,272.52386841,153.55020940, 93.38279859,"4a2f4bc0-df30-4ba0-a6e2-c8878f2ed236"
"2038","74.199.130.67","LAnQ77Yg-nFZ_6mCP5g3fZ31Toii6wbH3EaU",0.20,"2021-12-26T22:37:53.237Z",324.49508908,150.91349394, 95.70471311,      0,206.50000000,436.07812500,  5.00000000,213.59762361,478.20633237, 71.89638690,"9c4f37ff-4dad-4356-a5d4-3e26f23d746b"
"2039","74.199.130.67","LAnQ77Yg-nFZ_6mCP5g3fZ31Toii6wbH3EaU",0.80,"2021-12-26T22:38:58.650Z",213.88868211,319.31810305, 30.45237307,      0,208.50000000,315.07812500,  5.00000000,249.06373898,343.95099130, 62.64580436,"a31bbd57-1eae-497f-a1a5-828fcd1e51c8"
"2040","74.199.130.67","LAnQ77Yg-nFZ_6mCP5g3fZ31Toii6wbH3EaU",0.20,"2021-12-26T22:39:17.254Z",160.69633533,446.44154137, 81.55134412,      0,299.50000000, 68.07812500,  5.00000000,329.57138293, 24.98961970, 65.52587403,"a90286e6-534e-4266-a422-3661265f4c39"
"2041","74.199.130.67","LAnQ77Yg-nFZ_6mCP5g3fZ31Toii6wbH3EaU",0.50,"2021-12-26T22:40:04.957Z",173.39630705, 73.61971055, 55.01662882,      0,210.50000000,178.07812500,  5.00000000,259.56998966,266.19488843, 43.05822384,"aaeb8237-38a1-4c6a-b35a-d7ae414e462e"
"2042","74.199.130.67","LAnQ77Yg-nFZ_6mCP5g3fZ31Toii6wbH3EaU",0.20,"2021-12-26T22:39:10.718Z",211.70149136,382.69757038, 55.54034933,      0,310.50000000, 47.07812500,  5.00000000,328.28186352, 13.53301726, 46.82905820,"bb5c8f7c-c20e-4ff0-b513-738d2d8ae54b"
"2043","74.199.130.67","LAnQ77Yg-nFZ_6mCP5g3fZ31Toii6wbH3EaU",0.50,"2021-12-26T22:41:04.510Z", 71.57888376,484.34320952, 92.95064895,      0,133.50000000,444.07812500,  5.00000000,130.23182849,457.60603004, 43.74791996,"dea23aac-2d18-49b6-8501-92beff17e16b"
"2044","76.69.37.4","d2bQf6Jl-xZ-PANlYS-f7A2sGMtTWVJ54FHc",0.20,"2021-12-26T22:53:49.910Z", 65.19580831,331.57862236, 70.77547951,   3000,183.50000000,360.28125000, 23.08679276,199.55296655,371.31725213, 50.99840465,"01450293-f9a7-4c2d-b6ef-bad3ba03f42b"
"2045","76.69.37.4","d2bQf6Jl-xZ-PANlYS-f7A2sGMtTWVJ54FHc",0.80,"2021-12-26T22:54:15.776Z", 99.64508891,159.34985436, 72.72459925,      0, 88.50000000,231.28125000,  6.40312424, 82.85476017,313.60659545, 77.05293016,"3e6de8eb-24a5-4360-8e7b-53bc45b833e1"
"2046","76.69.37.4","d2bQf6Jl-xZ-PANlYS-f7A2sGMtTWVJ54FHc",0.80,"2021-12-26T22:53:29.517Z", 73.76590031,451.52111401, 42.42202760,      0, 68.50000000,432.28125000, 14.14213562, 62.78058492,427.41254711, 83.57179194,"880edaec-018c-4832-b36d-011274f1dc92"
"2047","76.69.37.4","d2bQf6Jl-xZ-PANlYS-f7A2sGMtTWVJ54FHc",0.20,"2021-12-26T22:54:03.188Z",183.33917716,326.77905006, 36.71534175,      0,282.50000000,117.28125000,  5.00000000,293.38821689,100.03012619, 71.05718898,"ea31ef9c-e046-4197-a41c-e3403d3b842c"
"2048","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.90,"2021-09-09T06:10:55.429Z",276.10454429,246.88969496, 95.12492306,  23000,265.79998779,205.53334045, 68.00000000,240.90938968,153.13601489, 95.97211572,"1a5e60d7-09ce-4479-a756-5aab9317be91"
"2049","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.40,"2021-09-09T06:10:07.255Z",177.69592127,174.45817712, 83.58692571,   1000, 52.79998779,194.53334045, 36.76955262, 49.40974617,190.23392902, 27.72901636,"27f70e4e-068c-42ca-8845-5bb31f500bb9"
"2050","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.95,"2021-09-09T06:09:08.188Z", 98.35545596,163.53370126, 50.72027445,   1000,101.79998779,167.53334045, 29.54657341, 98.39946749,165.20217656, 32.25772061,"4133651a-7592-4637-b13e-eddef269cd28"
"2051","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.95,"2021-09-09T06:08:40.593Z",312.03985765,138.73444763, 38.85490649,   1000,290.79998779,151.53334045, 27.00000000,290.04050637,148.17809873, 22.40444572,"4fba1733-1db4-4c8b-a753-3e1f0769c04d"
"2052","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.95,"2021-09-09T06:11:46.722Z", 65.60200945,412.98709185, 61.99015595,   1000, 51.79998779,335.53334045, 33.13608305, 43.76856650,307.88146202, 29.32126545,"6945a110-5519-484d-9528-f225e177f9dc"
"2053","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.80,"2021-09-09T06:11:13.010Z",152.06326777,339.47523664, 55.40367170,   6000,253.79998779,335.53334045, 48.50773134,332.84335078,324.52057284, 71.72038877,"70922233-ea28-4f99-aa2a-91480157065a"
"2054","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.80,"2021-09-09T06:08:55.655Z",274.73044753, 30.97142889, 29.47395092,  46000,277.79998779, 31.53334045, 39.96248241,296.77101980,  4.32865246, 90.26657583,"73bd00d0-58b8-41be-9fed-923583e2c2d9"
"2055","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.95,"2021-09-09T06:09:19.802Z",  7.17803946,106.26834148, 97.88919021,   1000,  8.79998779, 56.53334045, 39.00000000,  9.46826539, 59.41309601, 44.24583662,"776e1c93-061a-486e-9012-afa8f086aa75"
"2056","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.85,"2021-09-09T06:11:04.548Z",244.36818434,165.21127945, 22.74426173,   1000,248.79998779,159.53334045, 24.00000000,246.81312975,144.18542582, 25.27899588,"7c3953a8-fa1d-43f4-bfa0-aa34b98ae21a"
"2057","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.00,"2021-09-09T06:09:43.450Z", 83.13956109,156.53333159, 68.93795627,   1000,253.79998779,361.53334045, 73.75635566,246.24438168,357.61667232, 73.39412321,"89b13d13-d721-4736-90a3-bc764e85af4f"
"2058","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.40,"2021-09-09T06:11:27.712Z",256.34675728,199.05620039, 79.30807097,      0,239.79998779,245.53334045, 36.24913792,237.95487035,237.18534226, 33.88826866,"8ab3b3d8-bb09-4f92-acf1-f9f28f06412e"
"2059","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.20,"2021-09-09T06:12:02.751Z", 79.76639288,472.39856309, 95.28375287,  25000, 38.79998779,337.53334045, 52.20153254, 32.16680642,328.50061569, 88.57737984,"95cc6d57-5223-4f8a-9bcf-c4b9d4b36d2e"
"2060","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.15,"2021-09-09T06:10:14.832Z",175.30296028, 70.70371494, 82.70738053,   1000,213.79998779, 38.53334045, 32.75667871,211.05445944, 35.27525969, 35.86648819,"989bc13b-4bdb-422d-b488-95797de8ef44"
"2061","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.45,"2021-09-09T06:09:56.879Z",338.42056751,401.14518032, 41.79293758,   1000,296.79998779, 40.53334045, 30.36445290,297.94729894, 34.49438942, 25.25241287,"c35e3f3f-c35d-4591-9092-443caa44f8cc"
"2062","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.95,"2021-09-09T06:12:12.147Z",248.96272688, 34.70748544, 35.22368658,      0,245.79998779, 36.53334045,  9.05538514,265.37959695, 28.84549092, 61.55165357,"dbf77a74-542b-4fea-88de-a298ac83d93e"
"2063","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.90,"2021-09-09T06:08:19.699Z",187.11354080,244.16743192, 48.16678927,   1000,182.79998779,271.53334045, 29.73213749,177.71945057,272.19435697, 22.85421468,"dd581890-24aa-4d2d-be0e-ec12bbce01f3"
"2064","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.30,"2021-09-09T06:10:47.127Z", 51.53164558,181.01983608, 68.75616320,   1000, 81.79998779,455.53334045, 84.30895563, 72.63135175,464.83185385, 86.43490398,"dec438aa-777f-4666-9672-4b7c2fa21f0f"
"2065","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.90,"2021-09-09T06:09:30.527Z",216.35513154,348.75580084, 86.40229906,  59000,273.79998779,335.53334045, 52.39274759,338.13171357,300.14200153, 98.45984909,"e4cec6e7-b7ac-4899-b15a-26415610bd33"
"2066","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.65,"2021-09-09T06:11:37.588Z",105.52920718,441.72993872, 24.29537910,   1000,105.79998779,447.53334045, 71.86793444, 94.27073764,439.94541098, 71.81583080,"f9cc8540-b9a0-44a0-b4b4-2fedc16970a2"
"2067","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.45,"2021-09-09T06:11:54.474Z",123.16278515,469.34047788, 24.98943812,   1000,117.79998779,474.53334045, 30.23243292,110.88237104,485.40183351, 35.43370378,"fa8a5b09-f559-4854-8ad5-a11dfe9e9858"
"2068","121.214.212.24","jUSo66ai-zlFIt91Nv09YH5y7_lJlAVIqn34",0.85,"2021-09-09T06:10:37.335Z",192.76070719, 16.98014180, 73.90587391,      0,327.79998779, 38.53334045, 30.80584360,334.24952554, 40.01682188, 32.32231762,"fd7d9eeb-2580-4177-931d-e21e31fd0cc7"
"2069","104.28.104.15","LZc7rjTC-Q1aq6spXB9Eb87x6vigCa2qEhYc",0.50,"2021-12-28T23:53:30.282Z",261.47706687,259.74595551, 61.69165104,   1000,211.00000000,121.00000000, 48.33218389,201.11989438,122.10500337, 47.70475540,"129858d8-7571-4698-99a2-fc05741194e5"
"2070","104.28.104.15","LZc7rjTC-Q1aq6spXB9Eb87x6vigCa2qEhYc",0.80,"2021-12-28T23:52:51.855Z",157.09479278, 86.35573155, 32.85663353,      0,142.00000000, 75.00000000,  5.00000000,120.85154422, 70.91852268, 26.91346631,"22154f0c-9664-4425-a42a-0f7a6384b577"
"2071","104.28.104.15","LZc7rjTC-Q1aq6spXB9Eb87x6vigCa2qEhYc",0.50,"2021-12-28T23:53:23.636Z", 37.72325649,392.87552762, 25.93692145,      0,151.00000000,387.00000000, 87.57282684, 49.47907504,374.42795038, 23.61092384,"2f1b5bb7-9fc8-4068-b0de-7f6bdb367ca9"
"2072","104.28.104.15","LZc7rjTC-Q1aq6spXB9Eb87x6vigCa2qEhYc",0.50,"2021-12-28T23:53:02.219Z",276.48983756,233.22833323, 76.93014946,      0,185.00000000,179.00000000,  5.00000000,193.08595055,214.57028235, 62.91185132,"4a77872d-756b-4b1d-808c-c3697107da63"
"2073","104.28.104.15","LZc7rjTC-Q1aq6spXB9Eb87x6vigCa2qEhYc",0.80,"2021-12-28T23:53:06.024Z",258.09420654,342.53762059, 78.04642122,      0,102.00000000,351.00000000,  5.00000000,102.66035547,357.29775032, 27.30989535,"c0540b9a-23a3-45c8-a08e-bc63f3f90f82"
"2074","104.28.104.15","LZc7rjTC-Q1aq6spXB9Eb87x6vigCa2qEhYc",0.80,"2021-12-28T23:53:10.558Z", 44.62538169,467.98667543, 92.84187348,      0,280.00000000,332.00000000,  5.00000000,283.87759891,371.16777682, 60.91835318,"d8223722-35de-408a-83f4-60e3d5ec6592"
"2075","104.28.104.15","LZc7rjTC-Q1aq6spXB9Eb87x6vigCa2qEhYc",0.50,"2021-12-28T23:52:58.226Z",123.73707050,264.40209685, 80.92703827,      0,135.00000000,313.00000000,  5.00000000,134.47745535,310.22292970, 28.79943162,"e09ce0f1-ab1f-4416-a123-1298a0cba9d4"
"2076","104.28.104.15","LZc7rjTC-Q1aq6spXB9Eb87x6vigCa2qEhYc",0.20,"2021-12-28T23:52:40.626Z",345.33440224,450.05748444, 41.57027448,      0,237.00000000,435.00000000,  5.00000000,235.59483609,432.73604480, 41.02918443,"f401ece3-7380-4f8e-a26d-94872b2e7d78"
"2077","174.126.47.138","sV4shE2m-ncqwuB_2Re5p4BQFF9xSdLqf_-I",0.50,"2021-12-26T22:38:27.297Z",199.59430390,240.91995221, 61.55929895,      0,190.50000000,225.07812500, 20.00000000,344.20684409,362.25661657, 74.10191132,"5e07eae0-e39f-4434-bccb-e8ad8a5b0f08"
"2078","174.126.47.138","sV4shE2m-ncqwuB_2Re5p4BQFF9xSdLqf_-I",0.80,"2021-12-26T22:38:04.376Z",251.48642757,369.82071150, 84.11927182,      0, 76.50000000,154.07812500,205.19746587, 77.10276034,147.32632837, 24.36035554,"b530f0fc-4861-4570-9190-3c40d4a6ffe2"
"2079","192.161.199.246","IYyimWYp-z8CeiLuOBwOJfxSsmkjXu7WVTFU",0.50,"2021-12-26T22:50:31.642Z",342.97476779,418.56472077, 56.16613172,      0,126.50000000,101.07812500,  9.89949494, 69.72024277, 51.19407156, 56.75308640,"80ed1e9d-6c3e-4b2a-9f6d-35a74c564b34"
"2080","192.161.199.246","IYyimWYp-z8CeiLuOBwOJfxSsmkjXu7WVTFU",0.80,"2021-12-26T22:49:00.814Z",323.80033058, 91.30744625, 90.31302978,   1000,304.50000000, 73.07812500, 31.90611227,273.09938827, 59.69307519, 34.17941881,"92ec3a2a-7ae5-4c74-aeb0-d91ca4cebc28"
"2081","192.161.199.246","IYyimWYp-z8CeiLuOBwOJfxSsmkjXu7WVTFU",0.80,"2021-12-26T22:49:14.022Z",286.62515456,237.93663654, 97.66501924,      0,302.50000000,283.07812500, 36.06937759,333.63592265,311.62639224, 76.31517958,"9e3729ca-574c-43c5-a566-1102958e2be6"
"2082","192.161.199.246","IYyimWYp-z8CeiLuOBwOJfxSsmkjXu7WVTFU",0.80,"2021-12-26T22:50:13.901Z",280.66139459, 15.02913882, 32.77457639,  74000,266.50000000, 51.07812500, 23.60084744,241.35773547, 24.85083497, 94.76529312,"ac14e518-dda3-4a04-b753-634d713247da"
"2083","192.161.199.246","IYyimWYp-z8CeiLuOBwOJfxSsmkjXu7WVTFU",0.80,"2021-12-26T22:48:50.099Z",122.67757528,200.77859673, 97.25812101,      0,154.50000000,248.07812500, 32.89376841,104.56697119,167.90695115, 33.27224006,"b05814af-91ec-4560-bc9a-d2f100f6fa74"
"2084","179.216.37.176","6vs08nIF-rQQ-fExGZIJS5oimwSYEvqZwlNg",0.80,"2021-12-26T22:42:46.798Z", 74.35567248,389.49827672, 97.87964513,   1000, 68.00000000,340.48437500, 53.25410782, 64.62854065,340.86456814, 52.05654144,"05e16019-c949-4577-b732-7294c3f16f33"
"2085","179.216.37.176","6vs08nIF-rQQ-fExGZIJS5oimwSYEvqZwlNg",0.50,"2021-12-26T22:41:58.199Z",310.39993161,435.11314950, 39.77050100,   4000,302.00000000,393.48437500, 51.62363800,321.52148955,405.13356952, 69.30247844,"07f8ef74-e123-48b2-8167-3c511fb44ddb"
"2086","179.216.37.176","6vs08nIF-rQQ-fExGZIJS5oimwSYEvqZwlNg",0.20,"2021-12-26T22:43:31.604Z",161.52496322,  4.48285712, 50.77351469,   1000,210.00000000,370.48437500, 94.54099640,204.18104661,365.32036772, 91.97320541,"52198cca-cb56-4c7f-924d-ed819557f3e1"
"2087","179.216.37.176","6vs08nIF-rQQ-fExGZIJS5oimwSYEvqZwlNg",0.50,"2021-12-26T22:42:31.089Z",140.15485424,118.97625602, 39.76163846,      0,130.00000000, 69.48437500, 64.93843238,134.02412112, 99.01657660, 46.80362748,"60c80b09-83a8-4cb7-8fa6-fd211602842e"
"2088","179.216.37.176","6vs08nIF-rQQ-fExGZIJS5oimwSYEvqZwlNg",0.20,"2021-12-26T22:42:23.659Z",165.08193784,438.80916442, 83.75141953,   1000,179.00000000,400.48437500, 32.64965543,179.14836714,398.96536240, 32.98569207,"661b6343-949e-4a94-86e1-943152e6d2ec"
"2089","179.216.37.176","6vs08nIF-rQQ-fExGZIJS5oimwSYEvqZwlNg",0.80,"2021-12-26T22:42:39.975Z",279.72891609,428.92050504, 26.22550323,  27000,267.00000000,411.48437500, 52.39274759,239.15968446,447.88622282, 89.26584026,"8916a338-1a41-4798-9527-2c9525e7fc70"
"2090","179.216.37.176","6vs08nIF-rQQ-fExGZIJS5oimwSYEvqZwlNg",0.80,"2021-12-26T22:42:07.377Z", 84.80346390, 16.45938036, 73.95903470,      0,129.00000000, 36.48437500, 45.79301257,166.82360715, 45.17964534, 68.59802478,"8fb1be03-1cc9-4db2-ac28-7bb9cd440d64"
"2091","179.216.37.176","6vs08nIF-rQQ-fExGZIJS5oimwSYEvqZwlNg",0.50,"2021-12-26T22:41:43.200Z",330.09956320,249.59333585, 25.39971744,   1000, 50.00000000,233.48437500, 58.18075283, 47.40336158,229.24347675, 56.90716815,"996d1c55-456a-4a69-9a0c-3074ee50d04f"
"2092","179.216.37.176","6vs08nIF-rQQ-fExGZIJS5oimwSYEvqZwlNg",0.20,"2021-12-26T22:43:08.307Z", 78.66738654,456.49152498, 32.62419631,   1000, 77.00000000,377.48437500, 22.20360331, 75.26257219,373.58265274, 23.29226398,"9a61f533-33e2-4f48-9fe0-5f94efde13e6"
"2093","179.216.37.176","6vs08nIF-rQQ-fExGZIJS5oimwSYEvqZwlNg",0.80,"2021-12-26T22:43:02.807Z", 92.68896384,308.65743414, 54.29912572,   2000, 98.00000000,286.48437500, 47.75981575, 90.81270659,255.26122096, 61.09389533,"bfe01469-f723-4b6e-88ea-5ee3775aecc2"
"2094","179.216.37.176","6vs08nIF-rQQ-fExGZIJS5oimwSYEvqZwlNg",0.20,"2021-12-26T22:42:55.184Z",  0.01063577,237.38271604, 53.63484940,   1000,330.00000000,307.48437500, 32.64965543,325.34310120,303.90168424, 38.12667321,"dc607761-48e6-4aa0-b8d6-2023381d6328"
"2095","179.216.37.176","6vs08nIF-rQQ-fExGZIJS5oimwSYEvqZwlNg",0.50,"2021-12-26T22:43:23.181Z",196.99557606,304.18221740, 63.39245117,      0,281.00000000,266.48437500, 79.62411695,329.83535152,228.20056706, 36.71762158,"dd1060be-6cde-41d7-9e01-7117fb893dd2"
"2096","24.28.111.67","EySqpWjg-tz-_NWsppozAPmYg0hQYy-PCKoQ",0.20,"2021-12-27T07:02:27.856Z",236.89012939,469.59585634, 63.16661181,      0, 79.33095551,389.48678589,102.41514888, 75.42336095,388.72670534, 65.76392451,"06829063-350e-43ea-b386-f3df535e03cc"
"2097","24.28.111.67","EySqpWjg-tz-_NWsppozAPmYg0hQYy-PCKoQ",0.80,"2021-12-27T07:02:45.863Z", 21.48328187,323.09361130, 97.42905532,   3000, 75.52496338,267.63400269, 70.96658191, 91.34857973,233.92137317, 82.27006226,"3f6fdf12-b637-40bc-bca3-a3895a40a933"
"2098","24.28.111.67","EySqpWjg-tz-_NWsppozAPmYg0hQYy-PCKoQ",0.20,"2021-12-27T07:01:13.940Z", 23.91760750,199.38085838, 29.61332910,      0, 50.40535736,221.93893433, 48.25932382,292.58830332, 89.53573419, 34.30330907,"82c7b0ba-dbad-490f-a190-b839762323b5"
"2099","101.98.40.168","7XcSaicl-y2odm5l9w7aeSRWrT5uRLdMiirI",0.50,"2021-12-26T22:48:09.892Z", 98.95177598,407.98478839, 21.33965030,      0,109.81817627,396.89772034,  5.00000000,138.74044853,362.23040905, 84.24516948,"09009187-7654-4067-995f-95ed8c32d93b"
"2100","101.98.40.168","7XcSaicl-y2odm5l9w7aeSRWrT5uRLdMiirI",0.20,"2021-12-26T22:46:27.467Z",  2.83601407,498.49334145, 55.67745187,      0, 76.81817627,469.89772034,  5.00000000, 94.55643156,466.39475192, 32.62613837,"0e9a054e-2d4f-4d97-bd87-fbfaaca89819"
"2101","101.98.40.168","7XcSaicl-y2odm5l9w7aeSRWrT5uRLdMiirI",0.80,"2021-12-26T22:45:59.427Z", 28.74778666,107.46128643, 63.75433900,      0, 32.81817627,103.89772034,  5.00000000,  9.85265541, 84.70644247, 68.63825472,"112944cb-6285-496c-a06c-cc7a8f5dc787"
"2102","101.98.40.168","7XcSaicl-y2odm5l9w7aeSRWrT5uRLdMiirI",0.50,"2021-12-26T22:47:41.942Z", 34.47548217,126.85261094, 90.94684892,      0, 84.81817627,162.89772034,  5.00000000, 68.09009932,166.63404244, 37.29221732,"164f84ff-861a-40bc-95f4-3a3230ac3a14"
"2103","101.98.40.168","7XcSaicl-y2odm5l9w7aeSRWrT5uRLdMiirI",0.80,"2021-12-26T22:47:03.252Z",254.74188760,457.50755785, 96.03380144,      0,251.81817627,369.89772034,  5.00000000,264.08959555,282.51797878, 96.94222075,"35b46acc-4901-48e3-974b-debee82dd143"
"2104","101.98.40.168","7XcSaicl-y2odm5l9w7aeSRWrT5uRLdMiirI",0.50,"2021-12-26T22:43:54.069Z",344.44541297,207.93669094, 97.76933283,      0,319.81817627,242.89772034,  5.00000000,353.97376804, 24.93498090, 97.98418311,"5c0707bc-183f-4274-b35b-d0d2e85f4519"
"2105","101.98.40.168","7XcSaicl-y2odm5l9w7aeSRWrT5uRLdMiirI",0.20,"2021-12-26T22:46:38.304Z", 59.10144051,490.29399628, 69.29578963,      0,104.81817627,404.89772034,  5.00000000, 85.12740988,395.52041298, 35.76605570,"6ccaa3e1-127f-4eae-b372-10f2aee4bd3f"
"2106","101.98.40.168","7XcSaicl-y2odm5l9w7aeSRWrT5uRLdMiirI",0.50,"2021-12-26T22:44:45.325Z",322.62200959,466.28085053, 34.30382600,      0,236.81817627,317.89772034,  5.00000000,170.42490647,125.08028983, 63.59779651,"775b3459-b254-4aee-8f46-e065aa6f8cb1"
"2107","101.98.40.168","7XcSaicl-y2odm5l9w7aeSRWrT5uRLdMiirI",0.80,"2021-12-26T22:48:19.723Z", 56.72732464,322.14876331, 45.78010903,      0,323.81817627,372.89772034,  5.00000000,342.03360086,421.80363376, 98.41942564,"a965b501-ae14-4a51-9d40-22d8bfd75cf3"
"2108","101.98.40.168","7XcSaicl-y2odm5l9w7aeSRWrT5uRLdMiirI",0.80,"2021-12-26T22:48:00.752Z", 84.61210764,473.54896263, 80.96794527,      0,310.81817627,303.89772034,  5.00000000,344.97037301,259.23365032, 49.12242705,"b38b6c07-4754-4a68-8cf7-790dffeeaa2f"
"2109","101.98.40.168","7XcSaicl-y2odm5l9w7aeSRWrT5uRLdMiirI",0.20,"2021-12-26T22:47:17.675Z",156.70765408,294.01997674, 61.86868513,      0,142.81817627, 79.89772034,  5.00000000,143.95315146, 82.07999666, 46.70352111,"d3e33965-64b8-4c6f-9852-40ca7bbe7e91"
"2110","101.98.40.168","7XcSaicl-y2odm5l9w7aeSRWrT5uRLdMiirI",0.20,"2021-12-26T22:44:17.123Z", 48.48996525, 27.07017111, 46.67193058,      0, 42.81817627, 31.89772034,  5.00000000, 98.94182537,  0.60612693, 55.42443574,"f6c18204-1d36-4b0f-a307-d5a3d52306e0"
"2111","101.98.40.168","7XcSaicl-y2odm5l9w7aeSRWrT5uRLdMiirI",0.20,"2021-12-26T22:46:11.468Z",345.55103681, 10.63578282, 55.08592075,      0,241.81817627, 64.89772034,  5.00000000,256.87668166, 32.14151975, 47.64470939,"faedb08c-223a-4df3-b733-694489bc3fb7"
"2112","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.75,"2021-09-09T05:08:33.810Z",276.31459083,330.26142743, 69.88332414,   7000,267.50000000,352.50000000, 85.70297544,225.90658211,414.89377033, 99.20447980,"05ae85be-056c-4aec-ab5a-ee370e7234ab"
"2113","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.95,"2021-09-09T05:09:08.517Z",291.50569410, 46.57577078, 24.71830862,   3000,291.50000000, 53.50000000, 20.09975124,267.48117045, 94.01164527, 45.36973590,"0f0bbe26-8825-457d-b29f-f864efc13276"
"2114","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.45,"2021-09-09T05:08:52.618Z",180.86137546, 21.15346404, 74.52110337,   1000,346.50000000,434.50000000, 26.40075756,346.63878921,436.05850143, 35.74579327,"11a21ee3-41da-499f-8f24-b28922792e34"
"2115","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.90,"2021-09-09T05:09:36.625Z",130.84702591,309.01288355, 36.19432880,   1000,143.50000000,305.50000000, 22.67156810,174.02326555,319.47650926, 27.65613421,"3d212703-bf8a-4d2f-a787-4b58de308107"
"2116","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.90,"2021-09-09T05:09:31.821Z",234.79749686, 91.70550182, 49.19655123,   1000,252.50000000, 78.50000000, 20.51828453,259.30405216, 72.80990496, 27.82501160,"4a558172-4aa0-4b5f-8083-158c12a22f64"
"2117","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.90,"2021-09-09T05:07:42.669Z",253.12463996,163.13918304, 42.98162680,      0,251.50000000,158.50000000,  5.00000000,233.70476020,152.71698245, 30.48492203,"5ce3a930-dbba-4ca9-bc15-01aa6a488546"
"2118","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.15,"2021-09-09T05:07:49.176Z",257.86099988,436.60304324, 31.51582610,      0,132.50000000,346.50000000,  5.00000000,123.28833786,338.98398006, 27.78124627,"66ced2a4-5a31-48fc-a7a2-b8854cf7c1a1"
"2119","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.15,"2021-09-09T05:09:42.415Z", 36.80954456,330.78509951, 98.52528645,   1000,177.50000000,378.50000000, 37.33630941,186.19153917,381.05478212, 43.04662281,"7264de03-8cda-4447-b142-317dbdc625e4"
"2120","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.85,"2021-09-09T05:09:13.545Z",350.33259369, 47.47557981, 82.23892763,      0,311.50000000, 63.50000000, 26.24880950,111.27542709,484.61753007, 44.40319030,"76a0f433-e103-44cb-8df8-069d67ce3842"
"2121","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.50,"2021-09-09T05:07:17.136Z",135.85078786,222.68402519, 20.87377861,      0,132.50000000,236.50000000,  5.00000000, 94.82926523,290.39361502, 72.73874925,"882ed34b-e359-4e38-b68b-d888204d1715"
"2122","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.95,"2021-09-09T05:09:19.717Z",231.99475239, 12.51774140, 27.03937072,  28000,234.50000000, 13.50000000, 23.53720459,261.26322728, 67.07063571, 79.76911707,"8ee81e62-4e2b-4a4d-b674-2c9bc2b27354"
"2123","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.90,"2021-09-09T05:09:46.463Z",103.91964564, 19.22969553, 36.10041136,      0,106.50000000, 19.50000000, 18.24828759, 74.53771152, 18.51780316, 23.80724087,"9998eba4-7342-4d89-9080-d241f30991cd"
"2124","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.95,"2021-09-09T05:07:02.565Z",103.48687292,233.15975351, 70.92185413,      0, 64.50000000,239.50000000,  5.00000000, 33.34433877,265.12391381, 94.67218154,"9dcb3e17-05fa-4fba-8089-ac04317be4d2"
"2125","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.95,"2021-09-09T05:07:26.568Z",106.03259546,327.81345106, 81.12509180,      0, 52.50000000,337.50000000,  5.00000000, 31.74271148,351.54377679, 32.31681541,"ae534ed1-2ebe-4db0-a03d-2f75b54b02fd"
"2126","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.15,"2021-09-09T05:07:36.351Z",135.45281257,476.51883330, 27.97109277,      0,142.50000000,147.50000000,  5.00000000,133.73548080,126.08955508, 27.49263251,"aeaaa95a-b062-4cb3-99f8-4dedbfc1f67b"
"2127","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.15,"2021-09-09T05:08:26.275Z",291.73983308,216.17090015, 25.01292829,   3000,265.50000000,238.50000000, 75.96051606,262.91643515,235.94188713, 85.53008491,"bb65a509-d0b7-461f-a67c-9e3b980d4a93"
"2128","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.95,"2021-09-09T05:09:25.922Z",108.22235935,247.94052232, 59.80424871,  11000, 76.50000000,282.50000000, 23.70653918, 71.81157757,316.68029560, 68.28579106,"d74c592a-4191-46e9-9669-e0654841b90f"
"2129","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.90,"2021-09-09T05:09:49.870Z",224.81414248,447.00680877, 53.59707152,      0,217.50000000,445.50000000, 65.39113090,207.94531595,418.44201273, 52.42978291,"d9fdbe53-3bf5-4212-a03a-2c7af2c77c25"
"2130","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.45,"2021-09-09T05:09:01.336Z", 31.70696973,478.30969169, 69.13553563,      0,250.50000000,327.50000000, 30.08321791,248.08483739,322.04982943, 36.65057381,"df24a55c-ac45-4f31-b9ba-b6dc8f2390fe"
"2131","111.220.94.93","fGYU9NKz-zNIsJsvhET6Qv2tcs7Leunk-zBA",0.90,"2021-09-09T05:08:42.109Z",269.84799617, 28.59334192, 85.35278110,   5000,272.50000000, 71.50000000, 75.89466384,264.22961771, 80.40860395, 89.52614811,"ea89a2fa-cffa-4904-aa37-84662a630fe4"
"2132","173.237.207.43","tWxRur8i-aOm6MvnLEO8SiJBHQ94MQ7ZftTM",0.20,"2021-12-26T22:40:01.259Z",157.19978417,317.67395658, 78.27678322,      0, 89.50000000,458.07812500,  5.00000000, 72.23965833,488.98240188, 61.93030748,"571cef36-4f42-4d5a-b104-db6e66373d5f"
"2133","173.237.207.43","tWxRur8i-aOm6MvnLEO8SiJBHQ94MQ7ZftTM",0.50,"2021-12-26T22:39:31.397Z", 71.59717415,128.38730887, 33.75561784,      0, 71.50000000,109.07812500,  5.00000000, 52.58340651, 38.42779797, 94.95161048,"7193e02c-d205-4eda-a7aa-061cfd7438f2"
"2134","173.237.207.43","tWxRur8i-aOm6MvnLEO8SiJBHQ94MQ7ZftTM",0.80,"2021-12-26T22:39:46.680Z",341.68250702,360.80721823, 99.57841068,      0,318.50000000,345.07812500,  5.00000000,327.29767747, 54.37622322, 62.32826650,"faba431e-1830-4302-8dbf-be15e793655d"
"2135","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.50,"2021-12-26T22:40:28.365Z",112.01651983,217.48594323, 69.90697173,      0,178.50000000,310.07812500, 57.24508713,197.95104176,339.76203177, 96.10629953,"06282214-367e-416a-9ff4-18f6327f87f0"
"2136","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.20,"2021-12-26T22:41:18.469Z",190.45946610, 35.92889020, 86.40647811,   2000,305.50000000, 48.07812500, 44.27188724,316.42875682, 60.33154622, 53.02021838,"16a4ed5d-8936-4951-af72-4898b914f779"
"2137","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.20,"2021-12-26T22:41:26.891Z",175.40608414, 67.57381867, 30.00502839,   1000, 98.50000000, 83.07812500, 28.79236010, 95.83539001, 83.73921641, 26.56948563,"18a0c1a3-8351-42c1-99ab-e9ccb2541d32"
"2138","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.80,"2021-12-26T22:43:00.669Z",259.93842550,490.76744659, 62.14746145,      0,306.50000000,478.07812500, 28.01785145,351.86950305,461.75585288, 59.82730144,"29af09dc-2a8d-468b-b837-34d9082a24f1"
"2139","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.80,"2021-12-26T22:41:11.913Z",132.74379577,473.79361766, 77.44184979,   7000,126.50000000,474.07812500, 70.71067812,112.16495118,482.90061363, 88.00779758,"2de2f4ef-903a-4436-95cc-8f20bad4825d"
"2140","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.80,"2021-12-26T22:40:59.842Z",117.22929389, 60.71918206, 32.11711479,      0,111.50000000, 48.07812500, 23.02172887,104.95346134, 38.66770807, 31.71961118,"3825919b-ac82-408a-9caf-7970432b5bf4"
"2141","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.50,"2021-12-26T22:41:56.227Z", 63.42065196,122.72338889, 26.66476791,   1000, 49.50000000,280.07812500, 40.24922359, 47.79998226,279.06123300, 44.63982408,"3a699320-ad2c-4433-b756-989162660c6a"
"2142","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.80,"2021-12-26T22:39:58.114Z",184.94293855,234.94285751, 82.26336477,   5000,231.50000000,219.07812500, 42.10700654,256.47565977,209.68266251, 65.59064192,"4efe3bbe-1d0f-44cf-9d03-520183af4937"
"2143","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.20,"2021-12-26T22:39:01.897Z",140.57698969, 43.39009499, 71.28288967,   2000, 80.50000000,465.07812500, 80.77747211, 76.24910945,499.59916943, 86.69169606,"50c80d7b-5722-4b88-bf5c-37b4b08f6f28"
"2144","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.20,"2021-12-26T22:40:08.251Z",103.36148750,355.05175818, 54.68366399,      0, 22.50000000,357.07812500, 46.52956050, 87.79976542,353.90026830, 76.41190816,"553e6fc0-0590-4f8d-87a7-1fed06550ce5"
"2145","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.80,"2021-12-26T22:40:21.227Z",168.04186539,418.92065412, 88.24429119,      0,155.50000000,358.07812500, 35.44009029,144.45933538,338.52319882, 46.27260145,"57c855dc-83be-4aad-ac74-ceffa59d9f3f"
"2146","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.20,"2021-12-26T22:42:07.188Z",122.64256061,232.56680244, 76.86424276,   1000,271.50000000,317.07812500, 44.28317965,275.15490259,311.52409130, 38.17629192,"674f277a-1439-464a-b3b4-cc28be7d988a"
"2147","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.80,"2021-12-26T22:39:49.066Z",157.58273263, 29.79486036, 85.07181097,   1000,192.50000000, 35.07812500, 27.31300057,191.12316428, 35.39284522, 30.73427478,"6b9d1925-d307-4dc4-96ec-dcd900a7988f"
"2148","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.50,"2021-12-26T22:40:39.728Z",178.10763451, 67.53844236, 29.68019360,      0,251.50000000, 88.07812500,109.40292501,324.38815664,111.87131949, 32.22073479,"6da7c62f-8e20-449d-b7e9-eafd48fd2f5c"
"2149","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.20,"2021-12-26T22:39:15.588Z",142.07774260,206.07183752, 81.26935620,   2000,148.50000000, 61.07812500, 89.06739022,146.19877238, 94.69096920, 92.00958872,"7d21bbee-9fec-4d85-af74-638234443528"
"2150","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.20,"2021-12-26T22:40:53.772Z",175.22341343,214.49944244, 47.30685193,      0,288.50000000, 78.07812500, 58.82176468,322.95382459, 71.31595307, 98.71911241,"805640bc-0250-4a22-84e4-f3bd7ee5cec4"
"2151","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.80,"2021-12-26T22:39:27.098Z",309.71377492,369.15149839, 23.09032962,  28000,307.50000000,373.07812500, 40.31128874,279.09470508,425.97358949, 84.43183393,"8f55fffb-6270-4fba-aeef-6b94fdc12452"
"2152","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.20,"2021-12-26T22:40:48.101Z",303.60243021, 80.39804621, 20.57461391,   2000,271.50000000,455.07812500, 73.00000000,274.92431471,455.47673146, 78.66606593,"94656ff6-83fe-486b-8c9a-81fb0771bd70"
"2153","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.20,"2021-12-26T22:38:29.926Z",172.35145029,181.28776084, 75.46763432,   1000, 34.50000000,250.07812500, 65.19202405, 24.48651700,248.20357559, 62.13403837,"96df012e-07be-4ba2-a111-006f8a154989"
"2154","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.20,"2021-12-26T22:42:18.423Z", 30.29404211,348.70937123, 23.05742507,      0, 31.50000000,352.07812500, 27.45906044, 87.83525392,200.73654370, 93.61445327,"977d1c1e-89e8-4e04-ba50-a81634031f8a"
"2155","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.50,"2021-12-26T22:39:39.706Z",124.17808344,129.80517540, 79.28498587,   9000, 89.50000000, 48.07812500, 34.20526275, 69.44034969,  5.20621838, 70.06742983,"9a96cadf-dac1-4510-a4e5-1c131c9d1e88"
"2156","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.50,"2021-12-26T22:37:57.666Z",210.79744913,229.36192286, 45.82322952,      0,321.50000000,244.07812500, 76.10519036,327.81636196,246.16010825, 78.70519768,"9b03cc21-3838-499b-b485-c4c122084225"
"2157","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.50,"2021-12-26T22:42:36.102Z",255.05741739,276.34297561, 67.81846133,   6000,244.50000000,324.07812500, 45.70557953,251.22768078,327.53792004, 69.63615973,"9ccceca6-0609-4e96-b397-f051feefe8c8"
"2158","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.50,"2021-12-26T22:42:25.613Z", 13.32190022, 22.80882991, 23.26889564,      0, 48.50000000, 36.07812500, 58.00000000, 78.29553640, 40.24860935, 35.59999602,"aee031c4-d5c1-4e45-aee9-8203f993ea56"
"2159","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.50,"2021-12-26T22:38:14.282Z",119.99804440, 94.37585786, 69.34849005,   1000, 76.50000000, 64.07812500, 41.72529209, 62.91305999, 50.48081477, 37.79110162,"b04dad6c-6038-46b9-a9ef-7aa3dcba23ea"
"2160","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.20,"2021-12-26T22:40:14.876Z",157.59311474,387.61269735, 29.49986814,      0,293.50000000,213.07812500, 30.08321791,292.67546702,211.83476929, 27.28015701,"b792b2c7-2cf5-45f3-9a05-0dde2dec7017"
"2161","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.20,"2021-12-26T22:42:10.814Z", 28.33105225,476.46251615, 96.82831776,   1000,315.50000000,335.07812500, 60.37383539,318.24213438,334.95429531, 56.23889138,"b843c7be-7302-4e53-a54c-0b4bd3eac34e"
"2162","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.20,"2021-12-26T22:42:50.810Z",165.91136112,374.33298265, 52.92470005,   1000,267.50000000,285.07812500, 69.58448103,271.26528287,272.25511759, 69.42966109,"c5798509-3e70-4f67-ac2d-011ec22ee63f"
"2163","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.80,"2021-12-26T22:42:55.183Z",253.93260735,269.27630321, 83.13687214,   1000,250.50000000,270.07812500, 20.80865205,253.40423682,261.86724308, 25.28208859,"e4f7104b-e57d-49f6-a661-a04cd052ffd4"
"2164","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.80,"2021-12-26T22:41:04.731Z",163.34516325,462.23037069, 25.16533709,  67000,161.50000000,470.07812500, 35.00000000,216.98957225,480.65790156, 94.82083760,"edff0b87-c6e6-4ec7-8549-8e4394675a20"
"2165","73.86.19.60","aM9VF1uB-B102_r2MUFwR1OUC7qeeM8RVv2o",0.20,"2021-12-26T22:42:01.906Z",291.12546024,131.22322453, 38.77212699,   1000,214.50000000,345.07812500, 56.46237685,216.25994471,345.68600841, 45.58626587,"fff24f35-ff15-41b3-ba5d-976eb70f54ac"
"2166","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T06:59:15.464Z", 89.06560834,269.45392594, 51.58123315,      0,  9.00000000,306.70312500, 10.29563014,  5.09307868,305.23706833, 27.03906568,"1607fc33-37ba-4cb6-b1db-189723f5c353"
"2167","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T06:56:46.211Z", 96.85138594,495.34942180, 38.86283109,      0, 24.00000000,356.70312500, 15.55634919, 16.60189662,357.60749087, 74.09457620,"1648b5e7-2821-4cb8-b7e6-55a2969ef76f"
"2168","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T06:56:50.257Z", 38.59949273, 31.47675435, 89.14764838,  38000, 44.00000000, 32.70312500, 17.69180601, 41.27860547, 13.28150388, 82.12595806,"17086d86-11e6-4376-8c9d-7510114a4c68"
"2169","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T07:00:51.838Z",174.06115110,335.03994890, 33.24369133,      0,160.00000000,356.70312500, 52.15361924,156.32879324,359.87886389, 63.49969591,"1ddd8644-2750-427b-895e-54a6c098d8da"
"2170","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T07:00:02.832Z",130.81445975,387.09463504, 82.09980070,   2000,192.00000000,415.70312500, 35.35533906,203.27251334,430.87455409, 48.43823369,"1fb15048-faa3-41cc-a80e-0f870a93c857"
"2171","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.55,"2021-09-09T07:01:04.486Z",126.47727527,382.68901340, 77.36055211,      0, 50.00000000,281.70312500, 61.55485359, 48.24877734,293.43582098, 78.64033076,"28b10bb5-df40-48db-8cb6-8a45e783dd69"
"2172","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T06:57:06.059Z",197.41116635, 21.09159367, 98.42422293,      0,269.00000000, 14.70312500,  9.84885780,284.10731061,  4.07603868, 46.66948230,"2acbaae6-3ffa-4d59-934d-4783f103822a"
"2173","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.80,"2021-09-09T06:57:38.185Z",100.68243771,144.71781994, 47.96651269,   3000,121.00000000,145.70312500, 10.00000000,126.44650890,146.85399179, 39.17020934,"3470bbe7-a541-4e01-91cf-28e3b2a72ba4"
"2174","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T06:59:39.762Z",254.02121902,  9.52798964, 94.17939752,  10000,247.00000000, 30.70312500, 52.47856705,261.14532794, 25.90982146, 80.01244988,"39ee2a7d-fd6c-403a-a9fd-56686dcc5a63"
"2175","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T06:59:28.340Z",308.51257405,447.04279845, 22.29765776,   1000,334.00000000,474.70312500, 20.24845673,332.98885708,470.70551979, 24.67190801,"3f0ae686-834f-42d0-bf68-384b3b289535"
"2176","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T06:58:25.481Z",211.92031571,145.98854918, 81.09733974,   1000,176.00000000,266.70312500, 39.96248241,186.45698932,281.44361727, 45.31405119,"43c7ba94-27f0-4a10-aad6-83d4404775b6"
"2177","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.20,"2021-09-09T07:07:37.037Z",221.56098461,152.75747247, 51.50768978,      0,176.00000000,127.70312500, 38.94868419,188.88851235,143.72428635, 73.66192383,"4c2a0011-5e4a-44a3-a37a-4fbe2bbc290a"
"2178","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T06:58:19.390Z",140.20755934,305.43224348, 90.69521869,   2000, 72.00000000,291.70312500, 38.60051813, 79.98141153,311.01803304, 54.31736792,"4cdadcd2-c57e-4fe7-bc6d-62630abe792c"
"2179","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T06:59:22.002Z",212.90617627, 81.42055711, 49.76641437,   1000,225.00000000, 52.70312500, 19.20937271,230.37189820, 55.22383173, 29.03127307,"5002c48d-f830-4fb8-9cd3-771744e8654b"
"2180","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T06:58:58.438Z",230.98336851,372.87800058, 21.88947818,  25000,205.00000000,358.70312500, 22.67156810,200.94642991,365.51724972, 78.15719270,"52240ca9-6732-4e8d-bcf2-64649f6e92c7"
"2181","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.00,"2021-09-09T06:59:35.374Z",332.07182146,433.88714919, 76.33935016,      0,189.00000000,172.70312500, 12.04159458,190.97356619,172.54021867, 24.29309664,"52fc437f-154b-4aef-9fce-793b8a2b6fb2"
"2182","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T07:07:29.897Z", 60.57790199, 31.03708451, 69.07759314,  19000,154.00000000, 33.70312500, 41.03656906,160.94770780, 40.02333877, 80.90071341,"5fab5975-3362-4491-b145-ccd5d32c4795"
"2183","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T07:01:09.316Z",318.21282069,263.11614353, 28.89652698,   5000,306.00000000,195.70312500, 43.86342440,315.03456778,214.59765546, 68.30752946,"64d3efff-9e60-4fda-9760-940056e056ac"
"2184","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T07:07:25.314Z",122.16431047,416.90267386, 59.36130446,      0,130.00000000,364.70312500, 19.20937271,132.21491685,361.36824592, 39.74173173,"652190cf-9d44-4a86-8a3d-3506a1ff2277"
"2185","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.85,"2021-09-09T06:57:00.775Z",235.75882080,425.04278107, 52.27378272,   2000,265.00000000,462.70312500, 13.00000000,262.94952306,465.50365978, 31.73029937,"66a28941-3faf-4576-97eb-4e15e8ba19ce"
"2186","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T07:00:44.214Z", 83.85593679,158.51750169, 96.09350728,      0, 46.00000000,119.70312500, 19.64688270, 48.14982102,121.55777870, 27.96433563,"698b6c78-276b-4cd8-baeb-48ba4c89dc74"
"2187","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T06:57:19.557Z",  5.37691474, 47.64208259, 85.30026305,      0, 31.00000000, 54.70312500,  7.21110255, 28.74811939, 55.77747623, 34.27543750,"734ec508-5d64-4ff7-8d89-2c988a0b89df"
"2188","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T06:59:03.657Z", 25.74913116,465.02515311, 58.75110831,   5000, 38.00000000,454.70312500, 24.83948470, 55.53266598,471.40571523, 57.97668218,"76bb0a75-157d-47c7-ae46-745de3329e5d"
"2189","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.35,"2021-09-09T07:00:08.746Z",140.58434974,149.78735698, 34.46614006,  24000,264.00000000,391.70312500, 50.60632372,274.72652860,409.61664846, 87.16691668,"78be9442-84ae-406c-8102-062a1afd883c"
"2190","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.80,"2021-09-09T06:59:46.515Z",223.70216498,454.03607961, 77.54234981,      0,255.00000000,339.70312500, 31.40063694,266.36063465,334.22560184, 60.04194249,"7da65a84-f4aa-465f-8c28-f1e16201057e"
"2191","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.30,"2021-09-09T07:07:20.502Z", 24.28595559, 46.89797934, 34.70275781,      0,163.00000000,140.70312500, 44.68780594,160.87563131,122.05631962, 81.13940030,"8320097a-7784-4d57-ba37-f0fcb0d0040a"
"2192","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.20,"2021-09-09T07:00:26.370Z",182.06186292,391.05092676, 24.40524713,      0,338.00000000,252.70312500, 16.40121947,339.23219012,250.15627810, 25.65961360,"862c0d20-c0fa-4032-92b4-2e74bc868a19"
"2193","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T06:56:28.188Z",263.71492773,367.27775948, 47.59669865,  77000,260.00000000,366.70312500, 14.86606875,268.28018920,366.63993979, 94.20076311,"86d82653-d8f3-4931-a429-29df4bcbb269"
"2194","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.25,"2021-09-09T06:57:15.141Z",182.44182059,297.92449370, 27.59187515,      0,191.00000000,265.70312500, 14.42220510,191.63970206,283.02582217, 81.80119363,"9f8b79c5-2592-4f8f-86f9-28eb0229793c"
"2195","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.80,"2021-09-09T06:57:23.768Z",144.75955402,348.22912293, 58.11250133,  21000, 36.00000000,152.70312500, 12.04159458, 38.46409627,157.80423060, 72.69625656,"a0f5d479-6f60-4e5e-8d12-9c2d37f4bebb"
"2196","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T06:56:21.900Z",171.55544090,146.99214511, 74.44433181,      0,136.00000000,159.70312500,  8.60232527,136.04075664,161.69379564, 22.43865082,"a25d66b3-2816-43d3-a40f-f9c464af74f0"
"2197","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.35,"2021-09-09T07:00:15.325Z", 74.92403719,134.37210924, 82.32807502,      0,137.00000000,450.70312500, 33.30165161,140.54859847,455.78273763, 51.23877223,"a2aaddcf-6191-4c87-8f77-2ee41b15e1c8"
"2198","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T06:58:09.802Z",170.10069136,134.74861495, 85.78280516,      0,154.00000000, 80.70312500, 45.45327271,154.89342271, 78.77629059, 64.45644119,"a74d76e0-df3b-440b-b16f-17cec9ce5db9"
"2199","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T06:57:43.279Z",236.77006188,314.78891241, 72.87120179,  18000,267.00000000,263.70312500, 14.21267040,280.75235133,256.66485218, 71.86864481,"ab71f6df-2b46-416c-ae90-842ac31e06d9"
"2200","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T07:07:59.184Z", 19.64148362,405.85356964, 59.10950819,   5000, 15.00000000,450.70312500, 28.63564213, 15.08399621,462.43114295, 59.94874527,"aed389e4-cbb3-40ed-a870-a2d269357d6c"
"2201","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T07:07:54.574Z",209.81647435,483.78203088, 76.34028393,      0,242.00000000,456.70312500, 26.41968963,247.18041340,472.04503784, 72.20736291,"b226aa18-6ec3-48bf-a566-c1d085885beb"
"2202","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.70,"2021-09-09T07:00:56.438Z",229.51252345,463.10925444, 92.71971454,  27000,296.00000000,441.70312500, 67.95586803,333.57233462,470.92028025, 97.54529845,"ba7fabfb-486f-442e-88cc-3a462a3ea193"
"2203","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T06:58:31.262Z", 39.57029897, 83.58659057, 41.19550860,  47000, 29.00000000, 74.70312500, 30.41381265, 39.84682889, 68.11110327, 87.94018661,"c0b3b476-e913-4758-b878-1c1369f55825"
"2204","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.65,"2021-09-09T06:57:48.459Z",315.41946824,292.90858643, 92.23954822,      0, 18.00000000,448.70312500, 15.55634919, 20.60280522,454.11680323, 45.77448517,"c118d40e-2e52-4670-87ef-90278af87ed3"
"2205","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T07:00:31.345Z",164.14981950, 79.58446172, 73.12358950,  46000,156.00000000, 90.70312500, 41.67733197,146.30742988,164.55123211, 90.88915146,"c4d5ad35-05e9-4b56-b312-81262accc071"
"2206","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T07:07:42.374Z",281.21088998,128.29150372, 72.61545992,   3000,164.00000000,127.70312500, 26.17250466,165.04365727,138.97715243, 52.76710811,"c767413f-6428-4bf0-ab4d-95fdffa62358"
"2207","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.00,"2021-09-09T07:07:49.248Z",173.01585358,394.49534413, 56.79626226,      0,337.00000000,469.70312500, 11.31370850,334.99633723,466.94313595, 27.64779205,"caabfb88-94c1-4a52-ac2f-847bd5e62c5e"
"2208","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T06:59:57.141Z",352.20914653,385.89092071, 86.23739503,      0,302.00000000,270.70312500, 37.53664876,308.64653959,283.36475464, 62.62218257,"d33e1c08-f0ca-4325-b352-c8765723d7d8"
"2209","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T06:59:10.148Z",348.80976746,426.25243589, 26.71353702,      0,325.00000000,421.70312500, 15.62049935,307.30711588,421.25115021, 37.40229697,"d86fe336-ab38-4d5e-bcd7-4b6f840052e6"
"2210","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T06:56:07.796Z",228.69399525,442.94517258, 83.79007912,  10000,227.00000000,392.70312500, 16.27882060,232.61329287,388.81195605, 64.94675524,"dc3ac520-c73f-4868-9480-7e7b40938c1f"
"2211","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T06:58:49.921Z", 83.25257971,409.54002645, 50.38059775,  46000, 74.00000000,409.70312500, 26.90724809, 83.67908319,416.61879903, 86.82445736,"df8ca776-36b9-421c-935c-ed54c99e72ae"
"2212","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T06:58:05.262Z",164.26222100,330.81261964, 20.54906764,   1000,139.00000000,325.70312500, 39.39543121,152.99467278,335.89912046, 44.87007653,"e622604e-3380-42a6-936d-1cdfc91f84e2"
"2213","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T06:57:34.019Z",268.53138858,425.20078689, 87.62366915,      0,299.00000000,404.70312500, 18.68154169,331.01603609,392.87906802, 78.76562686,"eaedba99-6920-4951-9ded-bca0a91bcc33"
"2214","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.45,"2021-09-09T06:57:52.521Z", 55.62720213,272.72686346, 54.68730898,  66000, 38.00000000,250.70312500, 26.87005769, 17.27535393,237.11667037, 92.72565256,"ebd1227a-810c-4e37-b861-9f92c413c0a9"
"2215","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.80,"2021-09-09T06:59:51.394Z",314.77935297,290.90999652, 73.07400611,   2000,307.00000000,257.70312500, 26.90724809,313.30748752,264.84793754, 43.47547656,"ed34bc53-345d-4a67-84b6-a79ac8a498c2"
"2216","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.90,"2021-09-09T06:58:14.367Z",147.64361492,146.42825942, 86.09866134,      0,254.00000000, 67.70312500, 50.60632372,272.87578295, 84.00423095, 65.61270233,"f6e96555-ece1-4efb-947b-a0af84a7579d"
"2217","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.95,"2021-09-09T06:56:16.789Z",175.68867565,411.10463972, 57.10014823,      0,158.00000000,427.70312500, 11.66190379,151.10172137,447.03779796, 44.11516148,"f9b75da4-7647-4782-b16e-de7321377712"
"2218","117.20.71.207","OOmtcmjy--_uuy-LEGfUjtsxeXgwUWVIQTHk",0.50,"2021-09-09T07:00:20.680Z",290.29698136,423.02369443, 36.64255328,   1000,302.00000000,429.70312500, 20.61552813,309.56294723,430.93436066, 31.28512447,"fdbeebe9-ff93-4b37-b7af-681a9d68aff6"
"2219","74.129.95.184","Cfwt2mSh-tjbW5o30g2fCbPR67JdDeMyH8Mk",0.50,"2021-12-26T22:38:36.376Z",180.11314796,456.66843923, 97.20638131,      0,128.39996338,431.77499390,  5.00000000,165.97187057,386.02949469, 51.37661777,"808a41b5-6003-4116-80f8-807fcea46fc4"
"2220","74.129.95.184","Cfwt2mSh-tjbW5o30g2fCbPR67JdDeMyH8Mk",0.20,"2021-12-26T22:38:14.460Z",340.23251700,115.65061467, 54.40155157,      0, 61.39996338,353.77499390,  5.00000000,314.44007829,396.16782177, 43.30809972,"8805383b-8042-4297-a7a1-5343a77e6ad1"
"2221","74.129.95.184","Cfwt2mSh-tjbW5o30g2fCbPR67JdDeMyH8Mk",0.80,"2021-12-26T22:38:26.571Z", 54.53884165,110.92084450, 49.58059157,      0, 59.39996338,125.77499390,  5.00000000, 29.77355086,180.61166196, 36.42296309,"ee028991-17b7-4d0a-a7fc-c1c65c81435b"
"2222","47.200.5.167","JTCUF2lf-ZDTFKVn65k31jNpptLpG9HPuxtI",0.20,"2021-12-26T22:43:48.136Z", 68.61847077,493.56738624, 92.84692076,   1000,202.50000000,435.28125000, 61.58733636,200.51894236,436.74883287, 63.28218407,"1ebbb33d-b63b-4926-a2b0-d7040375426d"
"2223","47.200.5.167","JTCUF2lf-ZDTFKVn65k31jNpptLpG9HPuxtI",0.80,"2021-12-26T22:45:06.948Z",339.29464173,296.97364169, 38.54173017,  66000,333.50000000,301.28125000, 12.64911064,307.74049977,257.59856163, 89.70749584,"3c0696ae-3910-4f3c-81ed-72e9297cc464"
"2224","47.200.5.167","JTCUF2lf-ZDTFKVn65k31jNpptLpG9HPuxtI",0.20,"2021-12-26T22:44:50.828Z", 12.30434842,156.76192782, 92.20461531,   3000, 13.50000000,169.28125000, 74.43117626,  2.58594703,167.35662022, 83.25216819,"40e4bf72-11b1-4a3d-8eb5-6e3c81e836b4"
"2225","47.200.5.167","JTCUF2lf-ZDTFKVn65k31jNpptLpG9HPuxtI",0.80,"2021-12-26T22:42:50.779Z",288.61819578,  0.07725990, 48.85129757,      0,274.50000000, 15.28125000,  7.61577311,253.99055165, 44.21331159, 55.46129935,"a5368d99-4696-4777-8f6f-07878f22a2ac"
"2226","47.200.5.167","JTCUF2lf-ZDTFKVn65k31jNpptLpG9HPuxtI",0.50,"2021-12-26T22:44:14.413Z",229.43893586,433.49156086, 46.27047574,  42000,239.50000000,431.28125000, 39.62322551,298.46824677,422.99829444, 89.06711266,"ca29682b-ded7-42c6-b280-4cbd389195e9"
"2227","47.200.5.167","JTCUF2lf-ZDTFKVn65k31jNpptLpG9HPuxtI",0.50,"2021-12-26T22:44:29.170Z", 64.47728786,420.98742109, 93.07915111,      0, 79.50000000,352.28125000, 14.31782106, 77.73875207,370.03537534, 36.47076286,"cecb3c58-108a-4b19-a94e-50fbf395c61e"
"2228","47.200.5.167","JTCUF2lf-ZDTFKVn65k31jNpptLpG9HPuxtI",0.80,"2021-12-26T22:44:41.288Z",179.14756917,189.16949297, 70.62535961,      0,258.50000000,202.28125000,  5.00000000,350.52264339,206.11471849, 94.37082767,"d7eb339c-66a1-4a1a-b04d-35d90f1af7f2"
"2229","47.200.5.167","JTCUF2lf-ZDTFKVn65k31jNpptLpG9HPuxtI",0.80,"2021-12-26T22:45:01.205Z", 24.68089295,110.83424790, 89.27980229,      0, 56.50000000,112.28125000, 14.14213562,  9.73836369, 97.58268785, 74.69255334,"daf0a4b2-a62d-4e86-89ea-6e0d0a91f170"
"2230","47.200.5.167","JTCUF2lf-ZDTFKVn65k31jNpptLpG9HPuxtI",0.20,"2021-12-26T22:43:32.616Z",324.28133576,337.15114207, 69.91448352,   1000,139.50000000,349.28125000, 28.86173938,138.37613923,345.71634073, 27.95663762,"f806433e-8648-42fc-8df1-8cbc8d875261"
"2231","47.41.63.64","6ijxWde5-x8VclqwSZzctKFs_Jf6wVK6eZRo",0.50,"2021-12-26T22:48:31.203Z",161.24453545,438.15818965, 70.09652627,      0,207.50000000,368.43334961, 22.00000000,229.67006299,330.01463384, 35.96852115,"00210164-0f60-4fee-b1e6-74b9fd6948c7"
"2232","47.41.63.64","6ijxWde5-x8VclqwSZzctKFs_Jf6wVK6eZRo",0.20,"2021-12-26T22:49:06.876Z", 16.78245407,469.93632163, 74.99107105,      0, 78.50000000,450.43334961,  6.32455532, 91.84553573,472.84154162, 39.61907450,"0f6f8e0b-2122-4caa-911c-34f0e4404658"
"2233","47.41.63.64","6ijxWde5-x8VclqwSZzctKFs_Jf6wVK6eZRo",0.80,"2021-12-26T22:48:53.868Z",315.57820294,356.35945186, 55.20472244,      0,305.50000000,358.43334961, 11.66190379,289.63567181,345.33216702, 95.05707612,"c62c0196-5f53-4296-96c8-11ea5697f0a4"
"2234","87.116.163.206","T3FbpEdX-pU4r-LApKcLPqotdP0aqbg6QFT4",0.50,"2021-12-26T22:50:42.182Z", 97.93035923,215.67353783, 60.47150601,      0,109.00000000,245.37500000,  5.00000000,103.78520199,252.77250918, 60.47687275,"00f74146-4e41-4579-8225-6f73af122313"
"2235","87.116.163.206","T3FbpEdX-pU4r-LApKcLPqotdP0aqbg6QFT4",0.50,"2021-12-26T22:50:35.085Z",145.79896970,338.05138646, 43.87186472,      0,146.00000000,347.37500000,  5.00000000,163.60422762,327.27357602, 36.95484068,"48492e20-2a43-4c32-8312-f0bb74f5bba2"
"2236","87.116.163.206","T3FbpEdX-pU4r-LApKcLPqotdP0aqbg6QFT4",0.20,"2021-12-26T22:50:24.967Z",128.26447760,166.14518286, 95.89741088,      0,152.00000000,387.37500000,  5.00000000,145.50645142,385.64018432, 20.07449793,"525c4a6c-6675-4dcd-a880-27b03972052f"
"2237","87.116.163.206","T3FbpEdX-pU4r-LApKcLPqotdP0aqbg6QFT4",0.80,"2021-12-26T22:50:16.096Z",139.29120672,225.99089214, 75.26704892,      0,176.00000000,181.37500000,  5.00000000,222.57711953,154.41018931, 69.41385596,"557c16e0-7721-499f-ad1b-2a9e3d478ff3"
"2238","87.116.163.206","T3FbpEdX-pU4r-LApKcLPqotdP0aqbg6QFT4",0.80,"2021-12-26T22:51:02.504Z",122.33908543,332.22613770, 81.47496605,      0,103.00000000,420.37500000,  5.00000000, 93.93883095,439.49414290, 34.52674502,"dc2f6041-e67c-46ac-b1e5-562c984b9396"
"2239","131.181.114.136","jo0YvI0d-4qJb06CcpLD5wLFpNKNUoJkA9hA",0.75,"2021-09-15T02:59:19.545Z",280.96068837, 70.66154114, 79.94124052,      0,277.50000000, 72.90625000, 12.52996409,300.19886061, 43.90770865, 47.50362000,"3a32a495-12de-490b-acea-c88c29abffef"
"2240","131.181.114.136","jo0YvI0d-4qJb06CcpLD5wLFpNKNUoJkA9hA",0.90,"2021-09-15T02:59:31.627Z", 56.08703190,154.08999859, 35.97708207,      0, 55.50000000,169.90625000, 24.04163056, 51.25693068,188.96131532, 48.28716501,"48696f34-0134-42c3-928d-d3e0fb992346"
"2241","131.181.114.136","jo0YvI0d-4qJb06CcpLD5wLFpNKNUoJkA9hA",0.95,"2021-09-15T02:59:44.845Z",302.75877743,445.46146422, 76.90099783,  38000,306.50000000,444.90625000, 53.00943312,293.26458581,435.72608541, 93.24183305,"4be4a477-4dc0-4355-92df-93ebfb9bafba"
"2242","131.181.114.136","jo0YvI0d-4qJb06CcpLD5wLFpNKNUoJkA9hA",0.15,"2021-09-15T03:00:01.851Z",267.12161442,356.71470313, 91.39577955,  15000, 55.50000000,227.90625000, 34.48187930, 53.11627132,227.33444462, 75.27657454,"9400e01b-b491-4290-8654-84f6d9ac5db1"
"2243","131.181.114.136","jo0YvI0d-4qJb06CcpLD5wLFpNKNUoJkA9hA",0.85,"2021-09-15T03:00:07.205Z", 11.31217099,178.84491584, 48.15790233,      0, 21.50000000,146.90625000, 39.00000000, 21.07482765,114.88681469, 38.83877794,"c6e30b92-0300-458a-a087-0c450d48af8a"
"2244","131.181.114.136","jo0YvI0d-4qJb06CcpLD5wLFpNKNUoJkA9hA",0.00,"2021-09-15T03:00:18.865Z",299.56742717,325.10634734, 60.11486209,      0,113.50000000,363.90625000, 21.18962010,111.38241686,361.92751595, 27.80073104,"d05aa5bd-9031-4b00-8206-03e2a4b2c405"
"2245","131.181.114.136","jo0YvI0d-4qJb06CcpLD5wLFpNKNUoJkA9hA",0.30,"2021-09-15T03:00:26.813Z",238.85912586,350.74989751, 61.36919211,      0, 53.50000000,274.90625000, 85.70297544, 53.63917741,271.72002164, 67.55677408,"de9b242f-ba17-4c10-b51c-44418d5fb0be"
"2246","74.78.24.249","GX9FPaYC-wQCYE6t_j6prZq7gBX3YdkPH1W8",0.50,"2021-12-26T22:42:38.059Z",162.33953968, 45.99314401, 63.21392617,      0,136.50000000, 94.48437500, 73.92563831,157.74623485,349.64649670, 50.57422312,"0ef301a3-fa5b-475c-a77d-4f46d37d933d"
"2247","74.78.24.249","GX9FPaYC-wQCYE6t_j6prZq7gBX3YdkPH1W8",0.20,"2021-12-26T22:41:39.224Z",163.49610575,368.16263252, 66.06661186,      0,141.50000000, 22.48437500, 13.60147051,169.60005949,475.81935586, 20.61807193,"0fa8942a-401c-4bda-8a91-aea05a22e3b8"
"2248","74.78.24.249","GX9FPaYC-wQCYE6t_j6prZq7gBX3YdkPH1W8",0.80,"2021-12-26T22:41:32.288Z", 63.44124258,213.32772382, 39.04540870,      0, 46.50000000,240.48437500, 17.49285568, 54.25146299,231.28043755, 99.85935922,"50cc777a-d943-4953-9e5d-44b899ff7620"
"2249","74.78.24.249","GX9FPaYC-wQCYE6t_j6prZq7gBX3YdkPH1W8",0.80,"2021-12-26T22:41:19.628Z", 31.03686123,355.81511763, 73.32233848,      0, 52.50000000,411.48437500,  8.48528137, 40.41560171,383.20661361, 41.23800848,"55b370be-861a-4ce4-a000-217fdb1f1a05"
"2250","74.78.24.249","GX9FPaYC-wQCYE6t_j6prZq7gBX3YdkPH1W8",0.50,"2021-12-26T22:40:46.031Z",207.97516022,285.71036916, 99.61420252,      0,271.50000000,389.48437500, 64.35060217,351.02213985,457.84640421, 34.88212640,"5ed7e0d7-4541-40df-8f42-8b83ca0f11dc"
"2251","74.78.24.249","GX9FPaYC-wQCYE6t_j6prZq7gBX3YdkPH1W8",0.20,"2021-12-26T22:40:35.896Z",299.02657524,237.46012246, 44.20914825,      0, 27.50000000,272.48437500, 70.09279564,  3.13852023,115.68325039, 86.01677714,"7697c901-b92e-4135-a271-9a1310b8eade"
"2252","74.78.24.249","GX9FPaYC-wQCYE6t_j6prZq7gBX3YdkPH1W8",0.80,"2021-12-26T22:41:01.355Z",243.25991386,379.17082765, 60.70664496,   2000,237.50000000,373.48437500, 21.40093456,219.43762499,376.18703941, 35.10237906,"7a1ba6c2-f933-47f4-a8e8-e3734c565743"
"2253","74.78.24.249","GX9FPaYC-wQCYE6t_j6prZq7gBX3YdkPH1W8",0.80,"2021-12-26T22:42:07.870Z",115.80287571,454.60838696, 77.44382169,      0,172.50000000,461.48437500,  9.21954446,130.61159135,462.09528334, 51.31373221,"7af03134-c1b5-49d6-ad73-5bbdfd2a8360"
"2254","74.78.24.249","GX9FPaYC-wQCYE6t_j6prZq7gBX3YdkPH1W8",0.20,"2021-12-26T22:41:09.182Z",206.18613977, 93.19000326, 81.10521067,      0, 37.50000000,202.48437500,391.55203996, 29.50634006,287.39844186, 48.89643621,"7c326bf9-3c0a-44f5-a9c1-2d204c0d3688"
"2255","74.78.24.249","GX9FPaYC-wQCYE6t_j6prZq7gBX3YdkPH1W8",0.80,"2021-12-26T22:40:25.055Z", 45.32620749,203.79630664, 35.91805127,   2000, 24.50000000,196.48437500, 37.01351105, 17.55803973,228.36889259, 46.07279031,"a548add6-57dc-4c10-84e9-38697e81080a"
"2256","74.78.24.249","GX9FPaYC-wQCYE6t_j6prZq7gBX3YdkPH1W8",0.50,"2021-12-26T22:42:18.334Z",319.46730886,475.35753553, 54.03426692,      0,289.50000000,392.48437500, 60.30754513,338.92182237,459.08540973, 46.39523933,"b9485a4d-e6e2-4571-8c0e-e532a175887a"
"2257","74.78.24.249","GX9FPaYC-wQCYE6t_j6prZq7gBX3YdkPH1W8",0.80,"2021-12-26T22:42:50.497Z",309.13393759,298.40999859, 68.12034579,      0,228.50000000,254.48437500, 48.60041152,174.02047548,261.68987244, 69.69063584,"ca32de76-6083-4626-8fac-6994488c254b"
"2258","74.78.24.249","GX9FPaYC-wQCYE6t_j6prZq7gBX3YdkPH1W8",0.50,"2021-12-26T22:42:28.944Z", 68.34497587,359.08104978, 20.19683076,   1000, 60.50000000,324.48437500, 47.41307836, 66.01261415,306.34924521, 50.92534945,"d6574ccc-964d-441f-98af-44807fe7acc0"
"2259","74.78.24.249","GX9FPaYC-wQCYE6t_j6prZq7gBX3YdkPH1W8",0.80,"2021-12-26T22:39:47.542Z",105.31464267,486.76225155, 99.98256088,      0, 54.50000000,240.48437500,140.46351840,249.02592449,244.53676413, 50.91093830,"da35b090-3859-4adb-b5d8-301efd175564"
"2260","74.78.24.249","GX9FPaYC-wQCYE6t_j6prZq7gBX3YdkPH1W8",0.80,"2021-12-26T22:42:43.822Z", 89.68245247,237.70175947, 45.01003425,   1000, 52.50000000,202.48437500, 16.27882060, 51.05154091,204.27302983, 27.86236130,"e7a7520c-b29b-4f74-88fb-5970a1707cb8"
"2261","74.78.24.249","GX9FPaYC-wQCYE6t_j6prZq7gBX3YdkPH1W8",0.50,"2021-12-26T22:41:53.661Z",118.53075321, 53.49515550, 87.00323372,      0,148.50000000,124.48437500, 19.23538406,161.32279973,124.43066700, 72.96388302,"f4d78065-3736-4908-93f9-4b35b1bf00a7"
"2262","81.90.112.243","h7Jm0FjL-dCAssH-NsJ5tAvWeLRAy5lSKihI",0.80,"2021-12-28T14:26:04.934Z",283.03631996,229.90782693, 40.77389567,   3000,282.50000000,233.48437500, 40.36087214,235.81177504,231.47271250, 60.18178294,"48fc1ac3-bf21-49fb-b28d-53a48b34f23f"
"2263","81.90.112.243","h7Jm0FjL-dCAssH-NsJ5tAvWeLRAy5lSKihI",0.50,"2021-12-28T14:25:13.892Z",142.90041375, 53.81870612, 34.49314782,   1000,140.50000000, 56.48437500, 74.95331881,141.63395555, 58.32469375, 78.29217909,"49245e48-f567-412c-a2be-20eec1c346df"
"2264","81.90.112.243","h7Jm0FjL-dCAssH-NsJ5tAvWeLRAy5lSKihI",0.80,"2021-12-28T14:26:16.751Z",326.18125543,166.83394463, 44.75320863,      0,328.50000000,170.48437500, 43.60045871,297.99758513,213.54174235, 54.83521432,"5cc2e534-b1ee-4faa-884a-1a5c53109c36"
"2265","81.90.112.243","h7Jm0FjL-dCAssH-NsJ5tAvWeLRAy5lSKihI",0.50,"2021-12-28T14:26:34.093Z",228.19381571, 76.08793603, 30.35163031,      0,172.50000000,145.48437500,110.11357773,105.86532660,250.95260532, 88.24295355,"798b5ce9-9884-4476-a649-5d05aa139b49"
"2266","81.90.112.243","h7Jm0FjL-dCAssH-NsJ5tAvWeLRAy5lSKihI",0.50,"2021-12-28T14:26:58.793Z",166.61825548,385.88688729, 51.39835657,   9000,170.50000000,391.48437500, 54.03702434,142.34855879,363.73240163, 79.65277682,"7a024ca7-50f6-486f-ab12-6c9331ef073e"
"2267","81.90.112.243","h7Jm0FjL-dCAssH-NsJ5tAvWeLRAy5lSKihI",0.80,"2021-12-28T14:27:10.635Z",125.05285408,147.82224079, 90.70077289,      0, 32.50000000,244.48437500, 98.23441352, 26.48006426,236.94645688, 99.45532397,"8e2d3cea-c801-4846-b5f5-9b429e42b7a5"
"2268","81.90.112.243","h7Jm0FjL-dCAssH-NsJ5tAvWeLRAy5lSKihI",0.80,"2021-12-28T14:26:24.456Z",124.49171611,146.08688129, 75.65543997,      0,125.50000000,148.48437500, 75.00666637, 32.88052533,160.95853604, 34.97030498,"a980bc73-000f-461e-8a0f-aeb1f717803d"
"2269","81.90.112.243","h7Jm0FjL-dCAssH-NsJ5tAvWeLRAy5lSKihI",0.80,"2021-12-28T14:24:15.255Z",204.42036796, 81.25586479, 91.90454267,      0,246.50000000, 69.48437500, 45.60701700,310.84705269, 63.01036784, 84.34878499,"a9efeee5-2d31-4273-9158-e7723b1d6d22"
"2270","81.90.112.243","h7Jm0FjL-dCAssH-NsJ5tAvWeLRAy5lSKihI",0.50,"2021-12-28T14:26:49.660Z",  0.25517478,201.59033184, 31.63464492,      0, 14.50000000,205.48437500, 36.40054945,317.15537627,478.09635392, 91.68439732,"be1d7521-6a8f-4d9f-be27-12a2ec5fc61c"
"2271","81.90.112.243","h7Jm0FjL-dCAssH-NsJ5tAvWeLRAy5lSKihI",0.20,"2021-12-28T14:23:59.034Z",144.57684568,295.30017065, 29.71922957,      0,209.50000000,376.48437500, 16.27882060,191.88450187,347.49465690, 41.35269701,"cf7fa388-57a0-4ec6-af00-1df9723b75d3"
"2272","89.247.161.23","dGGcEdD1-dpn6bpW0RtqrA1pniD2Bjn9rkaw",0.80,"2021-12-26T22:39:44.720Z",138.11712957,156.82015301, 61.65558755,      0,139.50000000,158.28125000,  5.00000000, 53.27285229, 72.20383394, 96.35839291,"16078a4d-2bde-4122-a2d7-dc81bb7a26b8"
"2273","89.247.161.23","dGGcEdD1-dpn6bpW0RtqrA1pniD2Bjn9rkaw",0.50,"2021-12-26T22:41:09.861Z",302.77783216,259.47061563, 24.34325183,      0,303.50000000,259.28125000,  5.00000000,128.25307814, 15.43639611, 60.00238423,"7f1a1663-705d-42e3-8da6-9634acafe38b"
"2274","89.247.161.23","dGGcEdD1-dpn6bpW0RtqrA1pniD2Bjn9rkaw",0.80,"2021-12-26T22:39:33.458Z",  0.43491042,269.36716553, 97.29950126,      0, 13.50000000,267.28125000,  5.00000000, 26.55412313,330.28195098, 93.54405788,"87ac83e8-6080-4b9d-b92e-11dd8d2d6b1f"
"2275","89.247.161.23","dGGcEdD1-dpn6bpW0RtqrA1pniD2Bjn9rkaw",0.50,"2021-12-26T22:40:11.995Z",215.40462539,139.98210072, 70.40852057,      0,215.50000000,142.28125000,  5.00000000,215.24144232,140.34010308, 30.61015635,"9ee5c1f8-954b-415b-a679-93796593fcbc"
"2276","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T21:17:24.554Z",274.19373488,442.30311594, 36.78249256,   1000, 94.50000000,193.28125000, 46.04345773, 93.13097387,190.92180250, 47.13324598,"07ed8ba7-969e-4aa7-b9a0-e5ef7d191f88"
"2277","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.80,"2021-11-29T21:22:30.506Z",  9.70954192,325.65956624, 24.44520533,   2000, 16.50000000,335.28125000, 15.65247584,  0.57007285,350.04352908, 38.99489951,"0aea6932-a6f6-4c3e-863e-eb4ae4b3eb48"
"2278","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T21:19:41.944Z",  7.62291125,447.27667431, 85.43624192,   2000,113.50000000,342.28125000, 55.60575510,117.59169692,338.03985399, 62.58478604,"15e1ba20-b826-4bbc-9a30-a8c745291750"
"2279","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T21:17:17.040Z",104.75353069,366.65579586, 36.57618283,   1000, 12.50000000,132.28125000, 34.20526275,  7.11957575,129.86770578, 36.39012720,"16a6d4a5-f212-4aba-bcbf-ddc5a7c69802"
"2280","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T21:18:36.573Z", 98.73051053,324.27642033, 44.39639807,      0,  6.50000000,330.28125000, 45.27692569,  3.36822589,327.13129265, 51.52451499,"19c9f400-51ba-4bc9-9259-8adb7e50f5b2"
"2281","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T21:22:14.361Z",139.58405393, 11.50809025, 70.73032512,   1000,171.50000000, 10.28125000, 30.08321791,169.46943381,  2.38346246, 35.37674239,"1a718caa-06e6-41df-845b-0dac8b293275"
"2282","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.80,"2021-11-29T22:10:00.659Z", 25.03647897,175.46663374, 98.69518495,      0, 29.50000000,165.28125000, 91.00549434,181.25829331,246.13552611, 53.93688553,"1d9e65cd-fc32-459d-b126-c0ac21701d6b"
"2283","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.80,"2021-11-29T21:20:39.679Z",133.80900523,184.87471482, 43.69646432,   3000,151.50000000,164.28125000, 16.97056275,171.10338956,141.31852138, 47.14202337,"26e41df0-3fd2-4d43-9030-452c0116b908"
"2284","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T22:10:11.469Z",311.29186557,158.14245073, 47.71969455,   1000,197.50000000,474.28125000, 31.40063694,194.35637141,470.66169612, 33.34047919,"27687164-7df4-47e4-8401-631d8b5bd391"
"2285","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T21:19:33.318Z", 98.71385328,236.00354987, 83.40808064,   1000,242.50000000,173.28125000, 40.04996879,239.90948894,176.48634745, 47.06567338,"2ad976c9-d9c4-4c0a-9270-6855069a1de7"
"2286","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.80,"2021-11-29T21:16:32.154Z", 36.49411403,118.22195823, 24.48927885,   2000, 38.50000000,119.28125000, 24.04163056, 35.26094871,112.66519018, 36.88773273,"2bcb77b5-a455-43ee-89ba-b577b3e4d786"
"2287","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.80,"2021-11-29T21:23:19.601Z",284.28110643,488.12772916, 54.00242218,   5000,285.50000000,477.28125000, 41.77319715,274.13824213,466.37625886, 66.10571526,"4bed871c-726d-4e9b-99e0-54e384e8fd1a"
"2288","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.80,"2021-11-29T22:10:45.484Z",352.39745759,198.43019540, 50.54443620,   1000,343.50000000,193.28125000, 26.17250466,343.04324968,193.69925517, 33.04085481,"4cd3e89e-66da-4e6b-961b-7a9a63297431"
"2289","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T21:17:05.065Z",  3.28837705, 56.39335920, 98.44544504,   1000,115.50000000,271.28125000, 45.01110974,111.54524037,268.47713019, 45.17723601,"51b8ced2-4e54-4fc4-b6e7-03adac9fb478"
"2290","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T21:19:56.612Z",255.88215573,312.39952367, 74.83239792,      0,226.50000000,129.28125000, 78.49203781,218.48612081,146.30486179, 90.24845825,"5984aa89-b999-48b5-941f-1e07fc8ad399"
"2291","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.80,"2021-11-29T22:10:55.717Z",  2.31050773,325.15056524, 92.19618885,   2000, 20.50000000,332.28125000, 17.46424920,  6.18302477,329.74639390, 33.65188154,"61d08542-1668-43e8-adb1-8017325b5b36"
"2292","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.80,"2021-11-29T21:20:24.105Z", 61.97363532,369.81968259, 65.19583447,      0, 95.50000000,415.28125000,  6.70820393,111.48483323,435.34688184, 31.33060015,"65b2340e-b657-4691-9401-746152968201"
"2293","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T21:22:54.588Z",148.29472376, 36.05521225, 63.87000979,  24000,152.50000000, 36.28125000, 60.83584470,144.20572380, 14.53117550, 92.36781632,"673cfdcd-45ef-417f-a2c9-f753e4c3e62f"
"2294","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.80,"2021-11-29T21:21:36.013Z", 42.21618723,447.22947774, 78.44498468,   1000, 81.50000000,105.28125000, 70.22819946, 80.43844137,107.29154344, 70.85395463,"6eebd4e8-ddc4-46cf-a168-4d98cdd3eba8"
"2295","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T22:10:19.694Z",309.52997000, 49.34073938, 30.27816125,   1000, 12.50000000,410.28125000, 32.57299495,  9.66709730,409.62279652, 38.09672285,"7409e633-9eff-4206-933c-21631392d0be"
"2296","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T22:09:49.982Z",289.43353155,438.21665726, 80.02750268,      0,214.50000000,397.28125000, 27.00000000,142.84263399,384.76286688, 97.16701990,"795851ac-fa27-4b7d-a43f-d8f213eac4f5"
"2297","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T22:10:36.919Z",110.91471253,260.45808434, 48.97891768,   3000,116.50000000,236.28125000, 24.35159132,115.17877109,219.73394560, 49.16003655,"7aca13de-d937-4e86-9a50-58506a98a2e8"
"2298","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.80,"2021-11-29T21:20:10.805Z",304.03336195,101.88196593, 26.52981628,      0,287.50000000, 98.28125000, 12.08304597,278.04390751, 94.62839567, 22.90724738,"7bb50d3d-64db-411b-9171-3db7bdefa5ba"
"2299","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T21:21:41.943Z",249.98459915, 33.58336668, 43.36154708,      0,108.50000000,137.28125000, 77.27871635,109.39360262,134.44112837, 86.81476165,"7f0b5b0b-3941-44a1-88b0-ffcb5795772e"
"2300","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T21:21:52.064Z",103.32630303,426.36079631, 61.08761514,   1000,288.50000000,268.28125000, 86.37129153,286.16362579,261.91321371, 87.51400431,"8421403e-f9d0-4a42-a365-8aef1d00e36b"
"2301","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.80,"2021-11-29T22:11:15.095Z",  8.53322866,352.04042929, 33.50502196,   4000,  7.50000000,353.28125000, 24.08318916, 20.19484421,329.39954248, 55.08825136,"8c5ead67-d5df-4240-8fb3-d298dc9a6a62"
"2302","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T21:16:50.990Z",227.11786034,431.45096111, 70.99759052,   1000,219.50000000,382.28125000, 22.36067977,218.93834706,382.82580841, 23.42221609,"8fa1baae-f7eb-4adc-93d7-75eaa18045b7"
"2303","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T21:19:21.627Z",173.99578532,273.82379733, 37.14281176,   7000,175.50000000,274.28125000, 34.53983208,163.13229313,282.26721040, 67.07693459,"93716415-d311-4e4d-a634-220aa7edf968"
"2304","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T21:21:27.836Z", 90.84309302, 12.60806065, 41.39689484,   1000,311.50000000,253.28125000, 77.16216690,309.90566629,259.39243112, 71.26188667,"982b4ab9-df1d-4172-b7c7-e6c88673a361"
"2305","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T22:09:32.580Z",293.54606123,132.24600429, 75.76085610,   1000, 11.50000000,271.28125000, 22.47220505, 10.59888601,271.69639635, 27.86060894,"ab5b28f9-6104-422c-b463-89bda901c09d"
"2306","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T21:15:58.258Z",301.60552535,106.18272464, 78.76975142,   1000,302.50000000, 68.28125000, 46.14108798,306.70319675, 62.01366602, 48.60770842,"b0a0db49-1d5f-4dec-bf8a-42121fd74b54"
"2307","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.80,"2021-11-29T22:11:06.200Z", 94.16878052,157.84329239, 66.59948548,      0, 76.50000000,190.28125000, 31.24099870, 50.47678660,248.78192598, 94.13023549,"b90fdeab-bc90-4f2c-8419-70dc8b35ecfa"
"2308","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T21:17:41.519Z",312.75776750,468.47583834, 44.13329120,      0,264.50000000,473.28125000, 34.92849839,264.35711452,485.31024350, 91.27971636,"ba43c719-3238-4d59-a61c-656ea01415b7"
"2309","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T21:19:48.529Z",283.69482016,274.92129875, 57.30759468,   3000,336.50000000, 60.28125000, 74.21590126,343.65997434, 64.66001189, 83.88121817,"bd2f1bd5-8955-4647-9710-d1e3aee132f9"
"2310","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T21:20:54.649Z",328.90152201,216.17319640, 66.23778543,      0,283.50000000,189.28125000, 38.94868419,271.19438376,191.53862044, 50.42983596,"bd660648-a81a-4484-8e5c-c43896cf8694"
"2311","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T21:19:01.708Z",314.65911340,347.51079905, 64.10448097,   3000,293.50000000,348.28125000, 68.68041933,293.89689446,357.01130078, 79.41347956,"c1b547cb-301c-45fc-a284-ea4c6ede0b53"
"2312","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T21:18:10.059Z", 83.05833357,252.97966380, 30.99396797,   2000,327.50000000,102.28125000, 66.57326791,321.75883904,106.24451976, 75.55971469,"c2b6d3ec-bf07-4de4-89f3-f54df62e359d"
"2313","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T21:21:04.517Z", 47.39365312, 10.93297208, 87.49226279,   1000, 67.50000000, 32.28125000, 22.02271555, 65.25271365, 28.86512963, 24.03482642,"cf172fda-4e9f-4cd6-bd4f-2b2f8676e54e"
"2314","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T21:22:08.318Z",238.06185261,277.09764248, 32.01373563,      0,259.50000000,290.28125000,  7.81024968,307.45939899,312.28074644, 63.66648665,"d29b82e2-2fe0-4257-a82f-e26b11e6f51b"
"2315","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T21:20:32.219Z",303.25571271,118.52048974, 71.78203091,      0,215.50000000, 85.28125000, 16.49242250,212.32859863, 91.52527982, 22.28975960,"d468bfb2-633b-4532-b936-f70a79aeacaa"
"2316","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T22:10:27.190Z", 23.80767535,383.95748586, 84.41962050,  26000, 73.50000000,435.28125000, 69.06518660, 68.15093167,431.13407741, 97.66014234,"d4cc96a2-2d24-4413-9485-dc4d13c422ba"
"2317","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T21:16:21.240Z",206.31004688, 29.26494189, 31.39510187,   1000,333.50000000, 97.28125000, 71.61005516,332.39976974, 99.32869090, 72.79317365,"d6c7d588-e34d-41e8-a984-2e9190c11155"
"2318","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.20,"2021-11-29T21:18:27.187Z",109.93112689, 17.55851244, 21.34099391,   1000,115.50000000, 19.28125000, 93.52005133,109.47058786, 18.93510996, 95.77245397,"d7103b20-ee6f-4982-a4cf-d6884d76ed11"
"2319","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T22:11:24.764Z",139.21152032,326.64353287, 94.12212205,      0,107.50000000,328.28125000, 41.23105626,168.54234400,370.33665118, 44.59959187,"dcc5e410-634f-43af-bb02-d13f22d65002"
"2320","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.80,"2021-11-29T21:17:53.267Z",156.45376295, 89.37862318, 41.65791439,  18000,160.50000000, 89.28125000, 39.96248241,131.02174876,133.58887434, 79.64938066,"e5be7dea-76e7-4166-bb0a-14294e2d71f9"
"2321","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T22:09:40.345Z",346.59451175,148.08466579, 98.16764729,   1000, 15.50000000,316.28125000, 17.72004515, 13.42759018,314.00416068, 20.53913654,"e783e915-5c8f-431c-9dc4-d743c6ca5f73"
"2322","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T21:19:08.690Z",346.56952645,386.66057231, 97.90530928,   1000, 47.50000000, 37.28125000, 38.07886553, 45.03821070, 39.72097637, 41.17781078,"f21fbe57-65bf-4ab1-a64c-8d9faf83465f"
"2323","131.181.136.235","p1CnfhwV-Aj6A_6BRYj8F_KxecIyJV0BJELk",0.50,"2021-11-29T21:18:17.905Z",110.39834181,163.19409716, 38.57531920,   1000,318.50000000,204.28125000, 89.47066558,317.70916605,204.89697129, 90.97392445,"f3bcc27d-4af4-4d4b-8b27-cd13b4aaa2e3"
"2324","84.61.3.73","NIaJyRCk-21ENeyYNiTaQ-PTLYtt6jtES0YQ",0.80,"2021-12-26T22:48:25.324Z",239.48346469,191.49894635, 98.21166360,      0, 72.50000000,128.07812500, 24.08318916, 27.75240760,107.07159676, 38.72068424,"24f7bf77-07d0-40ef-b276-b679fc58a86c"
"2325","84.61.3.73","NIaJyRCk-21ENeyYNiTaQ-PTLYtt6jtES0YQ",0.50,"2021-12-26T22:48:33.864Z",112.82080955,481.90999330, 34.95429405,   1000,119.50000000,463.07812500, 30.80584360,142.52442510,477.76201683, 38.09751233,"3bcf3cbb-dcfa-43d5-adb6-5eb4469f8e50"
"2326","84.61.3.73","NIaJyRCk-21ENeyYNiTaQ-PTLYtt6jtES0YQ",0.50,"2021-12-26T22:48:13.626Z",  3.20079266, 75.83738875, 95.80132034,   8000, 50.50000000, 70.07812500, 49.76946855, 94.49478053, 72.36508725, 75.82357971,"43d04d77-72c8-4836-bf5c-3e55ff8bc010"
"2327","84.61.3.73","NIaJyRCk-21ENeyYNiTaQ-PTLYtt6jtES0YQ",0.80,"2021-12-26T22:47:17.610Z",333.59447029, 98.89226190, 59.86957742,      0,319.50000000,121.07812500, 13.41640786,272.98441038,228.61951790, 39.70717027,"5ce80843-2a9c-4621-a3a6-e8c4a4bbd851"
"2328","84.61.3.73","NIaJyRCk-21ENeyYNiTaQ-PTLYtt6jtES0YQ",0.20,"2021-12-26T22:48:41.597Z",309.82712676,205.67007494, 62.52271084,      0,271.50000000,415.07812500,101.11874208,300.13750375,482.51077901, 69.45500920,"e52a0c03-8702-48f3-b4d2-30312f703cd8"
"2329","84.61.3.73","NIaJyRCk-21ENeyYNiTaQ-PTLYtt6jtES0YQ",0.20,"2021-12-26T22:48:00.306Z",177.20188200, 75.71390197, 77.03119822,   1000,185.50000000,235.07812500, 48.10405388,182.09464135,232.15352065, 40.32823824,"ffa4ba99-1093-4128-bb16-0d157a98e037"
"2330","70.93.187.45","0hdrjbew-I-lBEuhIPEcPBBlDgJohGoz3qr8",0.80,"2021-12-26T23:11:00.117Z", 25.98844793,268.17378221, 41.72140215,      0,174.39996338,163.31250000,  5.00000000,181.28902562,138.76729224, 46.95575335,"4879e985-5233-4565-8980-b2e8c9de0780"
"2331","70.93.187.45","0hdrjbew-I-lBEuhIPEcPBBlDgJohGoz3qr8",0.20,"2021-12-26T23:10:16.917Z",178.77680409,394.26681622, 22.01284299,      0, 94.39996338,437.31250000, 45.54119015, 84.00344390,439.94611334, 22.62552994,"6757f5fd-2fa6-4e79-9dfe-a361f33a011e"
"2332","70.93.187.45","0hdrjbew-I-lBEuhIPEcPBBlDgJohGoz3qr8",0.80,"2021-12-26T23:10:39.458Z",176.91625353,210.34194677, 66.43267626,      0,228.39996338,300.31250000, 89.14033879,212.01183704,311.17441175, 41.74750801,"780ea91b-0222-479b-bae0-8b6b3713e57e"
"2333","70.93.187.45","0hdrjbew-I-lBEuhIPEcPBBlDgJohGoz3qr8",0.80,"2021-12-26T23:10:47.819Z",251.39274053,221.34220327, 28.68460264,      0,245.39996338,338.31250000,  5.00000000,245.96244789,257.78682380, 96.74514938,"e4d49903-11be-4c3f-94ba-b431eccfe5cd"
"2334","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.50,"2021-12-26T22:59:07.198Z",177.64158170,244.46018662, 56.54321163,   1000,288.60343170,276.47680664, 73.84457682,306.88625653,286.66538057, 75.80177101,"0286989f-2cb4-4a90-a2b5-0e22bcf8adfd"
"2335","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:07:39.120Z",272.12328919,250.28702363, 21.62933437,      0,268.11234283,245.51708984, 10.95673532,280.86120966,252.84548984, 58.08343122,"0622ff7e-3d43-4e19-953f-fe924371f2b9"
"2336","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:06:43.119Z",252.10431960,389.98616414, 75.61793769,      0,270.02085114,359.30734253, 16.41069943,315.43282214,354.92577573, 89.81919920,"07abbf3d-bf72-412d-8c62-e6c3dc683517"
"2337","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.20,"2021-12-26T23:02:38.856Z",168.01829883, 97.98543974, 38.75373124,      0,254.04984283,278.22409058,177.05934506,308.84094254,400.64923916, 89.88482356,"0c72a8d3-1daf-41bd-ae03-7bdb0d1091e7"
"2338","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:01:02.304Z",223.10066744,122.79888711, 89.04632391,      0,259.47397614,170.03570557, 87.57774525,310.30493368,260.80995587, 77.86324387,"13e4ddf8-d577-40dc-9cf1-3dedcf0d18a9"
"2339","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.20,"2021-12-26T23:00:16.832Z", 37.25732236,161.16706107, 89.69019040,      0,248.22397614,339.03271484,115.99176055,338.09593892,409.10447250, 73.84718497,"1e09e9ac-686f-4b26-a219-2f301771829f"
"2340","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.50,"2021-12-26T23:05:49.495Z",101.01676872,391.83556462, 97.66110104,      0,117.90476227,369.65475464,  5.00000000,113.64232769,369.38421417, 27.37500757,"1ec7dce0-14f1-4285-b76b-23a878c0826f"
"2341","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.20,"2021-12-26T23:07:33.936Z",217.33148076,455.14719983, 40.91837190,      0,283.90476227,140.79760742,  5.00000000, 32.00317029,109.59276910, 81.18410955,"21d7e869-be8e-4071-afc1-d262998f161e"
"2342","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.20,"2021-12-26T23:07:18.363Z", 66.87866060, 13.94583530, 40.87324347,   2000, 59.58556366,302.98339844, 22.50974300, 56.46420925,324.28639174, 43.17337768,"249c76de-eb99-4ce7-87b9-81a8d77c1bd9"
"2343","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:01:20.788Z",117.29997998,447.62202050, 33.51367565,   9000,109.60788727,439.38473511, 34.06793619, 82.10274401,425.57014985, 69.28262885,"28facd1f-0078-4c6e-95b7-e1aa2e03b39f"
"2344","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:05:40.539Z",126.04160292,488.49078983, 27.30232574,      0,125.90476227,477.65475464,  5.00000000,202.94491632,186.80101847, 67.28028629,"3ef6e85b-c38f-4772-9db6-86b007836e48"
"2345","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:05:54.141Z",345.41791436,463.27588963, 23.88870971,   5000,339.12799835,464.06173706, 11.19981608,338.81788684,497.17683460, 51.05319497,"43ef4a25-1d23-4d74-b00e-f8efd36bff02"
"2346","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.20,"2021-12-26T23:01:29.963Z",250.85012534,308.39809192, 77.42826059,      0,216.48288727,280.55661011, 50.24993061,166.81680413,254.71853295, 79.07063232,"4fc1c62f-72f9-41b9-b8b6-d97a0a2aacb7"
"2347","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.20,"2021-12-26T23:04:15.475Z", 66.17515329, 65.05893202, 74.48338632,      0, 71.94047546, 66.81027222, 41.59207349,105.54036538, 55.17089186, 46.65120380,"5784e438-dccd-45b3-a0a6-bbf8faa9c90e"
"2348","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:06:28.527Z",225.55170996,238.36066881, 49.20674783,      0,209.35118866,240.34542847, 11.98124427,153.28636881,244.55641314, 96.32693181,"579e494e-99ca-4b48-91ac-0f3eeaa37d2f"
"2349","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:01:39.183Z",238.32135471,213.81739342, 76.67625594,   1000,220.70163727,237.29782104, 59.03286945,177.73438387,267.47729349, 58.76293784,"6699a0e8-2858-45ef-bd1b-bba2c18ff65c"
"2350","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:06:38.332Z", 71.91265950,196.13839925, 59.39602528,      0, 82.18601227,201.11544800, 11.25200032, 84.05907602,193.25933159, 69.52097829,"68034af5-5972-46c0-b2a7-ac596ddd569d"
"2351","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.20,"2021-12-26T23:03:52.323Z",236.51504070,297.99850976, 70.95961928,   9000,322.05210114,224.91226196, 27.85931073,335.02840613,223.92378399, 67.11971359,"6c462d9f-e55d-488c-a508-bbaa130f91f9"
"2352","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.20,"2021-12-26T23:04:22.752Z",119.65718618,288.18075440, 44.60765059,  67000, 63.80432129,354.35494995, 49.38582430, 55.13733282,361.65594092, 99.38795201,"6f71e4a5-f434-4c08-83b4-ca92e9abf12e"
"2353","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.20,"2021-12-26T23:05:00.027Z",315.93182373,334.84785429, 21.31871500,      0,261.98511505,414.36618042, 17.79803421,267.71459058,427.68144111, 61.40347047,"7487a30d-cdef-4ca1-9f2b-fb9a861acd91"
"2354","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.20,"2021-12-26T23:03:16.367Z",304.04515036,402.97828236, 82.83235934,      0,283.68155670,358.16818237, 64.68924414,272.72548334,307.75739958, 52.72147317,"7ac271e9-4176-470f-a6ad-53ae41baf49c"
"2355","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.50,"2021-12-26T23:06:35.031Z",200.68829327,105.42313498, 42.80106510,      0,232.90476227, 92.65475464,  5.00000000,241.79417461, 75.06279177, 34.00084194,"848612bc-9ea6-439e-84db-b923ae3ba7ef"
"2356","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:03:45.271Z", 67.00375817,400.06751257, 72.29425380,   8000, 58.48065948,393.07070923, 47.33316488, 47.22778625,386.81793165, 74.58091076,"86c50385-a874-4daf-bfc5-dde508ec722e"
"2357","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.50,"2021-12-26T22:59:44.104Z",152.89482459,468.14491045, 31.62767169,      0,302.26413727, 60.81835938, 53.88745082,328.75098135, 42.40477367, 55.36761843,"884b602f-7e2a-4ec6-9360-49ad6ce7954c"
"2358","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:07:25.073Z",123.54302416, 65.59805121, 30.51514644,      0,124.97618866,112.34741211, 35.48326193,138.54594289,236.04196823, 98.61921123,"8a7db3bf-a1b6-4cae-ba96-fe7fa1d0ed8d"
"2359","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:05:34.848Z",255.33247364,364.37121453, 20.97300876,      0,252.90476227,369.65475464,  5.00000000,258.31549851,357.92318774, 48.71137969,"8e07058c-c7c6-4aa8-8e44-83b1144fca83"
"2360","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.20,"2021-12-26T23:07:13.511Z",213.18084220,431.92443726, 30.70854842,      0,200.90476227,410.65475464,  5.00000000,188.83805288,394.04920815, 28.06296703,"9242ef69-f7b7-4b07-af42-3b2563f552da"
"2361","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:04:38.932Z",290.30281625,322.65553584, 20.32295254,      0,286.99628448,310.45993042, 10.25913431,298.13558675,219.81856118, 98.17299221,"9a199642-0c4b-41a1-b821-4cc39b511948"
"2362","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.50,"2021-12-26T23:03:01.259Z",203.99589889,272.84427098, 56.21838729,   4000,212.86681366,254.05001831, 36.08585224,242.94831901,238.17508739, 61.30421220,"9d6af2ea-5e5d-4130-bc67-f881b0129289"
"2363","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:03:29.379Z",105.17319253,495.65584891, 90.89495736,   1000,111.31549835,475.85787964, 36.48514424, 83.62587235,485.78094423, 27.66493644,"a0d41410-93a3-4277-aaf3-2c4bb237e051"
"2364","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:06:10.089Z",242.42222951,364.12187198, 62.75701424,  88000,197.39806366,358.24703979, 11.24049586,117.28806678,350.90421171, 98.14072405,"a247811b-d166-42a2-b755-b32654e6d026"
"2365","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:06:51.211Z", 63.91645669,275.44781081, 56.90025995,      0, 62.90029907,268.54855347, 14.65734487, 77.59643626,231.48135496, 87.59892391,"a31c0efa-f569-49a2-b8ce-f9b167621cc4"
"2366","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.20,"2021-12-26T23:06:46.432Z", 14.03120550,338.94457883, 66.96795848,      0,157.42038727,100.60202026, 13.48923333,156.68818677, 82.63536092, 42.87710244,"b2dbf157-b81f-410e-a8b3-0961c342e608"
"2367","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.50,"2021-12-26T23:02:03.167Z",347.37084316,336.36270616, 25.87631737,  36000,332.90030670,335.69064331, 10.48411431,352.00780553,337.05572980, 78.01751989,"b831c9d9-a2b1-4ab9-b431-7d91fd9d7fd9"
"2368","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.20,"2021-12-26T23:06:32.151Z",184.04432761,327.80828289, 30.52543923,      0,122.90476227,130.65475464,  5.00000000, 93.39064894, 97.19005773, 59.60974778,"b8a557e1-f369-49cd-a579-4d7f1ad4e192"
"2369","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.50,"2021-12-26T23:05:44.066Z",267.48520605, 87.20638781, 98.09468186,      0,252.24185944,159.55294800, 24.41783656, 10.00101072,365.06720597, 31.60254088,"b94a3300-eed2-41b3-a2de-b188b33005f6"
"2370","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:01:53.816Z",222.84897048,185.13724650, 64.22698866,   3000,219.39583588,170.07662964, 29.10207362,219.82209023,178.94844770, 50.66485044,"bcb5e62f-b028-4c5a-9335-2ef2b4d5d320"
"2371","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.20,"2021-12-26T23:02:53.615Z",243.86453574,319.88199607, 74.12803880,   2000, 66.81771088,113.03439331, 43.36555205, 72.13721205,125.38195875, 51.43273756,"c136caa7-f4f7-487d-b9fc-212f1a8143cc"
"2372","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:07:31.522Z",326.95927214,231.42050822, 48.21005905,  10000,296.13690948,164.51245117, 50.30686317,292.34211688,104.67995077, 78.82893733,"c67c9d00-ca45-454e-a30f-01375848b081"
"2373","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:07:01.827Z",313.57637429,481.38332412, 90.55398912,      0,344.85343170,470.63546753, 19.13615153,347.11875180,476.29781273, 30.40123118,"c8290fa2-151e-4027-ab8c-65f46ad9a521"
"2374","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.50,"2021-12-26T23:05:22.798Z",245.87195184,108.66287778, 46.07779810,      0,203.72618866, 79.59817505, 28.04458682,115.65237345, 53.32611798, 33.01244191,"d56eb806-7b4a-4ab4-b543-d4ba33c0806c"
"2375","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.20,"2021-12-26T23:04:43.396Z",340.10016057,273.38761844, 37.40134527,      0, 85.50074768,433.66305542, 27.45136328, 38.76193628,483.89246783, 99.48832941,"d765b065-c4ed-4a5b-89b3-991c5a120300"
"2376","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:06:02.865Z",203.13287309,163.30958359, 51.23095762,      0,198.00075531,161.88546753,  9.71084257,176.11217717,127.40813119, 90.90004901,"dcc21c77-673c-4149-8913-00f1bb9e8391"
"2377","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.50,"2021-12-26T23:04:51.744Z", 43.78742946,173.25396706, 67.40194526,   7000, 67.01860046,164.56710815, 26.53882390, 88.61160471,164.20381960, 63.43212859,"de969d01-af0b-4245-9590-08834b23a739"
"2378","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.50,"2021-12-26T23:00:35.857Z",101.99082765,234.64666833, 24.01925024,   7000, 98.35788727,251.66650391, 51.61873624, 89.73992410,255.55577279, 76.90430121,"dff66450-3679-41d4-ba59-3ecb7962db09"
"2379","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.50,"2021-12-26T23:07:28.048Z",  3.71166877,209.41327654, 70.02088422,      0,305.90476227,104.79760742,  5.00000000,310.40790949,239.73980429, 60.92003953,"e46b0b75-4ab0-48dd-b269-d597da7a63be"
"2380","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.80,"2021-12-26T23:05:31.429Z", 27.99575999,428.08599112, 76.29236023,      0, 25.73511887,360.57980347, 13.13294568, 18.14839941,310.12846028, 62.62024214,"e89e78ce-48d0-4388-b23b-57923f6b37b7"
"2381","217.148.142.172","xjLm3jLd-lbiwq4Cj77bm8qg9B867tCT1TMA",0.20,"2021-12-26T23:06:25.014Z",275.60689027,302.37461953, 57.37851409,      0,248.90476227,338.65475464,  5.00000000,206.05033028,379.98072629, 76.98398151,"f6bac0fc-3911-4145-a842-9bf2173265fb"
"2382","130.102.10.64","CnOllX6U-zW7xiV_v0muu_v24yK4zGgq1unE",0.20,"2021-11-22T02:31:26.627Z",323.65475171,335.96456556, 64.48287869,      0,334.50000000,389.28125000,  5.00000000,328.02980732,413.33448542, 37.49462547,"2f6ce417-9c8d-4403-b076-830a0dcb6691"
"2383","130.102.10.64","CnOllX6U-zW7xiV_v0muu_v24yK4zGgq1unE",0.50,"2021-11-22T02:30:30.897Z",201.20494964,200.31613032, 71.50640100,      0,132.50000000,396.28125000, 93.04837452, 42.78540516,498.82846312, 70.61617347,"4d9821e9-aff9-41a0-830d-2999fc07cbdf"
"2384","130.102.10.64","CnOllX6U-zW7xiV_v0muu_v24yK4zGgq1unE",0.80,"2021-11-22T02:29:50.488Z", 91.19561112,233.03064547, 63.22813517,      0,115.50000000, 94.28125000, 71.38627319, 63.02847719, 95.18821231, 66.06477654,"54b9afec-372d-4dfa-8431-1f540c69ae8a"
"2385","130.102.10.64","CnOllX6U-zW7xiV_v0muu_v24yK4zGgq1unE",0.80,"2021-11-22T02:31:14.303Z", 57.47926366,327.80302914, 97.27949299,      0, 80.50000000,327.28125000, 38.07886553, 29.53267142,322.02201447, 51.44788583,"803bd210-7fcf-438b-8406-4b3d24e01c1a"
"2386","130.102.10.64","CnOllX6U-zW7xiV_v0muu_v24yK4zGgq1unE",0.80,"2021-11-22T02:31:54.404Z",294.60381244, 20.37206206, 75.10019523,      0,194.50000000, 84.28125000, 35.46829570,214.51521190,213.23677404, 92.54581475,"848b4c98-4028-41d9-970b-5f87c0e892e7"
"2387","130.102.10.64","CnOllX6U-zW7xiV_v0muu_v24yK4zGgq1unE",0.50,"2021-11-22T02:31:44.377Z",126.11466717,439.84151183, 38.67470291,      0,146.50000000,462.28125000,  5.00000000,127.32121026,424.20291146, 25.37225346,"d6ec5025-e6ea-4ed8-b214-71533c918376"
"2388","107.77.227.141","A2sqTBwv-A4lagu8fu77JSQR3GlRgQhGCuyo",0.20,"2021-12-26T22:40:01.378Z",231.43706064,163.06326156, 86.28806515,   2000,110.50000000,155.87500000, 74.33034374, 79.15517871,204.62763015, 78.57254572,"243e1df2-534b-4719-8f23-59463a259054"
"2389","107.77.227.141","A2sqTBwv-A4lagu8fu77JSQR3GlRgQhGCuyo",0.50,"2021-12-26T22:40:21.334Z",209.56165841,227.60762326, 98.14988946,  21000,214.50000000,271.87500000, 55.31726674,214.47923509,307.95655716, 88.18875359,"2721087f-f630-4896-af4a-5cd35ef609f9"
"2390","107.77.227.141","A2sqTBwv-A4lagu8fu77JSQR3GlRgQhGCuyo",0.50,"2021-12-26T22:39:51.862Z",143.31668043,216.79924017, 59.91934948,   2000,308.50000000, 20.87500000, 77.98717843,340.34343825, 44.98689304, 84.13300534,"2a330f46-31ef-41b3-a7f8-776b8f93b1a0"
"2391","107.77.227.141","A2sqTBwv-A4lagu8fu77JSQR3GlRgQhGCuyo",0.50,"2021-12-26T22:39:43.806Z", 32.44031836,458.36192559, 74.11635460,   1000, 30.50000000, 16.87500000, 53.15072906, 53.02507736, 34.40845831, 47.04938297,"4884832a-0b7b-4ced-9464-89b0595913c8"
"2392","107.77.227.141","A2sqTBwv-A4lagu8fu77JSQR3GlRgQhGCuyo",0.80,"2021-12-26T22:41:29.004Z",195.99171273,426.30392824, 50.56529052,  57000,180.50000000,387.87500000, 45.27692569,148.01561737,323.73572601, 95.24697944,"5e2e37a4-61fc-488b-a7ba-a6c1a6ffaceb"
"2393","107.77.227.141","A2sqTBwv-A4lagu8fu77JSQR3GlRgQhGCuyo",0.50,"2021-12-26T22:41:17.926Z", 38.34919921,419.28930670, 57.03651519,   1000,138.50000000, 14.87500000, 59.09314681,156.58705907,  1.87414608, 54.17945127,"63b31362-af35-47f0-90a8-0b127193081a"
"2394","107.77.227.141","A2sqTBwv-A4lagu8fu77JSQR3GlRgQhGCuyo",0.80,"2021-12-26T22:40:29.176Z",337.35837390,180.63522081, 67.10719953,   2000,322.50000000,122.87500000, 58.52349955,351.07649649,125.62277545, 64.28647250,"98cd27d5-04fa-48df-b415-42e46587acd1"
"2395","107.77.227.141","A2sqTBwv-A4lagu8fu77JSQR3GlRgQhGCuyo",0.80,"2021-12-26T22:39:31.922Z", 36.88445292, 90.21030334, 95.19762822,      0, 35.50000000, 66.87500000, 34.82814953, 42.59420011,104.51405989, 30.11877090,"aeb0607a-711e-4f55-be0a-0f0e8826f176"
"2396","107.77.227.141","A2sqTBwv-A4lagu8fu77JSQR3GlRgQhGCuyo",0.20,"2021-12-26T22:41:47.127Z",278.18477513,210.47987246, 46.96965544,   1000, 27.50000000,174.87500000, 60.21627687, 50.75023805,193.89050456, 64.31238155,"dc21e311-62b3-4e0b-8868-38d992b921ea"
"2397","107.77.227.141","A2sqTBwv-A4lagu8fu77JSQR3GlRgQhGCuyo",0.80,"2021-12-26T22:40:10.382Z", 80.45941838,237.01276305, 89.39720184,      0,203.50000000,262.87500000, 97.63708312,198.61380696,257.52255628, 43.71599529,"e52a5444-965d-4085-bc2b-8e960e3c595a"
"2398","107.77.227.141","A2sqTBwv-A4lagu8fu77JSQR3GlRgQhGCuyo",0.50,"2021-12-26T22:41:39.356Z",293.21136347, 51.90957278, 22.20675370,      0,275.50000000,173.87500000, 44.20407221,290.77165310,240.65871598, 99.48893883,"e8c43201-5398-4aba-b0c0-b36d7e406bac"
"2399","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.20,"2021-12-26T22:56:07.474Z",127.13233101,437.66124589, 62.79862335,      0,233.50000000, 96.07812500,  5.00000000,201.89661864,333.44463502, 57.67354336,"02cd378c-8249-4eab-ae27-b6b773d7d0c4"
"2400","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.80,"2021-12-26T22:46:58.497Z",308.95347324,168.56766730, 74.48819852,   1000,331.50000000,164.07812500, 45.27692569,324.34287811,161.90378372, 38.96066381,"119302ed-c8a5-450f-9c14-e05b1243df6a"
"2401","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.20,"2021-12-26T22:51:02.219Z",232.54633309, 14.33529517, 49.43272483,   1000, 77.50000000, 58.07812500, 14.31782106, 70.99143012, 50.08420755, 27.58122668,"1302e692-5900-4830-aeb4-bc654df58727"
"2402","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.50,"2021-12-26T22:51:33.445Z",139.42990348,257.30976671, 44.27778938,   3000,163.50000000,217.07812500, 21.63330765,158.78061808,212.18005232, 46.33914256,"174833b3-c0f6-4744-8a3e-d9f09746931d"
"2403","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.80,"2021-12-26T22:50:54.455Z", 25.50215267,134.91218337, 96.18848593,      0, 51.50000000,193.07812500,  7.61577311, 45.75096835,188.98060518, 20.30310132,"2171765e-5638-492e-b8f6-698a646811b0"
"2404","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.80,"2021-12-26T22:48:41.387Z",106.38112799,231.35316464, 40.17836333,  35000,109.50000000,231.07812500, 25.29822128, 64.68723197,251.82124517, 82.77522077,"24645b24-55db-4850-9b01-2cb8557e8d9d"
"2405","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.20,"2021-12-26T22:48:02.225Z", 43.82416363,262.41227471, 95.95199428,      0, 46.50000000,255.07812500, 79.81227976, 41.22707795,253.34183816, 70.57528436,"25c08fbe-4d5f-428b-bf82-4de778489002"
"2406","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.20,"2021-12-26T22:45:55.148Z",198.92652062,461.10914834, 65.33309151,      0,196.50000000,453.07812500,346.45923281, 48.13371399,335.68800809, 87.52358581,"310ca07a-e82b-49a9-8fdf-1ac1e88cdbf2"
"2407","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.50,"2021-12-26T22:55:53.774Z",116.42729739, 76.06003011, 72.21501180,      0, 91.50000000,465.07812500,  5.00000000, 84.81379464,474.70637777, 35.29178388,"4e75d15b-d955-46a5-87c4-3e140f272e1c"
"2408","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.50,"2021-12-26T22:50:14.030Z", 62.64505909, 74.92273841, 31.51229557,      0, 58.50000000,436.07812500,  9.05538514, 45.93768917,429.17641783, 26.50869171,"52adde6b-aa8b-4288-9703-a41b79a1e529"
"2409","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.50,"2021-12-26T22:50:46.562Z",102.49547440,253.09503366, 26.18550483,   3000,295.50000000,494.07812500, 20.24845673,290.24744928,486.21726508, 47.46801672,"56ea494f-230c-4476-ae3e-21b5be9980f4"
"2410","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.50,"2021-12-26T22:55:49.696Z",183.25559897,366.53841899, 98.56104467,      0,212.50000000,402.07812500,  5.00000000,199.33824933,403.73795046, 89.15259791,"68349d17-61dc-4882-af7d-59ce43de4f58"
"2411","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.50,"2021-12-26T22:55:39.957Z",201.50632719,208.26888250, 20.68181237,      0,245.50000000,148.07812500,  5.00000000,288.86269154, 93.46409190, 86.53469291,"6ac5db41-e96b-484b-b453-c941364b6a17"
"2412","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.20,"2021-12-26T22:49:09.322Z",259.02804946,260.35154387, 89.11390209,      0,289.50000000,248.07812500, 65.00000000,278.83862389,245.84390995, 55.41444578,"6c4545ce-1eb4-4776-b205-d552f1e5ffc5"
"2413","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.20,"2021-12-26T22:50:07.494Z", 26.85605033,270.69170530, 42.90914226,      0,290.50000000,489.07812500,  6.40312424,285.09566854,479.55380564, 21.10532946,"6da8d9ca-a33c-4387-8d83-07a322b68c3a"
"2414","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.80,"2021-12-26T22:55:16.530Z",138.86702019,151.01598225, 43.21289873,      0,175.50000000,167.07812500,  5.00000000,252.01392040,214.02553121, 67.94352960,"7393f448-d76a-4672-be51-e6576ae57e5e"
"2415","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.20,"2021-12-26T22:51:26.954Z", 97.11619512, 88.22486491, 59.81226320,      0,  8.50000000,140.07812500,  7.81024968,  5.04462720, 91.88679308, 58.50837056,"77905e27-8a4e-4888-ae04-8a3faf75ea23"
"2416","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.50,"2021-12-26T22:46:15.003Z",264.81617629,354.71264899, 72.75130959,      0,269.50000000,355.07812500,271.11805547,200.17019768,293.70711217, 88.23016091,"7ec99c5f-584b-4bfc-938a-14ebebf18da0"
"2417","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.50,"2021-12-26T22:51:37.717Z", 21.09659464,147.85930815, 62.14476414,   2000,149.50000000,442.07812500, 36.49657518,153.43706508,425.97842944, 53.41686126,"91a48f28-b43f-4b06-9810-c865aae9ac1d"
"2418","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.80,"2021-12-26T22:56:11.526Z",  8.35362742,456.34270210, 59.12438651,      0,181.50000000,264.07812500,  5.00000000, 55.30265496,430.37417689, 37.42419064,"977f132b-1557-471b-bfc7-51225477cef0"
"2419","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.80,"2021-12-26T22:55:30.544Z",332.11612340,442.96188438, 54.74157263,      0,296.50000000,435.07812500,  5.00000000,292.04227147,421.18746179, 87.78694090,"a409b429-5221-40fd-9c9a-6e51eae0c5f2"
"2420","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.80,"2021-12-26T22:56:28.705Z",214.13143094,158.05714689, 46.63341196,      0,175.50000000,231.07812500,  5.00000000,177.71968963,228.24976046, 99.36534072,"a95e2b80-a26a-4266-80ad-02fe82f9a1a8"
"2421","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.20,"2021-12-26T22:55:46.136Z",250.56487772,283.76376001, 65.02811641,      0,297.50000000,185.07812500,  5.00000000,286.26681441,217.44170134, 98.14635592,"ab816611-ebb5-485f-b832-892382a22c88"
"2422","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.50,"2021-12-26T22:51:18.612Z", 64.85665746, 22.04334611, 66.59433132,   4000,284.50000000,469.07812500,  9.48683298,288.68396216,484.98571714, 39.78716858,"ad8e55a6-7e47-4748-ab38-97995d1c2b2b"
"2423","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.80,"2021-12-26T22:50:33.972Z", 75.68896102,313.43968008, 74.61862762,  31000,141.50000000,201.07812500, 22.13594362,122.34270357,195.73569496, 80.82640615,"c78c9197-ab14-47ea-9c55-012f349706e6"
"2424","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.80,"2021-12-26T22:56:32.888Z",185.31042899,114.72899602, 21.61843081,      0,191.50000000,112.07812500,  5.00000000,187.54538227,109.64539720, 51.43208342,"c9e2e631-b958-400e-b237-9db20c5a855e"
"2425","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.80,"2021-12-26T22:49:33.252Z",265.27888769,416.60170570, 43.60443933,  27000,266.50000000,419.07812500, 33.73425559,260.78861031,437.84972851, 81.95377221,"d0a4e98a-fb78-44a4-88b0-3ac0aafe458b"
"2426","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.50,"2021-12-26T22:49:54.817Z",307.01703274,440.20630731, 32.58834605,   1000,309.50000000,486.07812500, 38.89730068,298.52831701,478.48384057, 29.27872827,"d5e38a65-7b62-4239-b7fe-7e1b26e02abb"
"2427","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.20,"2021-12-26T22:55:57.455Z",335.96663291,449.44913939, 40.25431481, 100000,298.50000000,302.07812500,  5.00000000,290.93443718,298.92866542, 48.13593978,"dcae37e4-517d-453b-b056-09d28db82a1b"
"2428","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.20,"2021-12-26T22:54:58.828Z",240.40464388, 65.14576154, 76.42935659,      0,177.50000000,143.07812500,  5.00000000,189.02689520,103.92305568, 46.10213272,"df198a04-b25f-4a26-a814-ca2add290c31"
"2429","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.50,"2021-12-26T22:50:25.460Z",218.09215686,438.62271895, 75.80717525,  79000,153.50000000,459.07812500, 26.68332813,145.45205405,474.36421262, 96.90300293,"e3b1ad60-684f-4245-ae25-ec0b954402cf"
"2430","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.20,"2021-12-26T22:56:38.393Z",139.49109016,237.28988655, 96.34369771,      0,266.50000000,250.07812500,  5.00000000,266.60513183,249.55414712, 41.25917386,"e71d4274-4987-4f70-829c-2c75967de8da"
"2431","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.80,"2021-12-26T22:51:11.508Z",326.32213631,109.32440552, 83.03570472,      0,320.50000000,175.07812500,  5.00000000,313.30530757,177.29358855, 29.70918363,"f12d526c-b4d4-4ad8-a453-9b5bcf18ae2c"
"2432","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.20,"2021-12-26T22:56:23.608Z", 51.60456848, 69.09183953, 27.01492367,      0,157.50000000, 40.07812500,  5.00000000,161.91119070, 39.52548248, 87.13862941,"f4fed3b5-40bd-4f86-975d-5d8f11052501"
"2433","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.50,"2021-12-26T22:56:14.811Z",175.42765672,262.42575386, 94.25049876,      0,245.50000000,148.07812500,  5.00000000, 72.89193847,292.37933841, 62.61881977,"f7551258-f164-44df-92de-7236e6bca87e"
"2434","91.52.122.80","bjDcNlv9-wMqSdoOAA0AMYiwg9Zdit0XS-XM",0.50,"2021-12-26T22:48:20.806Z", 24.97861035, 57.24135086, 52.64143446,   1000,257.50000000,392.07812500, 44.65422712,255.01379182,388.12528733, 39.18993260,"ffab7c04-e8f2-4b5b-b187-8e91c7c2f33d"
"2435","212.102.59.237","rE9cz0Vl-rteGG7rf66SSunZShyo5ugb89cQ",0.50,"2021-12-27T00:37:45.055Z", 67.03864416,160.03940746, 81.59845695,      0,179.50000000,120.71875000,120.56948204,218.79037002,173.62896569, 28.02049464,"66125bec-babf-47de-b7ab-e89a74c7b09b"
"2436","212.102.59.237","rE9cz0Vl-rteGG7rf66SSunZShyo5ugb89cQ",0.20,"2021-12-27T00:37:19.753Z",350.52508817,347.02566133, 60.53849203,      0,232.50000000,152.71875000, 57.03507693,235.48257853,151.89981424, 73.89203097,"835dc648-84dc-4ce2-821c-be07a947f686"
"2437","212.102.59.237","rE9cz0Vl-rteGG7rf66SSunZShyo5ugb89cQ",0.20,"2021-12-27T00:36:11.235Z",131.05905412, 47.25250466, 31.50934716,   1000, 25.50000000,398.71875000, 81.00617260, 37.17445057,398.10062432, 81.08578787,"87b73067-243d-4f46-b7d8-2a921ba4e8a1"
"2438","212.102.59.237","rE9cz0Vl-rteGG7rf66SSunZShyo5ugb89cQ",0.80,"2021-12-27T00:36:32.104Z", 30.68669789,157.42061845, 64.46060322,      0, 28.50000000,153.71875000, 37.10795063,163.79210724,407.67993052, 89.57189121,"cfd98273-325c-4948-8e45-290e27d2a1af"
"2439","212.102.59.237","rE9cz0Vl-rteGG7rf66SSunZShyo5ugb89cQ",0.20,"2021-12-27T00:37:29.875Z", 86.79672552,400.79246634, 33.46416032,      0,221.50000000, 11.71875000,182.22239160,298.30053512, 25.10785989, 83.03186462,"ef1beb6a-d7b1-4d3c-9cc9-117e3d8d5eed"
"2440","64.180.190.9","sriBzUfK-Ua1ZNFm21JdVYDk-GqIPaAssZjY",0.50,"2021-12-26T22:41:30.339Z",324.21330611,299.54607755, 53.00419085,      0,328.50000000,325.23333740, 41.59326869,336.56051663,367.65651179, 66.25983295,"04efacf7-0136-4fda-b740-67dbf6d80b2d"
"2441","64.180.190.9","sriBzUfK-Ua1ZNFm21JdVYDk-GqIPaAssZjY",0.80,"2021-12-26T22:41:42.689Z",  0.73820163, 97.66531168, 53.67442761,   8000, 13.50000000, 94.23333740, 38.60051813, 36.42346878,114.57093161, 69.62662643,"71053e92-09e2-4a1b-a5e3-b416fa2f1d06"
"2442","64.180.190.9","sriBzUfK-Ua1ZNFm21JdVYDk-GqIPaAssZjY",0.20,"2021-12-26T22:41:09.561Z",234.46231800,434.26518709, 91.19725297,   1000,227.50000000,412.23333740, 41.86884283,227.46050816,413.18309307, 43.47204618,"73a34343-f7af-4050-bd6b-b2ce16281f33"
"2443","64.180.190.9","sriBzUfK-Ua1ZNFm21JdVYDk-GqIPaAssZjY",0.20,"2021-12-26T22:40:27.345Z",268.31578672, 90.83014054, 52.73800620,   1000, 17.50000000,292.23333740, 79.93122043, 19.35291472,294.19834429, 78.93332725,"86f5738b-c021-4cb0-82bc-1985f18a8380"
"2444","64.180.190.9","sriBzUfK-Ua1ZNFm21JdVYDk-GqIPaAssZjY",0.80,"2021-12-26T22:41:52.624Z",174.60799014,135.56958689, 24.64765730,      0,182.50000000,149.23333740,  9.21954446,198.02568242,172.01142435, 32.69479134,"a266ff9c-fd70-447f-9d92-0d7b8597ce0c"
"2445","64.180.190.9","sriBzUfK-Ua1ZNFm21JdVYDk-GqIPaAssZjY",0.50,"2021-12-26T22:40:03.081Z",311.82699313,162.44648597, 98.13028121,   1000,341.50000000,428.23333740, 36.67424164,352.65635165,429.07216747, 39.89574036,"a365387f-1f57-4eb7-b664-edd5f9cc6116"
"2446","51.175.12.89","3XcOzKUd-bYgnSFBnEyWWWlHH2lS6t8u8WwU",0.50,"2021-12-26T22:41:03.636Z",300.27993879, 48.97881080, 50.12483623,      0,199.50000000,252.28125000,  5.00000000, 90.92241515,438.17845738, 53.58270233,"04ff4157-fb12-4674-9ee1-2ac939c41018"
"2447","51.175.12.89","3XcOzKUd-bYgnSFBnEyWWWlHH2lS6t8u8WwU",0.20,"2021-12-26T22:40:59.156Z",156.30353574, 83.66494294, 62.41747603,      0,160.50000000,408.28125000,  5.00000000,246.47816258, 19.60598627, 51.43409541,"1bbe7762-5d9f-4f61-af01-d0089d622cc4"
"2448","51.175.12.89","3XcOzKUd-bYgnSFBnEyWWWlHH2lS6t8u8WwU",0.80,"2021-12-26T22:40:20.656Z",318.97529493,327.07426245, 42.18386654,      0,304.50000000,284.28125000,  5.00000000,257.88722282,107.28016056, 75.45251141,"20edbd42-0448-4068-b14c-ce639683a926"
"2449","51.175.12.89","3XcOzKUd-bYgnSFBnEyWWWlHH2lS6t8u8WwU",0.80,"2021-12-26T22:39:55.602Z",308.37014726,395.83253040, 32.17272706,      0,280.50000000,364.28125000, 70.60453243,284.89672221,386.35331976, 43.14715516,"2cbf9c08-7990-4414-9e6a-190477939b04"
"2450","51.175.12.89","3XcOzKUd-bYgnSFBnEyWWWlHH2lS6t8u8WwU",0.20,"2021-12-26T22:38:36.604Z",210.87696942,461.41241252, 40.95648601,      0,174.50000000,291.28125000,  5.00000000,163.38105270, 96.68856959, 74.02070341,"3d971e90-a71b-4fea-a029-68c52c60c9b9"
"2451","51.175.12.89","3XcOzKUd-bYgnSFBnEyWWWlHH2lS6t8u8WwU",0.80,"2021-12-26T22:39:27.979Z", 47.29953122,  9.42527932, 53.02316632,      0, 47.50000000, 36.28125000,  5.00000000, 38.71920762, 18.97664414, 95.82055799,"63c23799-b8d4-487b-acbb-d0dab970742a"
"2452","51.175.12.89","3XcOzKUd-bYgnSFBnEyWWWlHH2lS6t8u8WwU",0.20,"2021-12-26T22:38:51.226Z",  7.08904215,138.75661410, 75.71689295,      0,258.50000000,347.28125000,  5.00000000, 60.45305270,187.17591998, 22.01349726,"ab1473cd-80d0-4582-b8ee-9c41ed49385f"
"2453","51.175.12.89","3XcOzKUd-bYgnSFBnEyWWWlHH2lS6t8u8WwU",0.80,"2021-12-26T22:39:02.453Z",153.27419779,391.95712924, 81.11475919,      0,172.50000000,395.28125000,  5.00000000,195.05818937,390.41801297, 89.18665591,"becb4fd7-89b1-4379-8014-7669d1af4c6e"
"2454","51.175.12.89","3XcOzKUd-bYgnSFBnEyWWWlHH2lS6t8u8WwU",0.50,"2021-12-26T22:39:38.276Z",118.53932431,165.85468746, 52.61114106,      0, 66.50000000,168.28125000,  5.00000000, 75.76871377,165.80143153, 55.03159596,"e3db7c32-4741-42f1-94d4-bb534dcbd6c9"
"2455","51.175.12.89","3XcOzKUd-bYgnSFBnEyWWWlHH2lS6t8u8WwU",0.50,"2021-12-26T22:40:10.803Z",186.50019814,191.62324035, 72.67056138,      0,237.50000000, 64.28125000, 64.07027392,288.32882875,411.59031687, 48.54662292,"eae36875-3bc8-4472-92ff-202ae5786eba"
"2456","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.90,"2021-09-09T05:37:54.753Z",268.70177224,390.32719504, 74.18992628,      0,260.50000000,388.70312500, 33.54101966,230.77935935,400.77402280, 79.15549142,"0098e693-93ec-41e3-99af-0d83b37d2e54"
"2457","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.95,"2021-09-09T05:38:59.497Z", 22.79786955,190.11650091, 47.58519031,  76000, 20.50000000,181.70312500, 33.24154028,  0.40478942,206.53737189, 97.54146201,"03af52c7-5481-4030-a758-525bdfea7279"
"2458","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.95,"2021-09-09T05:38:53.594Z", 92.66613258,373.01863837, 43.61299480,      0, 62.50000000,368.70312500, 15.00000000, 34.50941015,376.54948298, 42.86616928,"0f586cd9-5fe8-4b61-9f07-501fc2718713"
"2459","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.90,"2021-09-09T05:33:49.193Z",158.86225506,463.17728208, 31.02138041,   2000,178.50000000,474.70312500, 24.75883681,184.08502859,475.92258511, 40.96578372,"13c2e620-6e40-4237-8f46-5fe93190c347"
"2460","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.80,"2021-09-09T05:34:07.920Z", 73.16325245,120.30123970, 51.47648105,   1000, 88.50000000, 48.70312500, 13.03840481, 72.27897322, 51.46313494, 24.46708853,"17a41362-7d20-464b-a1e5-dbbd42df6801"
"2461","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.90,"2021-09-09T05:34:46.094Z",  1.70736619, 14.14809926, 71.50422680,      0, 27.50000000, 40.70312500, 13.41640786, 38.13515747, 59.53730082, 51.56434470,"185c3924-de69-4bca-ba0a-4f8d567b1921"
"2462","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.70,"2021-09-09T05:37:11.257Z",290.86008894,210.84030011, 45.05313144,      0,229.50000000,201.70312500, 23.02172887,262.51419134,176.76350077, 67.83277711,"24043ab9-8e26-4d6e-925d-88d6afb0d199"
"2463","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.95,"2021-09-09T05:38:23.334Z",336.96074453,483.21973216, 37.75617522,      0,334.50000000,456.70312500, 27.51363298,332.48912781,467.18823348, 70.64322214,"255851ad-87b4-42a6-aa87-614fc42e4b2d"
"2464","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.70,"2021-09-09T05:37:27.785Z",100.71474779,162.18849350, 47.43784026,      0, 29.50000000,114.70312500,207.71133816, 61.30260318,198.70613229, 40.11928741,"2c6b2942-4d0a-4785-b8c0-22e7f6cc1ae8"
"2465","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.95,"2021-09-09T05:36:39.625Z",225.02816019,106.66466339, 34.05338115,      0,219.50000000, 81.70312500, 20.80865205,219.01270553, 60.53063197, 55.37309550,"353e1d93-9545-4774-8c28-ad60af81ef92"
"2466","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.90,"2021-09-09T05:37:46.306Z",276.85428181,249.42973587, 33.26144467,      0,293.50000000,243.70312500, 17.72004515,304.71396981,193.72565389, 61.30884234,"3e235d84-c752-4f18-8731-957330488089"
"2467","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.95,"2021-09-09T05:36:20.793Z",149.13676026,422.79224261, 71.46969920,      0,124.50000000,460.70312500, 12.04159458,126.13635221,469.31415580, 23.93395133,"41bd65c5-8362-4aec-b242-47a030326706"
"2468","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.25,"2021-09-09T05:40:33.086Z", 15.52393205,320.91165680, 48.05179173,   4000, 28.50000000,289.70312500, 33.61547263, 30.01898056,310.32516698, 58.59548514,"4968a4be-06e9-4bbc-93ec-73dcc6c09ae3"
"2469","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.95,"2021-09-09T05:38:45.887Z",104.38171250,187.20577817, 27.94877998,      0,120.50000000,186.70312500, 25.07987241,193.99684144,200.13508398, 81.68638136,"4a37ce93-f1e2-4926-afa6-280c5607c528"
"2470","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.85,"2021-09-09T05:40:58.514Z",177.79230988,456.87483761, 71.37511773,  18000,178.50000000,473.70312500, 33.24154028,204.36834374,463.22264992, 77.25719312,"4ca50d6b-52ef-4e22-a21d-cc2192227fd1"
"2471","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.95,"2021-09-09T05:40:03.150Z",333.04817947,245.99471445, 54.78692716,      0,251.50000000,162.70312500, 22.36067977,218.19201621,117.35631418, 66.48301536,"59c7685a-4485-483e-8894-622146d575f0"
"2472","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.20,"2021-09-09T05:38:13.580Z",121.78685877,443.38846407, 68.90009090,      0,257.50000000,316.70312500, 27.58622845,274.02814273,308.94945790, 59.67010856,"60ceb013-6db6-4a55-8518-f71be8f6efcc"
"2473","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.95,"2021-09-09T05:35:47.513Z",236.34407078,256.17709289, 31.83663332,   8000,240.50000000,250.70312500, 19.10497317,208.40241613,226.19951126, 62.72215139,"6c2267d5-9549-4974-831c-431f5afe50bc"
"2474","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.85,"2021-09-09T05:37:00.911Z",237.04539271,226.13103269, 80.96992971,   2000,273.50000000, 40.70312500,  9.84885780,270.75635291, 42.66139930, 25.95187907,"7336162a-d6bc-484a-bbbb-e148643b9595"
"2475","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.00,"2021-09-09T05:36:12.516Z",218.72186274,471.89728867, 91.45465996,      0, 38.50000000,244.70312500, 28.60069929, 55.21216657,259.74367361, 83.33714368,"770c6ff6-d5cf-4d4b-aa18-b7989a9a8aa8"
"2476","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.40,"2021-09-09T05:40:48.156Z",  1.29005761,206.20248317, 96.70915675,      0,107.50000000, 10.70312500, 43.93176527, 82.12425286, 20.20004571, 95.94581118,"7b018c8a-464d-4c6e-868c-7fd012222e52"
"2477","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.95,"2021-09-09T05:35:41.667Z",  8.66701755,447.59763256, 41.26314091,      0, 14.50000000,468.70312500,  9.05538514, 24.40067297,498.90496032, 38.39699595,"81a74cb2-b1ba-4a5b-b478-925a371dba15"
"2478","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.35,"2021-09-09T05:36:49.757Z",239.49799385,380.64965893, 44.04319709,      0,299.50000000,352.70312500, 28.84441020,296.67305967,319.91126391, 61.74539501,"8878e779-c8ae-4729-aee8-4c8e3be26d1e"
"2479","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.50,"2021-09-09T05:39:43.118Z",224.73777303, 62.08971899, 82.08096146,      0,263.50000000, 12.70312500, 46.57252409,268.11932795, 14.12849637, 85.92157592,"8c233295-f714-47e0-8478-c1856081b617"
"2480","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.90,"2021-09-09T05:39:15.102Z",323.43860144, 69.48673641, 29.05688441,      0,314.50000000, 80.70312500, 21.37755833,320.26846027, 65.38353448, 48.44009005,"909c1609-05b7-4c2c-81c9-89fcb0da8a34"
"2481","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.35,"2021-09-09T05:39:53.142Z", 56.28021386,363.85035425, 75.82665444,  12000, 39.50000000,299.70312500, 30.23243292, 47.00333156,270.27295206, 71.75312130,"a1da4355-f4e8-44fb-aeef-c1095716602a"
"2482","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.90,"2021-09-09T05:39:20.768Z", 50.58075892,233.41173051, 38.21945210,   7000, 42.50000000,240.70312500, 34.78505426, 34.14500675,278.18702562, 67.33870690,"a3f54bad-3854-4127-ae81-b4ccbb72d91b"
"2483","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.90,"2021-09-09T05:40:09.544Z",134.71427113, 63.57015063, 79.21247433,      0,133.50000000, 63.70312500, 21.26029163,135.59491286, 45.41424578, 27.22583127,"aa2f74b9-bf62-4908-9932-fdca9ff5edc2"
"2484","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.90,"2021-09-09T05:40:15.101Z",339.06412548,211.04797180, 26.31380519,      0, 94.50000000,349.70312500, 26.83281573, 83.09041625,353.55373821, 63.53573216,"b33e880b-68a6-481f-a542-8dafc4f70c1f"
"2485","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.55,"2021-09-09T05:39:38.796Z", 97.35125212, 28.51112458, 27.78489220,      0,254.50000000, 20.70312500, 30.61045573,224.16700916,  3.53253602, 83.41414162,"b674acb2-b1ff-4f0a-9ffb-1df03eaad26c"
"2486","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.30,"2021-09-09T05:37:20.999Z",352.93364511,354.92394116, 64.41750986,      0,298.50000000,293.70312500, 44.28317965,292.60039210,289.66112452, 51.80926493,"b6d3ac58-5d4a-417f-8ec5-46d8109b8861"
"2487","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.90,"2021-09-09T05:36:00.900Z",203.61225417,435.10225486, 48.80892111,  23000,190.50000000,418.70312500, 28.46049894,195.04364973,450.08022484, 78.66863214,"b9d1c4dc-6968-4254-9df6-2012651513d0"
"2488","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.95,"2021-09-09T05:34:55.598Z",346.58979182,407.38051937, 64.81334704,   9000,347.50000000,402.70312500, 17.26267650,348.33940058,403.13279523, 63.52503444,"bbf2d8e5-fe91-4d64-8731-8939420c33ad"
"2489","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.90,"2021-09-09T05:38:31.166Z",210.88067173,316.39347507, 92.33009235,   1000,202.50000000,318.70312500, 45.80392996,205.31952279,323.06530899, 46.86373226,"be48ff80-0c63-487a-aba2-29fc5f56725b"
"2490","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.90,"2021-09-09T05:40:53.085Z", 59.05708460, 97.72059873, 72.46832609,      0, 58.50000000, 11.70312500, 40.52159918,  8.57403136, 95.70601707, 94.75023045,"c6054d5b-2407-43d6-a3a5-c69d3db0083f"
"2491","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.90,"2021-09-09T05:37:36.375Z",268.31682567,490.73812587, 88.03340888,      0,300.50000000,436.70312500, 18.78829423,315.99919168,405.92979393, 64.36094017,"ccb0c4ed-7d7b-47bd-9b8a-30c27a194197"
"2492","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.90,"2021-09-09T05:34:35.926Z", 91.51035848, 92.86588383, 69.00505956,   2000, 35.50000000,126.70312500, 26.01922366, 31.34342548,131.08619193, 46.61874798,"d09f940e-8ccc-4996-b552-4c306d8e3eb2"
"2493","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.60,"2021-09-09T05:40:23.650Z",338.52033769,156.77217326, 40.43864692,  63000,301.50000000,141.70312500, 40.36087214,293.95283093,191.12054304, 95.23094469,"d5e1614a-38f9-497c-b4c0-25a2925886b5"
"2494","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.35,"2021-09-09T05:34:27.197Z",150.54550467,479.80196780, 59.43799842,      0,179.50000000,482.70312500, 15.26433752,170.69645397,470.06527046, 22.77831612,"d73a7db6-a9dc-4ef7-8b2c-21afbef9a84d"
"2495","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.90,"2021-09-09T05:35:12.347Z", 98.38921454,204.01030711, 68.11893311,      0,109.50000000,151.70312500, 13.60147051,187.62264193,152.34266567, 99.70555150,"dec9b54b-5010-46f1-bd4a-ef5839938d16"
"2496","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.40,"2021-09-09T05:38:38.704Z",217.79912555,404.33537591, 88.15834423,      0, 56.50000000,456.70312500, 33.10589071, 98.06732644,445.29110457, 66.82717477,"f0730278-6618-4dc8-83dc-859e2832bf59"
"2497","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.95,"2021-09-09T05:39:48.013Z", 91.65974359,258.87958880, 46.01768939,      0,159.50000000,194.70312500, 34.40930107,144.98446316,231.05876196, 67.20216058,"f9d1deed-6edb-4169-b115-46f73c9d27aa"
"2498","121.222.218.254","VuyOi08V-aB-GghMNR0qx9ptNz34zoDdwSmE",0.90,"2021-09-09T05:35:26.586Z",179.51315842,201.19234632, 88.97024042,   3000,168.50000000,252.70312500, 27.78488798,148.67842170,266.41828249, 52.96033495,"ffe2765b-a18c-4ff9-920e-ef22a7cf3c41"
"2499","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.20,"2021-09-12T03:12:17.555Z", 13.66487186,368.46142849, 49.28383541,      0, 46.00000000,352.08886719,  5.00000000, 55.30524463,355.89306216, 27.13496829,"1f9c44c4-ce99-4696-8012-661318043c08"
"2500","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.90,"2021-09-12T03:12:10.475Z", 88.42851418,142.32621877, 94.12029746,      0,130.09066772,177.07714844, 21.66882324,117.76437014,168.66500374, 69.23170702,"22e65653-5e76-4833-85b1-43d7bf243f64"
"2501","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.90,"2021-09-12T03:11:11.439Z",260.58608215,497.86023459, 53.32517108,      0,227.00000000,478.08886719,  5.00000000,164.74559167,462.32420438, 70.68121746,"2acd33ab-2531-41d6-b8ce-9298483793f0"
"2502","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.90,"2021-09-12T03:12:26.852Z", 95.75382288,264.71705935, 77.60533124,   2000, 48.38853073,254.20019531,  9.97172945, 40.73492957,262.80534178, 25.92235857,"2bde31a8-3b59-4e0e-b656-844fd9272e1a"
"2503","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.85,"2021-09-12T03:12:20.639Z",346.66981468,104.34072160, 34.78576753,      0,320.00000000, 95.08886719,  5.00000000,265.31960942, 46.59422565, 77.35792560,"31e8d64b-e259-43ed-838a-104d5222d687"
"2504","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.60,"2021-09-12T03:11:56.083Z",224.63558729, 25.54661316, 24.73129308,      0,239.14524841, 19.98681641, 11.15359606,259.56406048, 27.65820094, 29.68697301,"4a8c5318-a257-440e-b6ba-92ca597edc36"
"2505","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.90,"2021-09-12T03:11:00.332Z",284.73755895,250.69249780, 51.73802425,      0,183.72988892,114.16967773, 24.66256307,112.69812295, 14.55176015, 81.10600309,"4ad9b01f-40fa-4ead-b279-4556a07e746f"
"2506","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.55,"2021-09-12T03:11:24.263Z",186.37254610,479.38071522, 95.98577186,      0,169.16560364,324.92626953, 24.86838888,122.10026620,279.87682535, 48.50479635,"57da67f0-f1be-43eb-ace0-d3b1dfb4c166"
"2507","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.95,"2021-09-12T03:12:07.616Z", 27.43348941,150.31485311, 37.54485616,      0, 87.81868744,131.58471680, 20.60621566,121.00819785,119.37520066, 37.59058154,"6f0e8ee1-62c7-419a-ba31-bc0f3ef330f3"
"2508","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.95,"2021-09-12T03:12:14.061Z", 17.62083500,254.06999304, 73.35346152,   1000, 49.45421219,383.92382812, 40.59550517, 53.59651297,434.74129637, 31.36175010,"7aad579e-75db-4bf1-a4fb-faf015bcea10"
"2509","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.90,"2021-09-12T03:11:36.725Z", 62.90644053,312.14390058, 84.71073774,  20000, 46.25717926,269.48291016, 43.86741288, 59.33667434,241.22058274, 82.31079575,"7fc1f0e5-13c7-4391-b581-b38dacadad25"
"2510","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.25,"2021-09-12T03:12:23.978Z",231.93846859,110.08505917, 49.90747160,      0,330.00000000,  0.08886719,  5.00000000,292.47273887,315.56690748, 39.07509155,"872da1d5-9f83-4133-96a5-ea3fedc0445e"
"2511","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.90,"2021-09-12T03:10:13.963Z",136.96271838, 41.71961183, 20.15341142,  15000,129.38021851, 44.15454102, 11.33070299, 81.89289708, 59.17475216, 67.43609300,"898733eb-f973-4393-aafd-1987f17a232a"
"2512","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.80,"2021-09-12T03:12:04.558Z",334.11366934, 63.34150444, 43.75039548,      0,328.00000000, 65.08886719,  5.00000000,322.38828461, 48.59262347, 82.84119727,"8e21a6f4-6fb0-4f76-9416-bcd81d43fa0b"
"2513","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.95,"2021-09-12T03:11:41.014Z",239.91457659,274.86708804, 47.89359633,      0,243.00000000,272.08886719,  5.00000000,235.89075377,291.69478219, 73.14099876,"8edf0a2f-036e-4356-8ee8-9b9320317acb"
"2514","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.85,"2021-09-12T03:11:50.266Z",265.29723391,236.35196518, 37.20879818,   8000,259.03793335,233.23120117, 22.08454685,270.23947047,239.88118307, 64.13713661,"a46cb501-5484-4725-82e3-58263d744a7c"
"2515","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.20,"2021-09-12T03:11:18.328Z", 14.42987720,264.01317183, 89.44563363,      0, 66.14986420,216.88256836,281.92336611,102.94630497,285.75868550, 94.30932477,"a8e725e3-0078-40c7-8f0c-0baf92012694"
"2516","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.90,"2021-09-12T03:10:27.288Z",242.84304614,440.96635511, 90.51918575,      0,205.00000000,423.08886719,  5.00000000,166.01964828,394.20869120, 87.31417542,"abfbc7bd-984d-445a-9c38-fc91e6ee529b"
"2517","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.90,"2021-09-12T03:11:14.777Z",231.86480080, 76.33525704, 55.00632705,   4000,234.88250732, 58.72631836, 66.92605691,224.83970257,120.92903258, 81.61214339,"b4724bd0-45d6-44c3-93aa-6006bcb6fff8"
"2518","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.90,"2021-09-12T03:10:34.822Z", 51.56530752, 36.30177076, 58.40626754, 100000, 52.00000000, 34.08886719,  5.00000000, 47.61155456, 15.66263645, 99.80944433,"b6982a86-b487-480b-b9e8-5e6dd090e47c"
"2519","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.60,"2021-09-12T03:11:59.453Z",126.84657541,190.45123959, 40.99412390,      0,122.00000000,199.08886719,  5.00000000,140.06689216,178.16281991, 98.04317405,"e01d6db9-d2f2-48ce-8002-8954247086b5"
"2520","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.40,"2021-09-12T03:11:33.544Z",214.62131488,204.58170593, 53.51696692,      0,181.00000000, 93.08886719,  5.00000000,166.75140856, 80.23406276, 34.90871808,"e287e244-d76f-4233-89b6-a6303264ae2a"
"2521","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.40,"2021-09-12T03:10:51.443Z",329.94140239,367.30484452, 98.68821470,      0,282.00000000,398.08886719,  5.00000000,252.23232146,407.93955567, 67.46611169,"ee3acaa3-a24d-4fdb-b694-06077e565da2"
"2522","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.90,"2021-09-12T03:11:06.373Z",225.76680823,247.54352935, 48.17410600,      0,211.00000000,272.08886719,  5.00000000,224.21890357,295.29080894, 49.71353936,"f1872c3f-1098-4203-a4b6-b0894d3f99df"
"2523","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.85,"2021-09-12T03:12:02.112Z",148.21832841,421.79582277, 45.07448242,      0,142.52359009,418.04296875, 21.55232993,188.08358725,404.33588989, 91.85529223,"f2b29000-2e93-429a-85cb-b80b293345ed"
"2524","58.84.76.28","IyvZAJC8-Ut9C0fL4h-3LpA6LSCjUeWwm50A",0.90,"2021-09-12T03:11:29.442Z",305.77478500,133.76250181, 94.06156141,      0,308.05920410,272.32641602, 46.27198358,314.86318387,285.55889963, 24.30378419,"fdbe356b-85e0-43a2-8f90-9aade183e60d"
"2525","45.93.41.222","dpMxlFzh-XwQQgUapBlD8nm8VN3VES4C-j5o",0.80,"2021-12-26T23:02:56.694Z",272.96702227,459.28857406, 69.29019335,      0,268.39996338,458.51249695,  5.00000000,264.64620527,458.28731105, 99.50607017,"029cef9d-72a7-4d87-97c8-9cd52d04cde5"
"2526","45.93.41.222","dpMxlFzh-XwQQgUapBlD8nm8VN3VES4C-j5o",0.80,"2021-12-26T23:00:22.436Z",344.84412226,414.09354748, 75.27752457,      0,345.39996338,408.51249695,  5.00000000,335.54535312,341.89527239, 78.83672314,"0972f378-5217-4d85-850c-7a212d6cdd79"
"2527","45.93.41.222","dpMxlFzh-XwQQgUapBlD8nm8VN3VES4C-j5o",0.80,"2021-12-26T23:02:25.488Z",315.82632246, 65.05795075, 52.83866825,      0,308.39996338, 68.51249695,  5.00000000,259.03268918, 73.62363586, 60.42508420,"2e794593-15ae-44ca-b14e-5b6b7f6e92ae"
"2528","45.93.41.222","dpMxlFzh-XwQQgUapBlD8nm8VN3VES4C-j5o",0.80,"2021-12-26T23:03:25.100Z", 70.92376739,379.66913385, 73.51094568,      0, 80.39996338,293.51249695,  5.00000000, 96.66335671, 78.38641819, 40.38569737,"4212b93e-3de0-4936-87cd-32ca7211f95d"
"2529","45.93.41.222","dpMxlFzh-XwQQgUapBlD8nm8VN3VES4C-j5o",0.50,"2021-12-26T23:02:14.271Z",293.88482988,286.55200748, 69.31903719,      0,231.39996338,298.51249695,  5.00000000,163.30112895,299.23099370, 38.64515154,"4ba1ec31-ce37-47e6-9835-f0d0ed31aa16"
"2530","45.93.41.222","dpMxlFzh-XwQQgUapBlD8nm8VN3VES4C-j5o",0.50,"2021-12-26T23:00:46.808Z",287.01584380,356.26931353, 40.83161622,      0,269.39996338,357.51249695,  5.00000000,261.63570411,353.68412936, 30.85073826,"575c8e4d-62f3-4a91-8eb3-d208a7774754"
"2531","45.93.41.222","dpMxlFzh-XwQQgUapBlD8nm8VN3VES4C-j5o",0.50,"2021-12-26T23:01:07.134Z",141.31334635,480.65518070, 57.73076949,      0,153.39996338,486.51249695,  5.00000000,164.45975615,493.62037596, 21.06751031,"5b171785-28a2-4e66-be37-fdff83372c51"
"2532","45.93.41.222","dpMxlFzh-XwQQgUapBlD8nm8VN3VES4C-j5o",0.50,"2021-12-26T23:01:49.375Z",339.10410601,181.86694873, 35.15438631,      0,273.39996338,192.51249695,  5.00000000,204.90085043,198.91129561, 32.23778878,"5b900a71-1260-4b62-9a2b-3fe4ecb2b4a5"
"2533","45.93.41.222","dpMxlFzh-XwQQgUapBlD8nm8VN3VES4C-j5o",0.80,"2021-12-26T23:02:44.568Z",252.43269106,410.35597224, 59.68009252,      0,222.39996338,460.51249695,  5.00000000,214.98034311,466.33741232, 21.11420042,"73b4430e-00ce-413e-a544-0da6a4ce785a"
"2534","45.93.41.222","dpMxlFzh-XwQQgUapBlD8nm8VN3VES4C-j5o",0.50,"2021-12-26T22:59:53.772Z", 85.51397527,292.40547134, 49.80623661,      0, 76.39996338,259.51249695,  5.00000000, 69.68703916,232.39896080, 77.44599915,"78745589-c1c2-4b7a-a451-e9b1fe043941"
"2535","45.93.41.222","dpMxlFzh-XwQQgUapBlD8nm8VN3VES4C-j5o",0.20,"2021-12-26T23:03:05.605Z",144.99364958,278.50369511, 23.75284541,      0,220.39996338,396.51249695,  5.00000000,268.42990860,453.32688271, 53.28291165,"b78a23ce-2ce0-4e26-8718-64f2bfd49e3c"
"2536","45.93.41.222","dpMxlFzh-XwQQgUapBlD8nm8VN3VES4C-j5o",0.20,"2021-12-26T23:01:32.439Z",300.75701843,341.27871449, 61.69124128,      0,136.39996338,300.51249695,  5.00000000, 95.37747470,287.23777947, 80.58292872,"ccb04e98-2d6d-424a-bb2f-52c6baf2adf5"
"2537","49.204.134.40","OYcntazB-rTYe_mO3JapAxu92OcJ0culphXM",0.20,"2021-12-27T05:54:29.421Z",305.65928908,308.40189017, 94.69767310,      0,196.50000000, 13.23333740, 11.66190379,229.49219130,  9.32528313, 69.69043754,"6393eae4-f3bc-4ebd-9c6b-49de0dc36297"
"2538","49.204.134.40","OYcntazB-rTYe_mO3JapAxu92OcJ0culphXM",0.20,"2021-12-27T05:54:08.368Z",267.34292198,100.70098599, 66.67870843,   1000,159.50000000, 99.23333740, 45.22167622,184.10903112, 64.84549170, 41.22390721,"ede2f327-b521-467b-a9b8-27f1432bb13e"
"2539","190.142.219.196","qBFzdbWa-NoiS32XivGPD7d3mICWLLcp-sjs",0.20,"2022-01-07T05:23:53.139Z",206.37316811,167.93201291, 89.69795892,      0, 35.50000000,114.07812500, 71.44928271,  7.59041053,131.26102503, 53.25307247,"87a43c78-973a-4c10-ac98-f314089fa390"
"2540","206.180.131.16","E3i3xKwI-OjrAQrHKR0UVg5TLLa-hiiLu0M0",0.20,"2021-12-26T23:17:23.255Z",247.84673894, 75.65583966, 48.89845826, 100000,236.85546875,215.66796875,  5.00000000,237.59936243,212.46010318, 20.62111629,"5ce0a1df-469f-43c8-9874-a99a01def0ce"
"2541","206.180.131.16","E3i3xKwI-OjrAQrHKR0UVg5TLLa-hiiLu0M0",0.20,"2021-12-26T23:17:18.056Z",208.99242087,494.83064250, 83.07710655,      0,214.85546875,287.66796875,  5.00000000,211.89527535,285.94391668, 23.06972551,"610d8299-b949-472f-9cd5-5a292e4d5ae5"
"2542","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.75,"2021-09-09T06:15:23.207Z",191.05971323,158.38496529, 54.93185498,   1000,141.50000000,142.10000610, 33.28663395,118.27840340,161.13963886, 37.93838304,"004f9aa9-b3b7-4325-b587-c29e76b64c78"
"2543","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.90,"2021-09-09T06:15:17.529Z",222.49753797,489.08783109, 79.59214343,      0,281.50000000,491.10000610,138.23168957,264.33464184,452.53737221, 41.02930138,"0148fc1a-9199-445d-933a-1461a077e6bb"
"2544","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.90,"2021-09-09T06:15:59.020Z", 33.64172485,253.71977015, 88.33137853,      0, 11.50000000,195.10000610, 35.46829570, 23.44419125,182.31349215, 72.55933848,"0ac83739-44a7-4abf-b024-105a82f4f372"
"2545","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.95,"2021-09-09T06:13:49.489Z",  0.92155576,469.58516130, 20.13654725,      0, 41.50000000,368.10000610, 23.43074903, 43.65926865,122.49089578, 64.33049188,"0e6fc87b-9890-4c02-9091-fe8b831b769e"
"2546","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.95,"2021-09-09T06:16:23.207Z", 87.51961557,442.47456297, 24.30891650,      0, 63.50000000,432.10000610, 49.92995093, 17.67664720,387.53322085, 90.96914828,"1260721c-8c18-40a2-908c-29d5444eaf7a"
"2547","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.90,"2021-09-09T06:13:41.180Z",228.88799461,440.96404530, 39.74563840,   7000,213.50000000,434.10000610, 38.01315562,217.22079547,424.79628473, 68.43888058,"15f8ae7f-8a5a-47d9-acb0-f289a0536e8e"
"2548","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.25,"2021-09-09T06:13:28.833Z",244.91741673,260.48386304, 90.93996715,      0,228.50000000,193.10000610, 27.58622845,243.78216499,169.80494864, 68.81485473,"1ac80719-0ee1-4dd6-bf0f-64b244cce315"
"2549","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.90,"2021-09-09T06:17:25.489Z",209.17304838,422.33453233, 90.37661036,   1000,118.50000000,335.10000610, 43.84062043, 96.14155973,313.67271911, 28.45537092,"1e0c5ca4-e120-41d2-87c8-18052ed09700"
"2550","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.95,"2021-09-09T06:12:06.356Z",145.00738035,467.75329515, 65.79136382,      0,131.50000000,439.10000610, 29.73213749,159.20600803,398.89782554, 96.90595566,"1ee08b7a-57c8-40e5-91c5-94c82dc5ebe2"
"2551","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.95,"2021-09-09T06:13:35.879Z",333.31083985,202.20732982, 56.30595053,      0,313.50000000,178.10000610, 24.04163056,284.12930536,195.70274896, 77.02964815,"359e75f5-c87a-4e7a-8a5c-9d51abfe1a34"
"2552","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.95,"2021-09-09T06:15:30.598Z",106.54058899,342.95494539, 53.54996715,      0,100.50000000,337.10000610, 27.58622845,110.64491055,368.21773369, 88.99777170,"3a8d501e-8582-4e7e-b06f-7223d79d6406"
"2553","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.90,"2021-09-09T06:17:31.688Z",268.22793476,321.31132162, 97.77173940,      0,286.50000000,360.10000610, 54.56189146,300.73598510,384.23252881, 51.61537349,"443e60f4-c95e-41fc-9fc2-55ae4035f9ad"
"2554","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.75,"2021-09-09T06:14:55.415Z", 46.82721986,184.02944924, 41.02055271,      0, 43.50000000,194.10000610, 10.29563014, 52.88301273,259.04662625, 76.95544104,"4497b85d-47d6-4433-b666-3714fd4bd7bf"
"2555","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.95,"2021-09-09T06:11:13.034Z",294.25191983,208.32232894, 97.09472514,      0,254.50000000,237.10000610, 48.37354649,255.40889615,286.69203927, 55.85745838,"485e7928-b692-45cb-b68a-bf5ebbb7f551"
"2556","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.95,"2021-09-09T06:16:48.915Z",106.08448626,485.08281584, 92.76374901,      0, 94.50000000,385.10000610, 38.94868419,106.69511884,484.87374645, 64.34343741,"4b4bd463-2b9a-4763-9a97-b234e4cecea3"
"2557","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.90,"2021-09-09T06:12:50.959Z",273.82640076,392.95035662, 30.52717571,   2000,234.50000000,395.10000610, 20.51828453,244.20178365,403.51654541, 40.85325840,"5b71fe95-771f-4098-9906-f20d529e521a"
"2558","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.25,"2021-09-09T06:16:05.399Z",144.57631138,441.29348729, 29.47131851,      0, 55.50000000,445.10000610, 40.45985665, 80.96236309,463.98510014, 83.75500425,"5df62be2-2ae8-433f-91df-c2e035ad83f1"
"2559","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.90,"2021-09-09T06:11:54.417Z",255.28098570,476.98913666, 52.43471867,  33000,249.50000000,457.10000610, 26.17250466,236.21708396,434.58831008, 82.43304072,"5f4eb824-4821-4fa2-8a4c-60d0da5ce8b1"
"2560","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.50,"2021-09-09T06:14:41.009Z",291.15234218,329.53271110, 61.64875653,      0,219.50000000,281.10000610, 17.69180601,246.21704541,308.28841401, 50.48459335,"61c2f2cc-e38c-4a61-b95d-e4d6f34aaa5f"
"2561","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.30,"2021-09-09T06:16:54.900Z",226.58223247,296.17720079, 32.87996752,      0,239.50000000,223.10000610, 25.80697580,244.14807769,268.04627051, 93.28231584,"621420f7-7570-4795-9480-15cbd4fad29d"
"2562","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.95,"2021-09-09T06:15:47.790Z",223.75214145,139.59066362, 88.20649652,      0,231.50000000, 91.10000610, 30.52867504,268.56988425,137.05456027, 85.92153781,"63b37461-4226-429f-9d78-0f60e4b6b810"
"2563","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.90,"2021-09-09T06:12:13.982Z",188.35781830,168.54870073, 44.27188627,      0,190.50000000,171.10000610, 18.35755975,169.24088755,148.77131714, 41.26760345,"674799bf-774b-4cb5-87c1-3183705158e4"
"2564","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.30,"2021-09-09T06:14:34.037Z",298.39489227, 89.26689569, 85.48842279,      0,168.50000000,207.10000610, 34.20526275, 13.01739392,178.28507651, 23.07205169,"6b6628b3-944e-4000-8a92-c91cbd139cd1"
"2565","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.70,"2021-09-09T06:11:43.141Z", 91.12907449, 19.20111111, 57.81448467,   4000, 70.50000000, 32.10000610, 23.02172887, 96.64132429,  8.74150816, 53.33504448,"726b626d-deb1-4bea-98da-e48c865fab14"
"2566","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.45,"2021-09-09T06:15:35.811Z",  3.98618082,226.37631986, 30.44357156,   1000, 16.50000000,280.10000610, 23.32380758,  7.57319725,274.98010645, 29.87290440,"79237044-c20c-41d9-bf05-44a9d9c65c49"
"2567","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.40,"2021-09-09T06:17:00.866Z",132.72587202,131.52219360, 78.19872420,      0,280.50000000,201.10000610, 80.00000000,335.88828299,228.70378946, 73.83996935,"7c75180a-97ec-4a98-9645-987417d45a39"
"2568","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.95,"2021-09-09T06:16:43.281Z",328.11379918,309.61524253, 48.33596631,      0,315.50000000,322.10000610, 32.20248438,301.70721375,367.79064901, 62.66636888,"7fafd8c8-e997-44e1-8901-1c2b546248c0"
"2569","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.95,"2021-09-09T06:16:16.481Z",208.60836563,425.62958202, 20.84430554,   3000,205.50000000,429.10000610, 25.49509757,215.33777313,433.90086960, 49.09243290,"826a68c5-de7a-4897-a1b1-cfa58f616e8c"
"2570","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.90,"2021-09-09T06:16:30.302Z",344.95185705,162.58241147, 23.53572180,   2000,343.50000000,161.10000610, 21.95449840,348.75040390,169.87183586, 38.33850957,"8495e991-f308-4f1f-9c7d-507b3a50aca6"
"2571","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.05,"2021-09-09T06:15:53.679Z", 46.45057202, 94.43017876, 68.82371562,      0, 59.50000000,330.10000610, 37.64306045, 20.54285378,441.09532687, 53.76575726,"8a0377bb-7dec-457e-9325-3f2e32af2b99"
"2572","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.90,"2021-09-09T06:11:28.185Z",283.39313230,499.93051990, 59.15564161,   1000,268.50000000,457.10000610, 48.79549160,326.02771939,481.04597601, 45.54851971,"8a787cf4-3c3b-4dc6-b6ac-dc9c820d5063"
"2573","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.35,"2021-09-09T06:14:28.987Z",153.81291246,188.84689618, 53.74386167,      0,175.50000000,358.10000610, 14.31782106,221.63302245,443.91573048, 38.99936094,"8ee379e0-5809-4a05-a8bb-65e872d0750d"
"2574","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.25,"2021-09-09T06:14:47.463Z",324.53452427,407.20080990, 51.25663673,      0,127.50000000,290.10000610, 65.43699260, 88.99152452,238.10979372, 81.46630533,"907c44ef-1497-4652-9c3a-498366488aab"
"2575","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.95,"2021-09-09T06:17:36.955Z",230.43359988,295.74053188, 89.88781689,   3000,299.50000000,268.10000610, 42.63801121,344.43375922,262.23086980, 59.57679949,"93a48fd5-fac1-491a-8ee0-f12d99a3642d"
"2576","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.55,"2021-09-09T06:14:22.526Z",331.73850277,439.10436570, 44.76216130,      0,277.50000000,411.10000610, 21.40093456,216.52541464,391.07818967, 59.97564680,"98c929a7-9721-4962-99a2-97302f84edae"
"2577","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.90,"2021-09-09T06:13:15.640Z",211.34635860, 42.22962232, 72.01850918,      0,190.50000000, 30.10000610, 21.26029163,196.64816063, 41.97306955, 22.39002715,"9da12f16-b8bd-4a84-a55c-c3794e050662"
"2578","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.95,"2021-09-09T06:12:20.844Z", 70.19243438,429.06411374, 33.50248376,      0, 59.50000000,426.10000610, 22.20360331, 14.64304174,447.31274863, 97.87357823,"9fa1929f-53a1-49ca-a2b6-d0347fdb5a3f"
"2579","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.90,"2021-09-09T06:15:01.636Z", 17.31029047, 33.32639902, 45.96839577,  15000, 13.50000000, 40.10000610, 53.15072906, 67.26673611,110.28033300, 83.68489920,"a88405b6-f048-4a8f-9ad7-c3846eaf6564"
"2580","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.95,"2021-09-09T06:12:42.319Z",191.26842513,182.26135875, 38.49028481,      0,157.50000000,140.10000610,116.04309544,187.75289525,167.47154961, 59.85905604,"a9018797-bcb4-4fbb-84a0-774b9e98ee16"
"2581","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.90,"2021-09-09T06:17:12.164Z",302.62099245,424.51445878, 81.76917193,      0,303.50000000,383.10000610, 85.44003745,349.52989089,415.73203547, 59.91621837,"ae810401-97e6-41a4-a851-1faf6d03cd0d"
"2582","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.65,"2021-09-09T06:10:49.551Z",256.20584338,193.49116287, 72.74455819,      0,152.50000000,108.10000610, 63.63175308,109.56787731,191.93722930, 70.91565974,"c90931cb-8edc-4e81-a4cb-2c42c656b980"
"2583","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.95,"2021-09-09T06:16:37.483Z",164.88842826,221.45883146, 71.49800886,      0,123.50000000,191.10000610, 34.66987165,182.71158380,234.32124039, 47.50642271,"ccfa5ac6-a7d8-423e-aa2e-7d8e018ad1fb"
"2584","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.90,"2021-09-09T06:13:56.375Z",205.86090589,445.67193260, 92.97662392,      0, 37.50000000,235.10000610, 35.84689666, 26.30683300,268.95447231, 69.17501994,"d226350f-ad22-46a3-bfdd-e93fb2fb7e5b"
"2585","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.90,"2021-09-09T06:15:43.146Z", 71.02538732, 92.26572221, 75.91487950,      0, 70.50000000, 20.10000610, 48.41487375, 96.57531059,  9.20748566, 37.52641527,"d66e1e0c-acc0-4442-8397-ec5bdac21076"
"2586","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.45,"2021-09-09T06:13:06.262Z",264.92168588,358.89621412, 64.31465713,      0,147.50000000,465.10000610, 16.55294536,147.50893850,468.29335202, 30.11708149,"d9c88ef8-27fc-4e92-bfab-7122b863598e"
"2587","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.95,"2021-09-09T06:12:31.839Z",193.73291775, 88.82095341, 45.33725099,      0,199.50000000,107.10000610, 16.64331698,191.46912590,124.23240529, 45.60498640,"dd86c6db-0aae-4001-a9c8-575209597df7"
"2588","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.95,"2021-09-09T06:17:18.439Z", 46.12600274,104.79595146, 39.76880599,      0, 70.50000000, 57.10000610, 37.48332963,150.18623356, 25.00975410, 67.41866445,"e3fc4e88-8c18-4594-8954-4284ef670dca"
"2589","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.25,"2021-09-09T06:17:06.129Z", 32.14028103,321.21277753, 76.46881138,   1000, 38.50000000,299.10000610, 52.32590181, 46.98479499,314.09604789, 57.60619299,"e42d8132-0cb9-4b4e-bad3-c92a506e73c7"
"2590","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.55,"2021-09-09T06:16:10.670Z",280.62460073,196.26168457, 92.29830816,      0,137.50000000,178.10000610, 34.43835072, 27.13274207,169.25947305, 80.55532801,"f3058e2d-eb10-4995-8515-6df8a0e8ba3d"
"2591","144.134.163.87","Lr4d1uUN-w0i3S2p4WXnI3exi7m9CiV9VeaY",0.75,"2021-09-09T06:13:21.158Z", 68.82074054,249.33196710, 49.69027521,      0,118.50000000,269.10000610, 17.80449381, 77.45951109,253.86846979, 57.77573551,"f6f83c67-5eba-436a-8784-4ff88e209863"
"2592","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.80,"2021-12-27T05:47:21.840Z",190.53836955,170.25251478, 30.61283843,   8000,188.50000000,173.43334961, 22.02271555,185.85442677,167.61699849, 63.56960170,"0c607496-e835-4b89-b0ab-3e5b94628391"
"2593","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.80,"2021-12-27T05:46:58.283Z",316.08757406,321.27238008, 39.95895412,      0,316.50000000,325.43334961, 19.41648784,295.83076003,346.38937592, 98.18936647,"210e5627-4149-4602-815a-5114d0421c68"
"2594","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.50,"2021-12-27T05:47:31.273Z", 43.08481174,230.41300310, 57.84969409,      0, 40.50000000,386.43334961, 27.58622845, 38.30119673,383.59738586, 31.85644083,"47da2af8-a249-476a-9d9c-3d6791e7fc63"
"2595","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.80,"2021-12-27T05:47:16.895Z", 91.88483565,305.59300698, 27.16985371,      0, 93.50000000,305.43334961, 17.02938637,114.87254036,204.31919189, 62.21650894,"4b7406b5-ad43-4d9c-bc61-75be3b2f1f94"
"2596","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.50,"2021-12-27T05:46:47.574Z", 51.62797041,462.52421448, 82.31798944,   2000,338.50000000,194.43334961, 29.00000000,351.75064459,195.27235500, 48.86795385,"5424edcb-ff72-4826-9faa-633f536de012"
"2597","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.20,"2021-12-27T05:46:02.926Z", 40.90756146,111.90920595, 83.10016289,   1000,280.50000000,475.43334961, 27.65863337,280.87347659,477.03879073, 26.21536505,"589c288b-5a6b-48c5-bc0d-dcd37d6c40ba"
"2598","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.80,"2021-12-27T05:48:13.483Z",151.56938540,124.42280719, 37.79555670,   2000,141.50000000,130.43334961, 21.47091055,129.86299492,132.04466381, 40.75707321,"6a7a27fb-d85c-4f2e-b1a8-5a46f0db7d95"
"2599","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.20,"2021-12-27T05:46:15.130Z",245.91426551,268.19590895, 60.11097412,   1000,224.50000000,109.43334961, 82.80096618,219.13764845,100.00959830, 85.15691042,"8f639347-bb7a-4086-8753-fcea85e07993"
"2600","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.20,"2021-12-27T05:46:27.222Z",329.90526478,388.32911046, 50.67853139,      0,316.50000000,399.43334961, 21.63330765,294.84056834,430.36639800, 68.18708536,"9af143b6-2fe9-4b62-8c5e-b67c80f9e7fa"
"2601","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.20,"2021-12-27T05:45:46.756Z",279.79513419, 47.00221131, 80.15550425,   1000, 47.50000000,139.43334961, 34.17601498, 44.86185527,142.86212293, 34.40095115,"9e382411-74d4-47ee-83fe-e7cb7d59f3c3"
"2602","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.80,"2021-12-27T05:47:58.946Z",227.23454967, 69.47964738, 66.85694143,  16000,266.50000000, 58.43334961, 55.02726597,322.30597305, 53.46960568, 85.59162499,"b431e9ed-29ee-44a0-ad4b-dd421fabcbcc"
"2603","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.20,"2021-12-27T05:47:46.631Z",149.23005063,130.14078314, 66.87379633,      0, 93.50000000, 95.43334961,346.41737832,161.04839608,249.86396545, 33.48771483,"bedd1e76-37f8-4b49-8e4e-b04929e86f6b"
"2604","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.20,"2021-12-27T05:46:36.648Z",172.04630216,252.21293897, 95.92928385,   1000, 19.50000000,435.43334961, 63.89053138,  9.95332486,428.66442400, 65.23214694,"c3b998b3-a432-47d8-b480-fc11b77f7eb4"
"2605","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.80,"2021-12-27T05:47:38.396Z",161.29822516,150.57262104, 35.69339747,      0,151.50000000,150.43334961, 20.88061302,127.39990925,141.48474637, 45.41055222,"c4f1dad9-1a6c-4631-99d1-b6e937296b5f"
"2606","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.80,"2021-12-27T05:47:05.282Z",225.02405983,342.92932248, 27.26532289,      0,229.50000000,344.43334961, 23.43074903,211.49546509,329.31357197, 54.03901445,"c789bb73-b285-4ac1-aaae-0cbf371cabc5"
"2607","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.80,"2021-12-27T05:47:53.852Z", 76.60294160,373.84877904, 87.60495137,   1000, 44.50000000,425.43334961, 32.44996148, 34.84147083,436.88725265, 39.04393782,"c8302646-3fc8-4bb1-99c6-941ce1feef18"
"2608","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.50,"2021-12-27T05:48:08.956Z",163.34033428,205.71347406, 51.46613627,      0,166.50000000,228.43334961, 22.82542442,167.69281054,225.78968080, 34.12340964,"df31c3c9-4feb-4726-ab0a-01d19cab7b3e"
"2609","124.168.55.32","eXl9Bqap-fAcHMhCvEI5FsYo_Iqu6z18Vh7E",0.50,"2021-12-27T05:47:43.246Z", 24.79545746,206.64844097, 67.25696364,   1000,224.50000000,266.43334961, 36.40054945,223.13222428,260.14049173, 38.08807950,"e0b32a3d-e548-407c-b1b1-925c249d8d90"
"2610","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.80,"2021-12-26T22:41:17.953Z",219.13773541,426.31607493, 34.68190606,      0,104.50000000,386.07812500, 49.57822102, 41.12464466,362.96830456, 76.04269941,"025a23ec-9169-4b4b-8656-bf84c40ad7c9"
"2611","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.80,"2021-12-26T22:42:50.017Z",235.42307267,389.94651917, 87.80116430,      0,194.50000000,393.07812500, 60.03332408,171.14384023,401.74805432, 45.17682176,"21b52dac-50d7-43bb-a7b0-38ab02ac9570"
"2612","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.20,"2021-12-26T22:45:58.162Z",140.55457012,423.43174356, 24.64006605,   4000,131.50000000,420.07812500, 36.71511950,128.53055177,426.37514235, 59.27386058,"284b7590-14f8-4509-b797-1c0f8d92f50d"
"2613","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.20,"2021-12-26T22:40:21.322Z", 81.50473250, 49.90049894, 89.21956237,   1000,233.50000000,143.07812500, 31.30495168,231.94912120,140.64163826, 29.39497894,"349fd6c6-d7dc-4ec8-b06a-ae165fbffc2c"
"2614","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.50,"2021-12-26T22:45:00.011Z",219.20180607,143.36914264, 92.75404244,   4000,151.50000000, 26.07812500, 55.90169944,161.51974134, 10.14871231, 72.01216474,"3b2bf9b0-863b-435b-9824-c2fa07e173c4"
"2615","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.80,"2021-12-26T22:43:24.953Z",271.54136433,247.04780136, 85.29001875,      0,199.50000000,217.07812500, 42.54409477,133.65046547,186.60912199, 77.80920524,"4e7315a0-7f25-4d39-9202-ab2d281d42d4"
"2616","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.80,"2021-12-26T22:39:37.546Z",226.14881540,124.03314076, 38.51409517,   5000,221.50000000,126.07812500, 60.20797289,213.73004567,141.74349904, 78.54354998,"5b958fd3-51dd-4201-9e83-a763343b9233"
"2617","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.50,"2021-12-26T22:41:06.988Z", 82.02577759,166.81250625, 87.98696647,      0,140.50000000,207.07812500, 75.71657678,169.34324078,226.12403784, 38.17387398,"656fd41c-bb4a-4d91-bd29-70d503952def"
"2618","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.20,"2021-12-26T22:45:18.736Z",253.73474358,471.94300231, 43.48077213,  11000, 47.50000000,189.07812500, 38.83297568, 41.42910253,200.11525572, 74.06320421,"72f70be1-6774-4a68-bf0a-fb1f3427d6ca"
"2619","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.20,"2021-12-26T22:46:26.395Z",256.56662612,378.85554728, 58.92829353,      0,314.50000000,431.07812500, 25.00000000,286.70366363,401.74812561, 27.28178120,"7ddfc84f-7e39-4eda-af3d-2c4f20a43002"
"2620","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.50,"2021-12-26T22:43:06.867Z",182.81727375,304.72686891, 85.18446312,      0,155.50000000, 40.07812500, 38.01315562,152.19499194, 26.51676454, 94.27206928,"8701cbaf-ab5c-41a1-9a9d-5f6261ea4446"
"2621","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.80,"2021-12-26T22:40:57.100Z", 27.15942531,325.53633319, 33.56907168,      0, 29.50000000,325.07812500, 33.94112550, 72.50674877,119.90877036, 99.18932822,"89f64d44-8c3e-41b7-96d8-179a9f020db4"
"2622","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.80,"2021-12-26T22:40:05.943Z",347.95190613,202.83468332, 72.16241083,      0,263.50000000,148.07812500,121.49074039,199.62354711, 98.84435504, 57.46254704,"921e5854-cc6d-4e68-a2b1-47553c6c415c"
"2623","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.50,"2021-12-26T22:45:34.324Z",127.61639847,107.90816341, 43.10530130,  63000,137.50000000,256.07812500, 37.16180835,159.41071622,280.89761933, 94.30446701,"94acea84-8537-4e7f-96d4-c68fd96e63e2"
"2624","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.20,"2021-12-26T22:45:12.576Z",282.36919071, 29.27961513, 52.46256456,   8000,299.50000000,195.07812500, 55.07267925,314.29275733,194.59095007, 79.08571655,"9aa41126-9125-4ec8-ad57-37c3c1ec1c29"
"2625","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.80,"2021-12-26T22:46:17.534Z",225.08892994,380.99283899, 37.50739831,   3000,230.50000000,389.07812500, 37.10795063,229.32841361,399.04104505, 57.88296153,"a01f93f4-1c54-44ac-88a3-435ac7176479"
"2626","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.80,"2021-12-26T22:45:48.876Z",313.43650329,381.86943802, 48.29580725,      0,284.50000000,406.07812500, 57.20139858,253.15988200,442.16864411, 55.10257204,"cc61464c-4d26-4b99-b182-ee0b0504d3f2"
"2627","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.50,"2021-12-26T22:42:31.457Z",195.04911535,152.95601264, 28.84425743,      0,192.50000000,161.07812500, 29.12043956,157.43083045,191.24055767, 65.96862393,"d63f1319-1a8f-475a-ab1a-8d70bb153a24"
"2628","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.80,"2021-12-26T22:46:12.777Z", 49.43572356,475.17158780, 82.92201256,   1000, 60.50000000,439.07812500, 38.20994635, 55.38788763,431.02559623, 35.16540295,"dbabb498-b1e3-4cb7-857c-fffd96f429cf"
"2629","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.80,"2021-12-26T22:42:59.815Z", 92.99724191,266.55549454, 94.55315689,      0, 90.50000000,272.07812500, 38.01315562, 92.45688946, 26.53283424, 31.04077438,"e17abd5a-7a46-425c-8c79-35d41eb52464"
"2630","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.80,"2021-12-26T22:46:07.081Z", 74.60229414,173.14473151, 99.08055493,      0, 74.50000000,228.07812500, 42.63801121,105.46484477,479.19279502, 30.02639748,"e22fcaf2-4f7b-4ae8-a4e2-8ec2c66227a3"
"2631","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.20,"2021-12-26T22:43:17.284Z",347.70647110,341.32523919, 62.98468112,      0,317.50000000,251.07812500, 33.52610923,318.13251603,249.83407078, 54.27691979,"e3a3cdc9-b182-4769-9b2b-0b75bde5a5ea"
"2632","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.20,"2021-12-26T22:42:41.310Z",331.29564070,226.17795965, 33.32381933,   8000,215.50000000, 60.07812500, 58.94064811,214.78236514, 59.73741862, 81.02647140,"ebeb5ff4-4036-4cbd-a6b2-91b767975d8a"
"2633","108.70.150.27","oLHhosPJ-jalBbsKpfpwf0CNGoGIxvAp0xqY",0.20,"2021-12-26T22:43:30.951Z",299.67168226,426.36351932, 78.09605958,      0,206.50000000,359.07812500, 28.86173938,225.54399510,376.57364352, 80.14557823,"f650804d-3b80-4092-abaa-9d373b37202f"
"2634","191.96.185.246","Q0HmLOzS-fVG7k1CGZiCAs5Fe_qwu7v2xwEA",0.20,"2021-12-26T22:49:23.504Z",258.72774224,278.89518793, 80.20995469,  80000,298.50000000,301.33332825, 32.80243893,284.02397581,363.75323620, 98.60797842,"0c8281fd-46fd-4bc3-8800-eb3c4aea7eac"
"2635","191.96.185.246","Q0HmLOzS-fVG7k1CGZiCAs5Fe_qwu7v2xwEA",0.20,"2021-12-26T22:50:01.284Z",182.45814715,237.41273656, 63.63773645,      0, 28.50000000, 35.33332825,536.42147608,338.10138484,303.35093339, 94.98184943,"58063068-671a-40d0-826a-c5a039540c0e"
"2636","191.96.185.246","Q0HmLOzS-fVG7k1CGZiCAs5Fe_qwu7v2xwEA",0.20,"2021-12-26T22:50:11.785Z",142.11504680, 90.58013868, 37.28778034,      0,113.50000000,160.33332825,125.29964086,134.83957631,318.20721213, 71.51548764,"9785adcb-5158-4b78-8f0b-cec33684efa3"
"2637","191.96.185.246","Q0HmLOzS-fVG7k1CGZiCAs5Fe_qwu7v2xwEA",0.50,"2021-12-26T22:50:27.719Z",182.43869452,232.91060842, 88.99550839,      0,166.50000000,161.33332825, 42.05948169,188.87982118,138.45395406, 57.06927838,"afb48dd0-e407-48cb-8ca7-a497e7159770"
"2638","191.96.185.246","Q0HmLOzS-fVG7k1CGZiCAs5Fe_qwu7v2xwEA",0.20,"2021-12-26T22:50:23.129Z",320.70098140,196.76985322, 80.51916082,      0,155.50000000,102.33332825,350.85324567,282.62182338,200.23086753, 65.95300636,"c0320b67-6031-413e-8bd2-de11b2795354"
"2639","191.96.185.246","Q0HmLOzS-fVG7k1CGZiCAs5Fe_qwu7v2xwEA",0.80,"2021-12-26T22:49:00.747Z",150.27902004,184.71100296, 96.35874569,      0,169.50000000,186.33332825,  5.00000000,184.48275706,170.64454402, 28.91736344,"da786137-5402-43a2-b033-11c56c13e5d8"
"2640","191.96.185.246","Q0HmLOzS-fVG7k1CGZiCAs5Fe_qwu7v2xwEA",0.20,"2021-12-26T22:49:44.317Z",155.76278535,427.44682756, 92.11755057,      0,195.50000000,431.33332825, 50.99019514,192.21970574,430.60493654, 54.53042329,"e0e55a9c-28c7-4338-b2c1-29d7d57905fd"
"2641","185.190.145.165","eOePuOi3-SDP6FoPny5WJwyPg-mdJ1dvsn-s",0.80,"2021-12-27T19:22:53.550Z",283.32170886,318.38666879, 76.10958568,  14000,280.50000000,314.07812500, 78.64477096,334.80261362,344.54173274, 98.99818180,"1a69f7d7-be60-431f-9dd6-187ad51adc16"
"2642","185.190.145.165","eOePuOi3-SDP6FoPny5WJwyPg-mdJ1dvsn-s",0.80,"2021-12-27T19:23:05.473Z",113.51937607, 53.43031931, 77.39759815,   7000,131.50000000, 62.07812500, 62.64982043,143.20074216, 79.92116700, 83.20802214,"240cf5a7-5e87-4efc-96e3-50c1a95ded60"
"2643","185.190.145.165","eOePuOi3-SDP6FoPny5WJwyPg-mdJ1dvsn-s",0.20,"2021-12-27T19:20:52.881Z",140.30173598,143.92356540, 40.59677927,      0,142.50000000,143.07812500, 38.89730068,342.56478649,456.39217940, 50.50022524,"642f9111-f53e-4813-b193-eb17bb4a2c3d"
"2644","185.190.145.165","eOePuOi3-SDP6FoPny5WJwyPg-mdJ1dvsn-s",0.80,"2021-12-27T19:23:46.589Z",116.94366735, 34.82662304, 41.88775690,      0,125.50000000, 37.07812500, 41.14608122, 95.62208874, 53.77734053, 68.02583558,"679ab1a4-20b9-45c1-a402-b987284d835c"
"2645","185.190.145.165","eOePuOi3-SDP6FoPny5WJwyPg-mdJ1dvsn-s",0.50,"2021-12-27T19:22:12.363Z",353.87552850,412.48045555, 25.06215441,      0,216.50000000,414.07812500, 33.42154993,186.98044613,414.89153781, 27.23461649,"8982a12d-c265-4746-9854-1dc46e2d4670"
"2646","185.190.145.165","eOePuOi3-SDP6FoPny5WJwyPg-mdJ1dvsn-s",0.50,"2021-12-27T19:23:30.561Z",212.61847491,170.53319053, 65.01649428,      0,173.50000000, 87.07812500,129.35609765,138.67651995,  0.46735657, 49.34774600,"98b49208-3cc9-4908-b4a9-e15ac65e97ac"
"2647","185.190.145.165","eOePuOi3-SDP6FoPny5WJwyPg-mdJ1dvsn-s",0.80,"2021-12-27T19:22:41.837Z",289.10016313,197.89870861, 81.11413414,      0,259.50000000,181.07812500, 39.20459157,312.56532148,194.31601191, 39.46560391,"a7329478-9947-4650-9a02-ef573a52fdf6"
"2648","185.190.145.165","eOePuOi3-SDP6FoPny5WJwyPg-mdJ1dvsn-s",0.50,"2021-12-27T19:23:14.706Z", 61.00120489,316.85637870, 52.21755232,  45000, 78.50000000,317.07812500, 40.31128874,124.52160772,303.18643280, 90.35386486,"a74f48d6-c296-4a4f-a1b6-5121aea3fdeb"
"2649","185.190.145.165","eOePuOi3-SDP6FoPny5WJwyPg-mdJ1dvsn-s",0.50,"2021-12-27T19:21:38.467Z",298.92040074, 96.79271373, 27.48398614,      0,327.50000000,117.07812500, 63.13477647,312.56332457,128.68393573, 40.49466042,"b8a0297e-82b2-442a-93e9-dca9b956fd02"
"2650","185.190.145.165","eOePuOi3-SDP6FoPny5WJwyPg-mdJ1dvsn-s",0.50,"2021-12-27T19:23:23.850Z",173.56328960,217.61993997, 48.54600937,      0,140.50000000,157.07812500, 23.76972865,124.55339003,109.22864534, 29.86409598,"c80f0698-52fc-460e-815b-616951b3416b"
"2651","185.190.145.165","eOePuOi3-SDP6FoPny5WJwyPg-mdJ1dvsn-s",0.20,"2021-12-27T19:22:30.155Z", 89.20114979, 45.39094298, 86.78408843,      0, 77.50000000, 61.07812500, 44.68780594, 82.11022126, 63.07784848, 21.86604593,"d7d7d5bc-cdb3-4cf4-947b-0de684dcb630"
"2652","185.190.145.165","eOePuOi3-SDP6FoPny5WJwyPg-mdJ1dvsn-s",0.20,"2021-12-27T19:23:38.380Z",243.37456461,426.41945416, 64.28347793,   1000, 82.50000000,145.07812500, 93.62157871, 82.05000931,142.12652621, 90.75092897,"fe1284f5-b00e-45c4-b691-dd06cf3a577e"
"2653","86.124.137.235","OoTK1YyM-G4rPVKbZ-EWLA_spfvzeMpSklrQ",0.80,"2021-12-26T22:45:00.613Z",332.13534546,148.35741819, 77.02504832,   2000,306.39996338,172.31250000, 42.01190308,311.74244985,163.21005785, 53.63419445,"082adf89-69e4-473c-a9ac-b219372787f1"
"2654","86.124.137.235","OoTK1YyM-G4rPVKbZ-EWLA_spfvzeMpSklrQ",0.80,"2021-12-26T22:47:20.138Z",342.53065880,  0.75331482, 90.48875883,  23000,330.39996338, 33.31250000, 26.90724809,338.80317696, 90.31329908, 78.19726336,"2a7cabb7-ee26-4c1b-a33b-f785a1783dfc"
"2655","86.124.137.235","OoTK1YyM-G4rPVKbZ-EWLA_spfvzeMpSklrQ",0.20,"2021-12-26T22:44:04.302Z", 32.79786070,429.91898801, 77.88754342,   4000, 48.39996338, 32.31250000, 34.48187930, 35.35771121,  4.58836384, 59.33343291,"39ebf8f0-f77d-488a-821f-e3975f23d5eb"
"2656","86.124.137.235","OoTK1YyM-G4rPVKbZ-EWLA_spfvzeMpSklrQ",0.80,"2021-12-26T22:46:27.115Z",269.16758768, 64.21879510, 97.87716143,      0,306.39996338,112.31250000, 37.44329045,310.98894949,121.94517827, 53.74410208,"48d0408e-e4e7-4e12-8c2e-e59e206e397c"
"2657","86.124.137.235","OoTK1YyM-G4rPVKbZ-EWLA_spfvzeMpSklrQ",0.80,"2021-12-26T22:47:52.014Z",336.83815043,377.49111550, 57.59670048,   2000,313.39996338,364.31250000, 24.20743687,277.43179894,349.41052059, 37.13156155,"b1852905-6b6c-4103-8c07-168d98b0de65"
"2658","86.124.137.235","OoTK1YyM-G4rPVKbZ-EWLA_spfvzeMpSklrQ",0.50,"2021-12-26T22:47:32.835Z", 44.09022620,296.01932842, 42.23560717,      0,115.39996338,181.31250000, 43.93176527,146.66601408,134.40430459, 92.81628107,"c9e441f4-0b02-4bff-998f-016d42c7befa"
"2659","86.124.137.235","OoTK1YyM-G4rPVKbZ-EWLA_spfvzeMpSklrQ",0.80,"2021-12-26T22:47:02.294Z",  6.80581051,203.45817488, 29.30263197,      0, 78.39996338,182.31250000,  9.21954446,219.07453415,126.19427841, 70.55726273,"d72ddc06-d31a-4006-9634-431383e9d18a"
"2660","86.124.137.235","OoTK1YyM-G4rPVKbZ-EWLA_spfvzeMpSklrQ",0.20,"2021-12-26T22:45:40.396Z", 67.33528433,220.09340249, 58.82106648,      0,280.39996338,209.31250000, 34.71310992,250.47233579,209.30341896, 61.80041286,"df046028-4f2b-4e9b-a15a-174fe5dc7102"
"2661","86.124.137.235","OoTK1YyM-G4rPVKbZ-EWLA_spfvzeMpSklrQ",0.50,"2021-12-26T22:48:22.431Z",317.23832243,470.72665686, 73.67973456,      0,281.39996338,452.31250000, 12.04159458,264.63057628,444.72401204, 21.98149939,"f7f83aa6-17df-497e-b6ee-82ec62807b6e"
"2662","86.124.137.235","OoTK1YyM-G4rPVKbZ-EWLA_spfvzeMpSklrQ",0.50,"2021-12-26T22:45:25.369Z",141.49998560,355.83854388, 67.71453031,   1000,128.39996338, 93.31250000, 35.60898763,124.49266504, 91.32093785, 40.13927602,"fc4d14fa-71ef-4710-a685-fe3973c12d63"
"2663","110.232.243.210","1zxtcAY9-gMeZHdCRni0SNmjiuSuuGLv2Wnk",0.80,"2022-01-05T06:50:25.804Z", 54.98460407,379.91832411, 37.99183948,   1000, 57.33331299,366.46875000, 27.65863337, 55.76431637,368.13416020, 25.65449681,"05d7fcc3-90d0-4ef5-a849-2e0fb1cf634a"
"2664","110.232.243.210","1zxtcAY9-gMeZHdCRni0SNmjiuSuuGLv2Wnk",0.20,"2022-01-05T06:51:36.138Z", 37.48360803,112.85452253, 94.79944042,      0, 55.33331299,235.46875000, 24.35159132, 48.32734239,212.21179079, 90.84638298,"2595d676-fcef-47fe-bb84-b982b7d2c341"
"2665","110.232.243.210","1zxtcAY9-gMeZHdCRni0SNmjiuSuuGLv2Wnk",0.50,"2022-01-05T06:52:46.881Z",146.58163009,206.85583490, 76.10395474,      0,174.33331299,244.46875000,147.80054127,190.72933799,267.87592519, 87.73064817,"3006e4f4-4d05-41ef-b743-dc4055a5bdc3"
"2666","110.232.243.210","1zxtcAY9-gMeZHdCRni0SNmjiuSuuGLv2Wnk",0.20,"2022-01-05T06:51:48.125Z", 90.68673554,351.06170817, 93.77318520,      0,159.33331299,119.46875000, 31.14482300,160.23741870,117.59989170, 33.32629253,"3fa5cad7-c456-4f36-b94f-20427899e662"
"2667","110.232.243.210","1zxtcAY9-gMeZHdCRni0SNmjiuSuuGLv2Wnk",0.20,"2022-01-05T06:49:36.904Z",166.97488804,244.33273033, 27.96766588,      0,173.33331299,241.46875000, 25.80697580,174.91003179,246.33252682, 25.07721812,"51127c61-87d6-4737-90f9-e258759811c6"
"2668","110.232.243.210","1zxtcAY9-gMeZHdCRni0SNmjiuSuuGLv2Wnk",0.80,"2022-01-05T06:51:12.268Z", 25.47824062,446.81673646, 50.97621774,      0, 47.33331299,447.46875000, 26.40075756, 73.64588806,446.94700209, 56.20324699,"5183e4ef-527a-4232-82e6-87a26ec6d640"
"2669","110.232.243.210","1zxtcAY9-gMeZHdCRni0SNmjiuSuuGLv2Wnk",0.20,"2022-01-05T06:52:17.967Z",230.73622446, 15.02102133, 59.68993615,      0,143.33331299,148.46875000, 19.20937271,131.88666104,180.77933900, 62.66103356,"533f4408-e4ee-41ef-862d-6d694efd1dfb"
"2670","110.232.243.210","1zxtcAY9-gMeZHdCRni0SNmjiuSuuGLv2Wnk",0.20,"2022-01-05T06:51:57.721Z",260.08195680,114.37155761, 97.42049916,   6000, 93.33331299,191.46875000, 55.21775077,102.44461210,209.37321494, 76.81607957,"5aed2e9c-0487-4392-adfc-28938ea9997c"
"2671","110.232.243.210","1zxtcAY9-gMeZHdCRni0SNmjiuSuuGLv2Wnk",0.50,"2022-01-05T06:50:04.068Z",126.47182323,108.82545252, 34.41280784,      0,193.33331299, 48.46875000, 46.66904756,178.25913701, 69.86318531, 71.97237862,"9f4f6296-429d-4430-864a-afb7bd6701d8"
"2672","110.232.243.210","1zxtcAY9-gMeZHdCRni0SNmjiuSuuGLv2Wnk",0.50,"2022-01-05T06:48:30.161Z", 46.50013960,276.13547428, 42.93476958,   2000, 48.33331299,323.46875000, 50.44799302, 49.82873398,334.02737842, 59.69987784,"a0a8c2f1-122c-4356-8aff-eeb375ab8a3e"
"2673","110.232.243.210","1zxtcAY9-gMeZHdCRni0SNmjiuSuuGLv2Wnk",0.50,"2022-01-05T06:50:53.198Z",227.63791980,286.28994345, 27.86850931,      0,222.33331299,324.46875000, 21.02379604,206.24994143,385.76090945, 79.11163995,"b4c768fc-aa70-4cbb-ab5a-1b916e1b4bf8"
"2674","110.232.243.210","1zxtcAY9-gMeZHdCRni0SNmjiuSuuGLv2Wnk",0.80,"2022-01-05T06:52:40.687Z",352.21106543, 18.36355038, 53.21638311,   1000,323.33331299,  7.46875000, 22.20360331,323.72872857,  2.91182763, 22.26587265,"ce6e96f3-deec-47e3-a690-57dd3e1a6610"
"2675","49.197.61.161","EMQJaJaw-FlS65ltSQPsxQugJf2HFxwX4VFU",0.70,"2021-09-09T09:51:05.247Z",256.96525158, 82.50666795, 26.33301742,      0,271.00000000, 76.62500000, 22.36067977,260.83392703, 25.68626164, 88.81216826,"3b8b9024-09b9-4938-a8d4-d7d2d1fdbea0"
"2676","49.197.61.161","EMQJaJaw-FlS65ltSQPsxQugJf2HFxwX4VFU",0.95,"2021-09-09T09:50:06.375Z",175.40067610,104.03212700, 41.95617813,      0,194.00000000,110.62500000,  5.00000000,226.99412773,108.23380263, 81.41673429,"425c8b79-b386-4ddb-a480-1850427f9275"
"2677","49.197.61.161","EMQJaJaw-FlS65ltSQPsxQugJf2HFxwX4VFU",0.90,"2021-09-09T09:50:56.694Z",219.15107961, 46.74946053, 79.54813267,   3000,258.00000000, 52.62500000, 29.73213749,280.44893607, 48.59616116, 53.22965036,"613c28e2-fc4e-4641-bb6f-23953ac45b7f"
"2678","49.197.61.161","EMQJaJaw-FlS65ltSQPsxQugJf2HFxwX4VFU",0.40,"2021-09-09T09:50:36.803Z",306.14616077,161.27793468, 59.78714735,      0,220.00000000,153.62500000,  5.00000000,217.81580053,156.81665111, 39.40174161,"6cb4a89f-07a6-4a24-84af-83b172865556"
"2679","49.197.61.161","EMQJaJaw-FlS65ltSQPsxQugJf2HFxwX4VFU",0.90,"2021-09-09T09:50:23.296Z",116.33801381,252.68909981, 43.45437704,      0,118.00000000,249.62500000,  5.00000000, 30.66559140,310.21837485, 59.20775652,"e41cdd01-6b29-43d7-b2aa-a6681419f019"
"2680","70.160.116.194","KTnf9RSH-3MAA12qs5R9akZ-viN5e_g7y8YA",0.50,"2021-12-26T22:40:49.319Z", 60.60788814,305.62335929, 49.74797174,   1000,222.00000000, 97.18750000, 25.07987241,219.71659405, 93.29688425, 28.06351385,"0ab61453-0bca-4f71-a90f-2ee780ba398f"
"2681","70.160.116.194","KTnf9RSH-3MAA12qs5R9akZ-viN5e_g7y8YA",0.50,"2021-12-26T22:40:07.082Z", 44.83242212,341.01358654, 56.06839299,      0, 40.00000000,347.18750000, 45.48626166,109.39920944,275.48122047, 98.06676228,"17a66288-ca72-4423-836c-25d79dce5523"
"2682","70.160.116.194","KTnf9RSH-3MAA12qs5R9akZ-viN5e_g7y8YA",0.50,"2021-12-26T22:40:27.591Z",162.75129859,284.39446634, 36.50517830,      0, 49.00000000, 85.18750000, 92.31467922, 76.47841998,107.40590139, 55.49822237,"70f2cbd3-6549-4a89-9148-dcc38cf2e140"
"2683","70.160.116.194","KTnf9RSH-3MAA12qs5R9akZ-viN5e_g7y8YA",0.50,"2021-12-26T22:39:30.805Z",243.58597101,480.67107468, 91.71735782,      0,295.00000000,483.18750000,149.03690818,235.75915576,445.28058439, 96.32383967,"7e2d47d5-f425-429e-9f72-02727cdcf83c"
"2684","70.160.116.194","KTnf9RSH-3MAA12qs5R9akZ-viN5e_g7y8YA",0.50,"2021-12-26T22:40:38.280Z",206.57393546,221.14270955, 80.09985020,   6000,101.00000000,378.18750000, 64.53681120, 89.82366079,372.34200008, 82.38995789,"9407a8ef-afa0-41b2-bf19-88a996de0114"
"2685","70.160.116.194","KTnf9RSH-3MAA12qs5R9akZ-viN5e_g7y8YA",0.50,"2021-12-26T22:40:17.636Z",277.12729565,408.80446124, 39.28413210,      0,186.00000000,424.18750000, 43.01162634,185.17781683,416.60389065, 50.05166444,"bec376c2-e9fb-40d1-85d9-3cde0fdbb2a4"
"2686","70.160.116.194","KTnf9RSH-3MAA12qs5R9akZ-viN5e_g7y8YA",0.20,"2021-12-26T22:40:57.750Z",188.94447113, 59.94962806, 58.64031282,      0,100.00000000,483.18750000, 33.95585369, 96.88637601,485.72765093, 38.65107443,"c8caf8de-7849-4839-8709-81cf8044a166"
"2687","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:41:01.488Z",229.14325528,122.90295513, 32.61176068,      0,126.50000000,119.70312500,116.38728453,139.11073990,148.21650118, 76.51265453,"0e244265-34ff-457d-860a-e14a72efc83d"
"2688","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.60,"2021-09-09T06:38:59.752Z",120.74834073,494.73783167, 68.81962476,      0,100.50000000,134.70312500,  5.00000000,135.76016581,105.88086670, 64.61789699,"15b9c9cc-bcb9-4d19-890b-21996b29dee6"
"2689","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:40:05.365Z",138.24663488,193.00688564, 82.04667266,      0,306.50000000, -0.29687500,  5.00000000, 94.29491220,286.78321224, 98.31075983,"177e3049-9325-4231-9574-ab6588c5143d"
"2690","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.90,"2021-09-09T06:37:27.392Z",298.24631566,406.60536442, 83.72052749,      0,290.50000000,403.70312500, 62.51399843,255.15643819,401.58469819, 24.41332931,"1ce4063d-0205-4963-a5cf-f2c9b5359412"
"2691","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.75,"2021-09-09T06:39:45.403Z",174.69228523,332.09257259, 85.93109005,      0,153.50000000,342.70312500,  5.00000000,193.62159281,359.10677971, 86.61682558,"246c9b1a-a99a-4a98-b1a4-133116fe6dd9"
"2692","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.55,"2021-09-09T06:39:11.192Z",150.23384938,289.34429269, 51.64817925,      0,147.50000000,292.70312500, 12.52996409,147.79413150,332.00078604, 68.41304327,"2a7bb479-8c60-4857-8013-e904da6806ca"
"2693","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.00,"2021-09-09T06:38:16.232Z",349.93236631, 66.57519079, 79.37548756,   2000,170.50000000,126.70312500, 49.04079934,170.89181066,124.31907697, 59.60656045,"2f2c9f95-0340-49e3-85e2-5cdf8528b93d"
"2694","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:38:45.596Z",276.89128707,478.35710723, 78.03181704,      0,255.50000000,444.70312500,  5.00000000,307.80252017,489.86269206, 93.63574925,"35144d24-ccb5-462c-bc5b-f5d5bc81f2ec"
"2695","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.90,"2021-09-09T06:40:30.834Z",185.34937413,439.83844769, 78.05991710,      0,325.50000000,  1.70312500,  5.00000000,207.86300479,462.44944118, 33.09644683,"3685dd41-fc22-4672-a042-8bea81025b0e"
"2696","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.65,"2021-09-09T06:39:48.832Z",125.19472280,266.84143529, 76.16552283,      0,183.50000000,265.70312500,  5.00000000,206.71112943,296.05226710, 55.68245401,"3a42fb44-f762-43b0-9281-c4bc2bb85de7"
"2697","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.90,"2021-09-09T06:38:00.737Z",243.52035723, 49.84075561, 81.68510133,   3000,228.50000000, 53.70312500, 42.19004622,151.24290245,116.28946570, 59.83791275,"3d9da1a5-4090-432d-98e4-280e88470fd4"
"2698","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:37:22.667Z",115.25447307,113.42993805, 33.83122384,  21000,114.50000000,120.70312500, 57.55866572,111.04484602, 90.89709346, 89.25802884,"40af0232-fa4a-4e5b-a028-5787beefdf22"
"2699","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.20,"2021-09-09T06:39:59.514Z",316.40599798,100.90996400, 84.36081064,      0,230.50000000, 95.70312500,  5.00000000,260.75997419, 96.23601559, 38.43524781,"417d3855-46dc-4ee9-9bbf-1558e4fa1118"
"2700","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.50,"2021-09-09T06:38:32.841Z",243.77363165,132.41527186, 49.50160482,  19000,221.50000000,158.70312500,  7.00000000,211.34082275,163.24891810, 29.54664176,"442c3528-4485-4405-b707-cba5cae1db14"
"2701","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.55,"2021-09-09T06:37:11.173Z",190.63790387,449.61821922, 58.51716101,   6000, 58.50000000,407.70312500, 78.18567644, 24.27429505,420.26367697, 92.89937069,"4b4d6cad-33cc-489c-8f90-6e5d26047189"
"2702","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.90,"2021-09-09T06:38:24.165Z", 75.57662725,384.23181023, 47.78263455,  56000, 73.50000000,386.70312500, 21.37755833, 51.07080689,360.24132515, 88.82099283,"4ba788f1-0fa4-408f-87ef-2548fbfe2baf"
"2703","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:37:05.104Z",277.24917139,352.44064960, 63.70503662,   5000,246.50000000,358.70312500, 31.01612484,214.46811793,358.06906158, 61.29928172,"4d9638ca-fdf8-4e17-b52c-80feb80ac51a"
"2704","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.00,"2021-09-09T06:40:09.804Z",214.41639479, 18.43349006, 38.95652656,      0, 33.50000000,365.70312500,  5.00000000, 28.57453533,348.01382546, 52.56296020,"4e5710f5-1e90-448c-81f9-c9a4be11ac7c"
"2705","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.30,"2021-09-09T06:40:58.420Z",171.16047618,367.89018636, 22.51198510,      0,180.50000000,427.70312500,  5.00000000,144.29871902,459.33003828, 81.55979263,"5180ab98-d88f-46da-9a34-601981695d2a"
"2706","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.65,"2021-09-09T06:36:53.707Z",350.72488663,183.38079892, 83.94776226,      0, 76.50000000,189.70312500, 96.50906693, 72.21496068,189.28240573, 77.47962982,"55bf3f73-4fc3-4362-be1d-aed8c9a29bbf"
"2707","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.65,"2021-09-09T06:36:30.452Z",290.97525258,315.62886547, 39.06264521,   1000,232.50000000,350.70312500, 93.38094024,188.74364315,357.16895619, 94.44579854,"60bdef2c-cae6-42bd-817c-5671cb9c4ef9"
"2708","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.85,"2021-09-09T06:37:44.242Z",159.41598212,309.84863696, 27.32469951,      0,125.50000000,360.70312500, 88.36288814, 90.32868592,433.61143477, 65.51142201,"62989143-5623-4138-a5a0-f114cf7690ad"
"2709","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:39:36.608Z",254.24394736,197.14499428, 68.01195556,      0,258.50000000,189.70312500,  5.00000000,230.41573222,132.35922690, 91.94998942,"63e1d006-8c24-4e6b-a318-680319baf5f8"
"2710","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:40:24.308Z", 12.32441140,168.95171720, 28.30665702,      0, 16.50000000,184.70312500,  5.00000000, 44.17136233,168.64427460, 92.60496776,"6a8fd2a6-7611-452f-8f2d-25c4474e5267"
"2711","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.80,"2021-09-09T06:39:19.002Z",343.89586907,173.95366124, 20.94929752,  98000,339.50000000,172.70312500,  6.32455532,347.52697838,167.76613650, 62.20502062,"6c5c43c1-855a-4e5d-927b-2606cb9483b7"
"2712","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.90,"2021-09-09T06:40:38.808Z",335.69131406,247.73529124, 71.11057857,      0,260.50000000,204.70312500, 58.69412236,334.71574117,195.00139073, 74.23794964,"73dca746-d78c-4c4c-91e8-507e279aead2"
"2713","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.10,"2021-09-09T06:39:31.014Z",268.75388248,480.69697197, 26.59930932,      0,317.50000000,276.70312500,  5.00000000,334.42417682,302.34760953, 24.72894089,"7690f654-66a6-4052-8e9b-aaa32d2b8622"
"2714","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.35,"2021-09-09T06:35:41.267Z", 28.60742551,444.66878455, 56.41588014,      0,233.50000000,339.70312500,120.01666551,337.99023795,285.97450035, 88.63461253,"87f3ee58-53ee-49bf-992b-a5bb5237a435"
"2715","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.15,"2021-09-09T06:40:45.392Z",274.75573598, 75.73199946, 99.04350580,   1000,304.50000000,197.70312500, 30.00000000,299.66535443,175.04318954, 38.20713527,"88efc18a-9d6e-4bbb-9441-9ff3d3919eda"
"2716","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.15,"2021-09-09T06:40:02.215Z",125.03444565,395.99807656, 87.92072494,      0,300.50000000,125.70312500,  5.00000000,322.39569640,104.41391811, 47.04323498,"8d0aefef-be31-48a1-b162-bf5ed2631b00"
"2717","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.75,"2021-09-09T06:36:02.752Z", 77.10602687,457.10139700, 78.28995466,      0,109.50000000,457.70312500, 79.63039621,194.65310769,439.23179039, 53.30566186,"9241ed4e-d364-4ff7-8333-a2a33ca5a439"
"2718","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:38:52.178Z", 18.45238350,239.35410428, 71.11177840,      0, 19.50000000,182.70312500,  5.00000000, 27.16311911,133.09644078, 64.56283419,"97972ccb-a1c5-4590-b035-9ab4431ab38c"
"2719","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.90,"2021-09-09T06:40:27.023Z",332.62693561, 95.39521615, 25.55192363,      0,325.50000000, 86.70312500, 15.52417470,335.23498694,112.35016379, 78.04922517,"a52adab6-af38-4cd6-b93b-b4534816873e"
"2720","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.50,"2021-09-09T06:38:37.307Z",335.21894413,280.01550788, 32.53541052,   2000,332.50000000,259.70312500,  9.21954446,329.21453362,255.08341576, 23.11641200,"a8246980-3590-45c2-a94d-f812982f2166"
"2721","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:39:55.397Z", 54.14700669, 44.70386945, 40.18604163,      0, 52.50000000, 62.70312500,  5.00000000,100.96854121, 81.17577764, 77.94140552,"a9112c36-8c7e-45a8-b6a3-ebad97d732d0"
"2722","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.90,"2021-09-09T06:39:51.996Z", 61.95696920,418.51950499, 41.49062260,      0, 73.50000000,411.70312500,  5.00000000, 98.85940132,432.51461053, 84.19305148,"ac8fe38f-c553-4c3b-bc4b-dac901284d88"
"2723","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:39:07.945Z",240.09500028,257.58775155, 91.77277619,      0,253.50000000,279.70312500,  5.00000000,251.60512666,273.26389189, 31.25025262,"ae9c6d89-e2a2-44f3-a01f-e9a339013b3f"
"2724","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.60,"2021-09-09T06:38:20.108Z",304.60093116,359.50449858, 54.66060749,   1000,299.50000000,361.70312500, 23.08679276,312.00286651,360.08702707, 35.50444001,"afc326d2-5899-48ae-a428-b05266de1388"
"2725","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:36:10.135Z",275.18202266,372.92791045, 72.81221747,   3000,266.50000000,350.70312500, 34.00000000,264.86130673,354.05697752, 56.16667235,"b2867bed-8b54-4e57-9faa-dc2514772f80"
"2726","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.55,"2021-09-09T06:39:14.167Z", 36.58712084,305.09659913, 55.94122136,  41000, 37.50000000,311.70312500, 46.04345773, 29.02863532,282.62482677, 91.13188218,"b2938ba6-3957-4866-8516-5b8777374fe4"
"2727","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.35,"2021-09-09T06:38:29.275Z",194.10376218, 84.76122184, 93.41228785,      0, 44.50000000,327.70312500,  7.07106781, 32.95394916,340.00186106, 36.91280942,"bf95131a-2de3-492d-a9ba-66b996b00c6a"
"2728","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.05,"2021-09-09T06:36:24.328Z",103.83120694,  3.66326928, 64.73840769,   2000, 76.50000000,247.70312500, 71.11258679, 58.10793279,302.25529485, 76.85757314,"bfc67c35-b673-4ba1-999c-00be542f254c"
"2729","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:39:04.525Z",160.14900223,336.56252604, 87.27945548,      0,322.50000000,  3.70312500,  5.00000000,144.17777379,363.42968376, 69.66666594,"c05b98df-0c0b-4abf-8913-b32c4568cab7"
"2730","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.50,"2021-09-09T06:39:42.444Z",196.00309411, 30.47337275, 49.64056481,      0,210.50000000, 46.70312500,  5.00000000,198.85258434, 36.66853843, 75.18199197,"c3744de2-01d5-4b4b-b183-dc8923b3119d"
"2731","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.65,"2021-09-09T06:35:52.999Z", 77.18259445,423.82877020, 43.21505007,   1000, 73.50000000,392.70312500, 35.35533906, 70.18048283,383.42958809, 22.68142669,"c4ce7310-2c4f-40db-b213-8f903b94c5c6"
"2732","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.90,"2021-09-09T06:40:55.287Z",278.15082931,244.03230227, 29.61672968,      0,260.50000000,238.70312500,  5.00000000,281.91767969,242.87524794, 74.74983306,"c83e8358-092e-4e10-a508-e7e648f5980f"
"2733","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.90,"2021-09-09T06:40:18.292Z",183.48659376,426.39360188, 46.81656849,      0,190.50000000,435.70312500,  5.00000000,243.83342218,487.06790691, 88.30918907,"c913f74a-b29a-4cc4-95d6-b6ddf0876d09"
"2734","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:36:16.128Z",225.83198644,228.39283554, 31.91353628,  46000,223.50000000,231.70312500, 37.12142239,257.30023784,247.34523765, 89.07901804,"ccc8d842-aca0-417a-8f7d-cabcc6cfb8f3"
"2735","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:40:15.249Z", 14.24121416,461.27728844, 81.37521959,      0, 36.50000000,482.70312500,  5.00000000, 26.70511315,492.48096802, 26.48990527,"cfdb7b91-775e-4406-a523-aec8e9b423ff"
"2736","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.90,"2021-09-09T06:39:33.908Z",268.16442635,149.62877298, 47.78350849,      0,259.50000000,151.70312500,  5.83095189,247.60353363,147.20979464, 31.40273790,"d11fd78b-a29d-402f-a8d0-949ab10ff03e"
"2737","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:35:12.350Z",107.41644757,381.77497118, 88.37372289,      0,112.50000000,396.70312500, 34.40930107, 92.63008339,364.00822951, 51.78955639,"d2e3a901-ee3a-45c8-ab16-592219d7de3d"
"2738","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.90,"2021-09-09T06:39:39.918Z",124.22967433,486.92549657, 82.13892659,      0,105.50000000,467.70312500,  5.00000000, 96.35874536,471.77472916, 20.26839907,"d560fe5b-ecfd-4545-b519-40fb51cff2bd"
"2739","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.45,"2021-09-09T06:38:40.706Z",291.34486424,315.66107616, 94.56775153,      0,143.50000000,236.70312500, 11.18033989, 90.83246116,203.22909520, 20.60093256,"e3a260ab-5300-431a-8782-be0bd1d42b8f"
"2740","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.70,"2021-09-09T06:37:17.748Z",116.55962548,171.98240046, 28.28353171,      0, 68.50000000,282.70312500,149.27156461, 14.98250831,432.74072629, 68.89011663,"e697eadf-8135-49ae-a943-eba50cbad20b"
"2741","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:35:25.569Z",186.53912925,312.32447904, 95.88840691,   4000,160.50000000,403.70312500, 75.23961722,136.04369874,482.72989037, 87.12485617,"e73d7096-da08-44ed-9823-77fe10c6f6bc"
"2742","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:38:05.405Z",320.62324123,341.02537347, 36.80698591,   5000,321.50000000,344.70312500, 25.00000000,348.96523862,307.20000150, 56.94532563,"e8d09ad1-0ba4-4de6-8215-ed75a1ae1c23"
"2743","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.25,"2021-09-09T06:40:50.324Z",272.34919668,498.46771529, 44.50027183,      0,313.50000000,432.70312500,  5.00000000,334.88954263,467.00727552, 82.10334316,"ea8355b2-09c4-44a1-954a-6cb70eba283b"
"2744","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.20,"2021-09-09T06:38:10.913Z",339.88831773,413.73059509, 97.91921094,      0,299.50000000,254.70312500, 43.00000000,273.26041434,138.32614273, 79.20323611,"eb7f30c2-d457-4478-ad8b-d3e44a3252fc"
"2745","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.95,"2021-09-09T06:40:12.432Z",177.78177639, 37.68247797, 97.80691399,      0,170.50000000, 83.70312500,  5.00000000,174.58855974, 55.37457775, 47.06066853,"f07a49fc-f63d-4cf2-80cf-179b20c73099"
"2746","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.05,"2021-09-09T06:37:36.138Z",  9.67777837, 17.37157612, 51.63490814,      0, 78.50000000,312.70312500,133.45411196, 75.27285489,301.91700152, 85.42763961,"f087c259-9a85-4207-8d05-117c8be4ed2d"
"2747","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.80,"2021-09-09T06:38:49.001Z",239.95947358,354.05491809, 42.42243877,      0,245.50000000,363.70312500,  5.83095189,237.60712496,338.56887122, 86.69063392,"f1951b1a-436f-4156-8ed2-2f3d8c74de64"
"2748","118.208.25.30","84GqXrQo-6mA9nYN-KNgp1yIlBbzJMLYt2uw",0.20,"2021-09-09T06:40:21.421Z", 31.64080349, 27.55655515, 82.81812762,      0,114.50000000,466.70312500,  5.00000000, 77.15897496,494.37143990, 49.98511864,"f2550353-f396-4444-a0cc-2d9da35284d6"
"2749","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.80,"2021-12-26T22:39:39.138Z",308.93679489,118.94488089, 92.74179876,      0,173.50000000,247.23333740,197.28405916,233.28183887, 56.05395822, 73.30812410,"059a5b7d-86e0-48a2-a9f7-b588ad808664"
"2750","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.20,"2021-12-26T22:40:04.589Z", 57.06013620, 23.66749280, 98.55636332,      0, 38.50000000, 62.23333740,132.57450735, 15.82786575, 75.69470737, 98.63993291,"1031afd6-2ad8-487c-96af-bd965b8e5545"
"2751","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.50,"2021-12-26T22:38:04.230Z", 31.39166797,204.74733613, 21.78535165,   1000, 31.50000000,200.23333740, 23.34523506, 25.60720161,179.88846309, 31.26915080,"10f7cb0a-1915-4eae-b39f-662f42f05efa"
"2752","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.20,"2021-12-26T22:38:51.628Z",241.74828421,333.64790819, 71.37997716,  15000,233.50000000,330.23333740, 48.87739764,252.92599305,372.11622784, 82.07239133,"21dc0a8e-d38a-4a79-8f4a-8cb69e98cd1a"
"2753","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.80,"2021-12-26T22:38:46.081Z",203.58475304, 62.30952312, 60.40920109,      0,194.50000000, 57.23333740, 38.48376281,247.02552841, 90.58169606, 85.83475776,"24e65c6c-f0bf-4360-8d75-1cde988227fd"
"2754","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.50,"2021-12-26T22:39:49.228Z",300.32938379,307.69693779, 37.53783106,      0,184.50000000,362.23333740,209.41107898, 91.66611913,453.05239617, 88.75194186,"2a55fcda-9e29-4c8c-92dc-fee26e9a5555"
"2755","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.20,"2021-12-26T22:40:22.266Z",257.05954288,274.24833791, 75.68247879,      0,258.50000000,281.23333740, 90.27181177,250.52945253,324.39284015, 36.86541973,"3d3cb0fd-5890-42dc-8d3e-d4e0d8f7dfe5"
"2756","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.50,"2021-12-26T22:41:06.254Z", 29.79375848,171.78183116, 48.69048810,      0, 26.50000000,170.23333740, 33.24154028,120.07400071,372.02261098, 85.49821787,"493d0a5c-851c-495e-87f4-44d370d86468"
"2757","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.50,"2021-12-26T22:38:38.201Z",249.02569488,473.43536861, 87.64236082,      0,230.50000000,305.23333740, 27.45906044,227.22947933,177.06355090, 50.44272494,"5c4e6231-e5b5-4187-8ceb-f260688723a5"
"2758","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.20,"2021-12-26T22:39:43.917Z",112.34904792,  9.07896399, 63.72220050,      0, 78.50000000, 38.23333740,357.79463383, 78.03077531, 10.89677894, 76.30992273,"5d229594-3a5a-4ebe-b2e5-eb3f2326ea71"
"2759","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.50,"2021-12-26T22:41:00.170Z",167.29664800,103.54728081, 39.02840884,      0,165.50000000,103.23333740, 26.17250466,145.87472710, 41.36862858, 82.93007019,"5feb77af-d16f-41ee-ae9b-82b1f006e527"
"2760","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.20,"2021-12-26T22:40:41.633Z", 31.16736956,229.56000221, 23.04834137,      0, 26.50000000,234.23333740, 14.42220510, 34.10164211,247.89131681, 27.73778619,"911222ae-4bfc-4aac-a507-0a4829fa9044"
"2761","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.80,"2021-12-26T22:38:29.076Z", 65.82582931,448.85557599, 82.83246929,   5000, 63.50000000,456.23333740, 24.08318916, 57.33009437,452.75563252, 58.64674377,"917fc598-0161-45e9-afc9-2ec5376b80d6"
"2762","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.80,"2021-12-26T22:40:29.585Z",198.73684299,385.37701522, 23.76520188,      0,195.50000000,365.23333740, 52.77309921,217.96442346,341.50996799, 37.00519546,"9916f69e-c5b3-4db4-a4ac-f5f9a0caf3b8"
"2763","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.50,"2021-12-26T22:39:59.396Z",101.32327733,326.38723493, 27.89009581,      0,105.50000000,292.23333740,285.36467896, 98.08600112,346.64008939, 32.88920036,"9aa6b3a2-746c-464e-9b56-9c5ec8bbf6a7"
"2764","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.80,"2021-12-26T22:40:35.135Z", 91.81693311,243.79485212, 96.85483730,      0,118.50000000,221.23333740, 68.00735254,151.45717409,199.23213114, 56.46709894,"9b2833f6-1ed0-4c79-9f99-9d1b90a61071"
"2765","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.80,"2021-12-26T22:38:59.460Z",290.29716724, 95.73013648, 24.05799460,      0,289.50000000, 87.23333740,  9.84885780,289.57872186, 73.15377830, 22.82942903,"a3ec2ee0-f42a-4433-a4bb-6d189caaaf98"
"2766","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.80,"2021-12-26T22:40:50.249Z", 54.46017768,245.31221471, 33.74818148,  79000, 53.50000000,246.23333740, 26.40075756, 61.81407280,135.23665437, 96.86613720,"b08191e3-320a-4844-9e68-cb7f7a71e882"
"2767","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.80,"2021-12-26T22:39:34.780Z",303.81407623,357.75690625, 86.07112475,      0,222.50000000,324.23333740, 67.11929678,211.32182475,323.39700984, 56.61804478,"e207c3ef-b7bf-4248-bd0e-85e8506e925a"
"2768","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.50,"2021-12-26T22:40:14.046Z", 55.86891668,296.67064629, 83.64235873,   2000,261.50000000,347.23333740, 94.64142856,264.42298428,342.30794887, 99.94544346,"e5b24067-dac9-494d-bfc7-fd91f3d5f396"
"2769","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.20,"2021-12-26T22:39:55.082Z",344.10820408,499.98011545, 44.44163781,      0,279.50000000,239.23333740, 94.04786016,326.88836795, 36.39647680, 59.35850379,"ebddf6df-5b55-4960-b30c-7ac6ddbad181"
"2770","213.73.198.18","zblpdeNh-yAshV8t66GLjrliyk59xxy5XrWc",0.20,"2021-12-26T22:41:13.853Z", 92.94638502,250.32568804, 38.49649025,      0,320.50000000,  3.23333740,  5.00000000, 30.91095357,407.48415165, 80.86338710,"ff407784-63b6-4b25-8c64-e66e85c66db3"
"2771","120.22.154.75","67Ug5WUm-5Bp1cFSQPj1XKxkOTbsMVzbQC_Q",0.90,"2021-09-09T07:01:01.725Z",231.86399573,297.02010125, 37.63294492,   1000,249.00000000,299.70312500, 30.88689042,251.06197948,302.62652799, 23.42991808,"f20d3e4c-332a-4390-ab02-ebeb96555954"
"2772","199.231.119.84","AZ7i66d7-MhnYIddw2yBevkQuEYvxvKoK5H0",0.50,"2021-12-26T23:01:58.130Z", 62.95032278,114.51928007, 24.94586604,      0, 67.50000000,121.07812500,  5.00000000, 43.29858540,144.78558971, 69.58328015,"3283223e-6688-41cb-be5f-c8255ffbac54"
"2773","199.231.119.84","AZ7i66d7-MhnYIddw2yBevkQuEYvxvKoK5H0",0.80,"2021-12-26T23:02:16.075Z",128.88696139,265.14626955, 64.78177046,      0, 98.50000000,280.07812500,  5.00000000, 56.92413027,212.15943792, 23.66255085,"439d4f19-1573-44c9-90e5-faa1d3fb83d6"
"2774","199.231.119.84","AZ7i66d7-MhnYIddw2yBevkQuEYvxvKoK5H0",0.80,"2021-12-26T23:01:36.872Z",  9.30420137,287.36027917, 27.48232274,      0, 26.50000000,285.07812500,  5.00000000, 15.32571591,258.39318581, 34.51761848,"741faa1f-28c5-4252-a55e-5bb135647cf2"
"2775","199.231.119.84","AZ7i66d7-MhnYIddw2yBevkQuEYvxvKoK5H0",0.50,"2021-12-26T23:01:50.634Z",306.17847190, 34.07653487, 78.99816257,      0,251.50000000,205.07812500,  5.00000000,227.12073936,251.20707755, 52.36662161,"9ef800ba-67eb-470a-bd5e-634bfb217f24"
"2776","200.83.154.60","EJd8Zm1a-Gk9lbqdR7o8fv8eg8-uM1F0S7j8",0.50,"2021-12-26T22:39:04.307Z",133.88872532,315.45074459, 25.74135147,      0,259.50000000,107.07812500,130.91982279, 87.36167439,248.35253596, 81.31878382,"78c2a7ba-27ff-40de-919e-c8b3a9a8b50a"
"2777","70.160.123.4","3DQSnXHe-OScK9kuXxeJtnv18jIg8NKA-x1o",0.80,"2021-12-26T22:46:56.675Z", 64.51448951,367.95749103, 36.17379322,   2000, 68.50000000,370.87500000, 30.80584360, 83.16769380,376.47219171, 45.40253373,"16547a69-535c-4309-8518-62fadce75530"
"2778","70.160.123.4","3DQSnXHe-OScK9kuXxeJtnv18jIg8NKA-x1o",0.50,"2021-12-26T22:45:19.383Z", 93.48030828, 19.36501202, 59.36071845,      0,177.50000000,212.87500000,189.17980865,103.35869887,303.34670150, 45.16168129,"30d517ba-898c-4015-af27-50e6c1a89ed1"
"2779","70.160.123.4","3DQSnXHe-OScK9kuXxeJtnv18jIg8NKA-x1o",0.80,"2021-12-26T22:46:30.217Z",288.04212480,288.30312326, 77.45918210,   1000,290.50000000,309.87500000, 59.05929224,288.00394620,308.69955199, 61.93277208,"4639c256-45ac-4c22-b207-13d65eb580cb"
"2780","70.160.123.4","3DQSnXHe-OScK9kuXxeJtnv18jIg8NKA-x1o",0.50,"2021-12-26T22:46:48.555Z", 84.02432643,159.50166528, 34.62169543,      0,281.50000000,392.87500000, 34.01470270,321.79893826,413.81565032, 83.18553489,"60acec5e-6c77-41c8-9d1c-9694181f6c5b"
"2781","70.160.123.4","3DQSnXHe-OScK9kuXxeJtnv18jIg8NKA-x1o",0.20,"2021-12-26T22:45:31.072Z", 26.95825307,431.48280677, 35.47262791,      0,240.50000000,222.87500000,  8.94427191,237.14186206,225.46022821, 38.86440229,"6b099ff0-3a40-4592-9740-b2a8a6c5cd4c"
"2782","70.160.123.4","3DQSnXHe-OScK9kuXxeJtnv18jIg8NKA-x1o",0.50,"2021-12-26T22:45:57.826Z",324.42296571,446.03709391, 74.44535982,      0,290.50000000,382.87500000, 62.76941931,280.12444486,364.77171207, 85.58836574,"769c6d22-831a-4b55-92c2-322b85283d33"
"2783","70.160.123.4","3DQSnXHe-OScK9kuXxeJtnv18jIg8NKA-x1o",0.80,"2021-12-26T22:49:48.560Z",347.42188230,153.26488904, 35.76198276,      0,338.50000000,155.87500000, 23.70653918,311.65369307,463.58867675, 34.23605149,"783fbe12-0246-4e80-86c0-3008b70c92fe"
"2784","70.160.123.4","3DQSnXHe-OScK9kuXxeJtnv18jIg8NKA-x1o",0.20,"2021-12-26T22:46:14.587Z",245.11207055,453.02048689, 73.45754407,      0,134.50000000,237.87500000,142.27086842,211.59086316,474.67729931, 68.63359298,"9b9e6221-8928-44c7-9480-9533fbf91135"
"2785","70.160.123.4","3DQSnXHe-OScK9kuXxeJtnv18jIg8NKA-x1o",0.80,"2021-12-26T22:44:26.903Z",222.43107597,275.97015800, 67.00426213,      0,223.50000000,299.87500000, 18.43908891,216.30242525,312.09250951, 37.60635438,"ba8a6be0-6030-434a-8e44-c73c039e7ed0"
"2786","70.160.123.4","3DQSnXHe-OScK9kuXxeJtnv18jIg8NKA-x1o",0.80,"2021-12-26T22:44:57.044Z",194.74153952, 59.07696684, 72.38948046,      0,197.50000000, 82.87500000, 63.15061362,219.94860719,487.38798259, 35.82781381,"ce1a024b-8784-4dd7-9a28-67bbcd259b38"
"2787","70.160.123.4","3DQSnXHe-OScK9kuXxeJtnv18jIg8NKA-x1o",0.20,"2021-12-26T22:45:42.688Z",119.30378594,490.84544337, 74.89621529,      0,237.50000000,238.87500000,188.87562045, 14.43129363,452.79221804, 58.81329128,"e0545588-ccb4-4e01-b4fc-5603cd2e2e03"
"2788","72.199.221.129","rY5z8G5n-6wA8_ZbJbKvbEHWmzcIeZeSBQoM",0.50,"2021-12-26T22:41:10.871Z",267.91764239,102.74044059, 95.19404340,      0,310.79998779, 94.46665955, 49.64876635,308.00025507, 90.47211142, 47.13975601,"04726a82-c9a9-4109-990c-f82680ca1a69"
"2789","72.199.221.129","rY5z8G5n-6wA8_ZbJbKvbEHWmzcIeZeSBQoM",0.20,"2021-12-26T22:43:45.071Z", 29.66096328, 13.50365355, 34.69806986,   1000, 72.79998779,427.46665955, 77.93587107, 65.44256234,423.63515943, 73.98778438,"05bafd00-f959-44fc-b758-790a96f3f38e"
"2790","72.199.221.129","rY5z8G5n-6wA8_ZbJbKvbEHWmzcIeZeSBQoM",0.80,"2021-12-26T22:46:15.516Z",307.79590112,286.40671569, 88.04162782,   1000,313.79998779,221.46665955, 22.36067977,310.33888393,224.54777084, 34.64004555,"29d1eda4-2fe1-474a-a315-3b559e1ea8a4"
"2791","72.199.221.129","rY5z8G5n-6wA8_ZbJbKvbEHWmzcIeZeSBQoM",0.20,"2021-12-26T22:39:57.779Z",263.34815796,100.37107953, 81.74785730,      0,  6.79998779, 48.86666870,380.06315265,118.72695661, 50.32263570, 41.55591637,"507af4b1-9406-4b6d-bdd4-bb84e80f67db"
"2792","72.199.221.129","rY5z8G5n-6wA8_ZbJbKvbEHWmzcIeZeSBQoM",0.20,"2021-12-26T22:41:25.993Z",291.25997017,256.19093946, 42.85797254,   1000, 69.79998779,447.46665955, 40.60788101, 66.35561102,442.15285434, 29.61554297,"a1832b60-1b4d-4dfe-87c3-08750d17bfcf"
"2793","72.199.221.129","rY5z8G5n-6wA8_ZbJbKvbEHWmzcIeZeSBQoM",0.20,"2021-12-26T22:38:36.977Z",121.03183768,436.82519331, 85.63844096,      0,198.79998779,431.46665955,  6.00000000,192.81316556,420.86773853, 97.96289976,"acace796-5cda-47db-9d2a-3c8d1db37a02"
"2794","72.199.221.129","rY5z8G5n-6wA8_ZbJbKvbEHWmzcIeZeSBQoM",0.80,"2021-12-26T22:45:52.189Z", 26.71215450,194.58306543, 89.19074937,   1000, 70.79998779,169.46665955, 38.47076812, 68.37305171,172.02628561, 42.20568958,"b2e062df-f421-42a9-89c5-ee5a588bd2a4"
"2795","72.199.221.129","rY5z8G5n-6wA8_ZbJbKvbEHWmzcIeZeSBQoM",0.50,"2021-12-26T22:38:18.346Z",116.65478994,173.10740370, 43.76724150,      0,137.79998779, 65.46665955, 38.27531842,337.10593230, 83.73264133, 42.46775676,"c9d402e5-b094-4ee4-bcfb-d427a5341819"
"2796","72.199.221.129","rY5z8G5n-6wA8_ZbJbKvbEHWmzcIeZeSBQoM",0.50,"2021-12-26T22:40:53.901Z",106.28099478,437.62772942, 31.99161432,      0,203.79998779,333.46665955, 85.58621384,268.36526373,220.54773341, 21.33948506,"d62509df-67cd-464d-a362-bfc5572bffa8"
"2797","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.20,"2021-12-26T23:13:48.159Z",270.87680193,358.74729001, 40.33866893,   3000,231.85546875,365.66796875, 37.33630941,245.32619631,361.80661572, 55.23098979,"1568d51a-9834-435b-9aee-bcc71814a986"
"2798","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.50,"2021-12-26T23:16:00.778Z", 18.51117174,445.44635494, 89.47083831,   1000, 16.85546875,421.66796875, 39.96248241, 16.75734573,428.12011957, 44.05891025,"169e2909-27df-49e7-98c3-c7622208cb6c"
"2799","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.20,"2021-12-26T23:15:27.994Z",  6.18310607,453.19932062, 87.43738365,      0, 48.85546875,429.66796875, 37.12142239, 87.49992620,396.56022250, 79.90089726,"2763ed1c-a778-4c40-b1de-6145873cede1"
"2800","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.20,"2021-12-26T23:15:18.552Z",262.38323387,319.72107847, 27.28748596,      0, 48.85546875,192.66796875, 53.03772242, 51.82265776,193.77099627, 58.50338391,"33fac254-c6ef-4d0a-bc79-b935fc4a48b3"
"2801","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.50,"2021-12-26T23:14:42.219Z",271.93914717, 92.33589957, 26.73964931,   5000,273.85546875, 90.66796875, 38.94868419,276.72927447, 95.44817734, 65.24771195,"35837915-d0d0-4c75-ab89-4c1bab03e2b4"
"2802","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.80,"2021-12-26T23:14:12.825Z", 65.31936703,383.73924872, 41.00309874,  15000, 64.85546875,385.66796875, 25.80697580, 68.58245042,435.18122354, 72.72392564,"4641654d-f697-4f68-8c10-4daffef0c89f"
"2803","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.80,"2021-12-26T23:16:52.107Z", 45.77622993,469.63730834, 43.45765104,6969420, 40.73046875,471.66796875, 38.20994635, 42.56081313,477.07198130, 36.62970529,"479b3f94-d11b-4fd5-84f2-febeb6d84451"
"2804","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.50,"2021-12-26T23:15:47.478Z",294.33268696, 78.77590291, 92.13160198,      0,283.85546875, 72.66796875, 64.20280368,145.72698356,294.54538815, 60.08058065,"5f9b5c43-d469-4c52-b4c0-8900b55a62cc"
"2805","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.80,"2021-12-26T23:15:38.330Z",298.10814176,141.01649110, 99.81691633,   1000,281.85546875,161.66796875, 24.08318916,280.45132152,160.61745037, 22.57466845,"6a8196c0-eec1-4cb9-8d7a-e43794ee67af"
"2806","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.80,"2021-12-26T23:16:21.313Z", 45.77622993,469.63730834, 43.45765104,   1000, 40.73046875,471.66796875, 38.20994635, 42.56081313,477.07198130, 36.62970529,"76557fe5-fe6a-416b-a79c-0d1b7b2cab96"
"2807","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.20,"2021-12-26T23:15:54.531Z", 91.53916127,222.24290139, 79.02427379,      0, 78.85546875,280.66796875, 58.52349955, 93.60390157,281.10109882, 75.89993009,"7ac9f577-e7de-433b-a821-7a10c31ebab2"
"2808","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.80,"2021-12-26T23:15:09.912Z",261.65027910,229.20413303, 88.11479109,      0,297.85546875,335.66796875, 85.56284240,320.98996648,408.46914119, 70.58875604,"7dd2287d-ec5c-4654-8b28-9a6e9ba76f69"
"2809","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.20,"2021-12-26T23:13:10.992Z", 82.81850464,467.78869688, 34.50248920,      0,119.85546875,470.66796875, 28.46049894, 91.92582900,490.02976468, 78.93106477,"86c7e1fe-85a5-405f-a1aa-33311836f9a8"
"2810","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.50,"2021-12-26T23:14:00.440Z", 37.30807421, 29.19444799, 38.22083788,   3000, 51.85546875, 20.66796875, 24.18677324, 73.97654300,  7.58616208, 47.28838330,"8be8a7fc-ee2f-4df6-a6b6-5d3e6a6a0d45"
"2811","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.80,"2021-12-26T23:14:34.201Z",221.20286053, 78.84092162, 47.26014031,      0,217.85546875, 77.66796875, 33.83784863,260.99715710, 58.40151271, 95.29030234,"b2172e11-c123-4486-bcb0-a0fe8edcaccc"
"2812","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.50,"2021-12-26T23:13:32.501Z",247.81464751,291.68062656, 97.79584238,      0,163.85546875,342.66796875, 19.69771560,156.10274983,346.56592907, 31.62320086,"d84029af-03ab-4e99-8dcc-29963e7722f3"
"2813","206.180.131.16","1tYOED4E-vpE42a3pubHwhVjrbaC7nF77QuQ",0.20,"2021-12-26T23:14:23.318Z", 50.18463395, 46.17712243, 44.48073714,   1000, 52.85546875,404.66796875, 42.42640687, 55.15885166,405.07001648, 46.60380003,"faf06419-32f3-4e30-9f6d-4a6ef907e312"
"2814","105.226.137.245","1LKeJj2A-7bqmzCvzW3GtSeC6qqFuK0jzymI",0.50,"2021-12-29T12:47:31.106Z", 95.44096673,465.74140440, 40.03756097,      0, 82.00000000,325.28125000,120.25389807,119.41646977,359.90224402, 68.12475614,"05314dfc-cfbc-4874-ba3d-bf3a7c61131d"
"2815","105.226.137.245","1LKeJj2A-7bqmzCvzW3GtSeC6qqFuK0jzymI",0.50,"2021-12-29T12:47:45.611Z",229.42039567,324.75755208, 90.84193887,   1000,310.00000000,343.28125000, 34.01470270,307.39199041,335.47374663, 30.88515638,"4240c8d7-865c-40c0-bd2d-2dc681899540"
"2816","105.226.137.245","1LKeJj2A-7bqmzCvzW3GtSeC6qqFuK0jzymI",0.50,"2021-12-29T12:47:37.114Z",118.25004364,441.78176234, 36.54241616,      0, 26.00000000,151.28125000, 98.35141077, 58.39218743,183.72329359, 52.79380180,"be0ca5a4-1664-4a0c-b261-b45ef5318a05"
"2817","105.226.137.245","1LKeJj2A-7bqmzCvzW3GtSeC6qqFuK0jzymI",0.20,"2021-12-29T12:47:21.090Z",204.49770267, 29.16940076, 74.66550878,      0, 43.00000000,197.28125000,  5.00000000, 41.74125799,192.45948929, 70.73769490,"d468d5ae-71f9-4d10-b55b-7df38a88d372"
"2818","105.226.137.245","1LKeJj2A-7bqmzCvzW3GtSeC6qqFuK0jzymI",0.50,"2021-12-29T12:47:11.324Z",212.10636791,467.94144708, 90.44969134,      0, 57.00000000,380.28125000,  5.00000000, 52.95012003,378.07543538, 88.54158573,"fddfa4ac-afad-4cf4-ac5f-8c2b84178aec"
"2819","98.13.3.5","xR64bdKH-nhbvammqKkLb4q5KEZj3AgOq_nE",0.20,"2021-12-31T20:19:04.235Z",188.76103277,217.40509962, 90.08245691,  20000,205.50000000,265.87500000, 37.73592453,207.80645583,285.25322997, 80.11101515,"13b6218d-8969-4187-990e-f1fa723c0780"
"2820","98.13.3.5","xR64bdKH-nhbvammqKkLb4q5KEZj3AgOq_nE",0.50,"2021-12-31T20:19:21.771Z", 42.69221743,341.31099977, 47.32217915,      0, 40.50000000,339.87500000,  9.84885780, 58.23454139,339.76774574, 37.85032186,"8b91b931-2e9f-4236-abaa-94463b91dd2d"
"2821","98.13.3.5","xR64bdKH-nhbvammqKkLb4q5KEZj3AgOq_nE",0.20,"2021-12-31T20:18:24.913Z", 93.33423434,254.26508434, 73.91176008,      0, 36.50000000,447.87500000, 61.40032573, 10.07425528,458.37597091, 91.51782356,"9aff906f-129a-4d44-a438-6753b2ead9d3"
"2822","1.156.233.203","8rwJAcoQ-GM2sKFUmeGudF6wL5f3gUx230U8",0.90,"2021-09-09T11:59:56.127Z", 68.75669092,279.04375361, 23.40395164,  25000, 74.50000000,281.90625000, 31.40063694, 98.46243924,306.43584489, 80.33723333,"0f8eac3c-b6f3-4e88-9dff-917fc5f729f2"
"2823","1.156.233.203","8rwJAcoQ-GM2sKFUmeGudF6wL5f3gUx230U8",0.55,"2021-09-09T11:59:19.715Z",290.37430187,375.95096403, 56.70243486,      0,179.50000000,189.90625000,133.63382805,139.26611276,397.97020284, 80.82048713,"272492e4-aac6-4632-b8a7-7e9238160336"
"2824","1.156.233.203","8rwJAcoQ-GM2sKFUmeGudF6wL5f3gUx230U8",0.95,"2021-09-09T12:00:04.993Z",169.03906613, 13.56101670, 83.59409705,      0,161.50000000, 37.90625000, 72.20110802,116.22070184, 76.86887925, 31.85382231,"a97e1ee0-52f5-4c91-81a8-7304061b949f"
"2825","1.156.233.203","8rwJAcoQ-GM2sKFUmeGudF6wL5f3gUx230U8",0.90,"2021-09-09T11:59:40.682Z",151.50203677,133.81276013, 41.69437828,      0,104.50000000, 66.90625000,136.47344064,129.29867101,111.02639650, 29.58023527,"bd5645ad-4ab8-4630-9908-51f1ae859a14"
"2826","1.156.233.203","8rwJAcoQ-GM2sKFUmeGudF6wL5f3gUx230U8",0.90,"2021-09-09T12:00:22.498Z", 79.19980779,415.49906202, 88.17277530,      0, 64.50000000,355.90625000, 18.35755975, 98.17604724,464.40825793, 78.74040722,"c227bc16-3cf8-4a88-876e-dfa7b23d4e70"
"2827","1.156.233.203","8rwJAcoQ-GM2sKFUmeGudF6wL5f3gUx230U8",0.90,"2021-09-09T12:00:10.405Z", 71.99112884,193.23162028, 66.54883944,      0, 86.50000000,191.90625000, 60.14149982,178.87862902,117.29241905, 47.76218190,"d5cb63b7-93c3-4bad-a353-16126e56e167"
"2828","1.156.233.203","8rwJAcoQ-GM2sKFUmeGudF6wL5f3gUx230U8",0.95,"2021-09-09T12:00:16.013Z",155.25525116,311.78945230, 53.43701970,   1000,157.50000000,303.90625000, 56.61271942,166.59442567,333.45142463, 54.55492335,"fa5e6a81-6a8e-45c2-85d6-0701f27a536a"
"2829","65.92.198.101","uAQU9Lab-I4DDRUFt7bOZXKUdo-idh-z25JQ",0.20,"2021-12-26T22:52:31.413Z", 15.09600444, 88.51236383, 33.25817802,   1000,256.33337402,355.00000000, 41.34005322,252.40146324,350.74039370, 48.76045966,"01031ebf-8266-4876-ae63-12ef46c4b068"
"2830","65.92.198.101","uAQU9Lab-I4DDRUFt7bOZXKUdo-idh-z25JQ",0.80,"2021-12-26T22:51:03.824Z",298.03386737, 33.25068371, 37.81178662,      0,297.33337402, 48.00000000, 23.43074903,313.66811521,104.66842049, 84.35323531,"1348c0b5-6590-4a1e-b890-14431cfcc434"
"2831","65.92.198.101","uAQU9Lab-I4DDRUFt7bOZXKUdo-idh-z25JQ",0.20,"2021-12-26T22:51:12.545Z",142.09743195,196.46299509, 87.06238951,   1000,210.33337402,146.00000000, 57.30619513,210.57245621,145.76958403, 59.63122681,"22b28e0b-75d3-4ddc-a7e6-ad1e9a118c6e"
"2832","65.92.198.101","uAQU9Lab-I4DDRUFt7bOZXKUdo-idh-z25JQ",0.20,"2021-12-26T22:51:54.673Z",127.48717206, 13.60249480, 65.76990101,  32000,316.33337402,315.00000000, 34.43835072,347.43074749,316.61400019, 84.11375919,"29754058-5eb7-44ad-82a3-db7fad461621"
"2833","65.92.198.101","uAQU9Lab-I4DDRUFt7bOZXKUdo-idh-z25JQ",0.80,"2021-12-26T22:50:39.110Z",156.80318038,466.93099459, 81.43228909,   2000,325.33337402,458.00000000, 25.61249695,346.67557308,450.15956903, 47.38612744,"29b9adc8-7056-4a9e-ac78-4d298ef9db6d"
"2834","65.92.198.101","uAQU9Lab-I4DDRUFt7bOZXKUdo-idh-z25JQ",0.80,"2021-12-26T22:50:17.944Z",183.70880799,342.89126061, 61.68721315,      0,239.33337402,307.00000000, 52.15361924,306.46284482,247.16376730, 84.66765091,"3613134f-0cd5-499e-84a8-4be121223deb"
"2835","65.92.198.101","uAQU9Lab-I4DDRUFt7bOZXKUdo-idh-z25JQ",0.50,"2021-12-26T22:52:38.287Z",212.09701851,309.84462692, 37.31064752,  80000,218.33337402,312.00000000, 33.12099032,194.96428708,311.41759940, 98.66205173,"50013daf-082a-495a-a52d-96576ca40eb3"
"2836","65.92.198.101","uAQU9Lab-I4DDRUFt7bOZXKUdo-idh-z25JQ",0.20,"2021-12-26T22:50:53.181Z",218.68635680,428.18641959, 30.95521322,      0,107.33337402,324.00000000, 55.31726674,101.84559509,318.58295433, 67.93831723,"733a02f5-acab-471e-8b2e-0e5a18d966c5"
"2837","65.92.198.101","uAQU9Lab-I4DDRUFt7bOZXKUdo-idh-z25JQ",0.50,"2021-12-26T22:52:08.289Z",317.44050253,432.71011210, 36.56753463,   5000,314.33337402,432.00000000, 33.94112550,304.91072330,447.68214425, 62.09036070,"7a85028c-f5cb-436e-945d-52dbd324d54c"
"2838","65.92.198.101","uAQU9Lab-I4DDRUFt7bOZXKUdo-idh-z25JQ",0.20,"2021-12-26T22:51:29.393Z", 34.29234894,350.91816607, 53.27582736,   1000, 70.33337402,343.00000000, 35.46829570, 68.15722089,344.17158075, 38.69419677,"9be81480-1ab6-45b9-a8ee-cabe920ea0ed"
"2839","65.92.198.101","uAQU9Lab-I4DDRUFt7bOZXKUdo-idh-z25JQ",0.80,"2021-12-26T22:52:20.960Z", 89.44727291,412.74474635, 52.88075742,      0, 96.33337402,416.00000000, 41.04875150,326.43844771, 12.21698795, 50.59842756,"9d8e6555-7ebe-4786-a098-06669dec4014"
"2840","65.92.198.101","uAQU9Lab-I4DDRUFt7bOZXKUdo-idh-z25JQ",0.80,"2021-12-26T22:49:47.906Z",107.07685764, 53.44628191, 65.13071959,   1000,131.33337402, 50.00000000, 25.31797780,130.54684395, 48.32393750, 28.59213280,"9d90c7c8-17e6-4240-9daa-4760f0251525"
"2841","65.92.198.101","uAQU9Lab-I4DDRUFt7bOZXKUdo-idh-z25JQ",0.20,"2021-12-26T22:51:36.743Z",134.62603093, 33.48107534, 72.65492865,   4000, 79.33337402, 33.00000000, 66.57326791, 85.50127440, 21.01581997, 81.30473732,"e0e09377-1b09-4831-888b-cbad48c8ac7e"
"2842","65.92.198.101","uAQU9Lab-I4DDRUFt7bOZXKUdo-idh-z25JQ",0.80,"2021-12-26T22:51:45.971Z", 38.38970857, 52.96688826, 74.89020407,      0,103.33337402,164.00000000,167.58579892,149.97430574,248.21180379, 59.15513978,"fb3c428f-bb3e-4796-879f-91f24bc0a8bb"
"2843","73.160.242.62","PDiIO43E-Ec1VJONuvLTUFumxVdIdDb6gACE",0.20,"2021-12-26T22:39:12.519Z",199.87538203, 30.74013478, 48.63709675,      0,211.50000000, 31.43334961, 68.73136111,239.02227472, 11.73855325, 36.01791395,"91666b45-3c60-4d21-8d24-5d4f5557e816"
"2844","73.160.242.62","PDiIO43E-Ec1VJONuvLTUFumxVdIdDb6gACE",0.80,"2021-12-26T22:39:40.336Z",267.82605465,428.35603226, 31.35974014,   1000,276.50000000,386.43334961, 73.66138744,353.70014521,380.79426206, 66.71481244,"96855108-b84f-4493-860f-40daf96dd91a"
"2845","67.0.76.209","LOKhDohD-GMYLao78eBwOn6GNl71u0MxO29o",0.50,"2021-12-26T22:40:17.739Z",256.46553651,446.57765907, 69.55985745,      0,336.50000000,116.60937500,101.00495037,331.00149599,111.98632872, 85.49502387,"47af4c07-f003-440f-8cba-937c8efb8116"
"2846","67.0.76.209","LOKhDohD-GMYLao78eBwOn6GNl71u0MxO29o",0.80,"2021-12-26T22:39:40.555Z", 37.36907647,244.11807104, 74.89657176,   4000, 81.50000000,199.60937500, 66.49060084,132.41756115,156.51000259, 81.07732217,"530ba85c-4f58-409e-b367-d27da8c6deff"
"2847","67.0.76.209","LOKhDohD-GMYLao78eBwOn6GNl71u0MxO29o",0.20,"2021-12-26T22:39:26.571Z",323.67120179,164.05176310, 26.84466395,      0,144.50000000,339.60937500, 75.92759709,143.92835918,332.28140583, 62.25616727,"9146a114-fd63-4f78-877d-d70eab6852d8"
"2848","67.0.76.209","LOKhDohD-GMYLao78eBwOn6GNl71u0MxO29o",0.50,"2021-12-26T22:40:00.105Z", 40.87181451,229.57614300, 69.58619146,   1000,105.50000000,223.60937500, 54.12023651,109.64423530,220.14124565, 47.26921513,"953e312b-511a-44f3-8417-91b498e31eac"
"2849","67.0.76.209","LOKhDohD-GMYLao78eBwOn6GNl71u0MxO29o",0.20,"2021-12-26T22:39:51.825Z",157.46158010,308.55705293, 96.13784955,      0,111.50000000,367.60937500, 56.85068161, 75.64908767,421.06839223, 58.86458138,"97d2b1fb-5843-4de4-8d4b-415ced1d41ff"
"2850","67.0.76.209","LOKhDohD-GMYLao78eBwOn6GNl71u0MxO29o",0.50,"2021-12-26T22:40:37.346Z",145.43592594,343.80090613, 38.33971958,   2000,126.50000000,413.60937500, 79.24645102,110.75885833,439.37420930, 86.10049294,"d3dbb245-f75f-4989-862a-11a8b40f051e"
"2851","82.74.200.126","lqXH80Za-GHFQYOOWz91pN8fjzfvEZLTCoxU",0.20,"2021-12-26T23:20:06.006Z",294.04687725,127.61347695, 40.84907228,      0,185.50000000, 85.07812500,  5.00000000, 43.37161660, 10.09567893, 69.00641972,"1feae7cd-741c-4e65-bc01-13f4dc0a183b"
"2852","47.203.180.203","33uZNE65-nVj7bV0YFOwZbh-ywb7yAH2KdG8",0.20,"2021-12-26T22:38:23.977Z", 10.40086415,393.74128287, 35.56497049,      0,107.50000000,403.07812500,167.07483353,261.32838068,470.87575597, 34.02603511,"7aacb18e-d1c6-40d9-8506-9ef4fc77bc31"
"2853","47.203.180.203","33uZNE65-nVj7bV0YFOwZbh-ywb7yAH2KdG8",0.80,"2021-12-26T22:38:37.230Z",176.98925872, 22.41346505, 97.44407645,      0,104.50000000, 64.07812500, 27.20294102, 73.46045248, 76.87631006, 52.54698138,"b8040c9f-5082-4369-b394-04020c52fbef"
"2854","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.80,"2021-12-27T02:15:46.296Z",246.16190976,330.11322616, 94.05537769,  21000,245.00000000,308.48437500, 61.68468205,231.80931650,273.35790593, 91.75368084,"0ae7b234-078d-4f49-a830-c5b2b7b706af"
"2855","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.80,"2021-12-27T02:13:50.520Z",106.78378842,171.96558453, 68.01087440,      0, 81.00000000,190.48437500, 35.35533906, 23.45692733,226.50720389, 99.52506822,"0bea903b-0d17-4d7e-a122-db61fac68ea5"
"2856","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.50,"2021-12-27T02:11:36.779Z", 33.88485427, 35.38114891, 75.17436495,   8000, 51.00000000, 46.48437500, 50.47771786, 27.46536017, 11.32136429, 75.93815551,"0e7f439c-0474-479f-96d5-9586cf469fa4"
"2857","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.50,"2021-12-27T02:18:15.373Z",211.59519653, 20.34559352, 83.20526704,   7000,218.00000000, 68.48437500, 35.51056181,226.15241939, 96.45796134, 67.94130523,"0f72b3d9-3119-4d36-8c0b-c2ef707df456"
"2858","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.50,"2021-12-27T02:18:33.272Z",240.54347878,233.06556454, 49.24457027,   3000,209.00000000, 65.48437500, 90.13878189,204.74411563, 57.10574331, 96.87054078,"178bb1b4-857d-4778-a355-252bc7945f3c"
"2859","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.20,"2021-12-27T02:12:40.455Z", 66.78629294,438.26510991, 39.78112981,   1000, 90.00000000,437.48437500, 34.88552709, 95.62203438,435.01548107, 39.40204223,"17d4aa92-4ddc-41d4-947f-e1021201380f"
"2860","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.20,"2021-12-27T02:09:45.162Z", 16.31349154,208.69687222, 38.53844774,   1000,234.00000000,473.48437500, 64.00781202,231.74080650,479.08258463, 64.33685228,"1865c03e-6eac-4b5f-beda-be9016db08ae"
"2861","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.20,"2021-12-27T02:17:08.110Z",294.29110368,115.17405915, 29.24896256,   1000,289.00000000,243.48437500, 62.80127387,287.39316331,241.74055560, 64.96640369,"1d372fc0-a5fa-4bf6-8f99-6db2a33c9175"
"2862","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.50,"2021-12-27T02:09:26.388Z", 33.47947011,353.27203645, 33.79191448,  61000, 35.00000000,353.48437500, 33.83784863,  7.29211687,409.01018342, 92.94533111,"1e87d7dd-39a0-4219-a18f-84f3c3faa4c5"
"2863","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.20,"2021-12-27T02:15:11.483Z", 90.86767069,105.79755980, 51.93533164,   3000,119.00000000,111.48437500, 53.85164807,133.83427092,115.74049139, 67.34208980,"2657dd74-d693-4bc6-ad7f-58df5316f6e7"
"2864","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.20,"2021-12-27T02:18:05.217Z", 84.30764456,217.49548253, 66.61881667,   1000,239.00000000, 25.48437500, 57.87054518,238.38964574, 26.29667647, 59.61360777,"4cd23875-4a42-46fe-8c2f-13f5aef9b325"
"2865","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.50,"2021-12-27T02:18:22.092Z",294.51568543, 88.02382344, 35.14285681,  29000,297.00000000, 91.48437500, 33.13608305,320.47475504, 38.77775714, 82.79845467,"57e554d2-3086-4434-9e59-0a0b40a4cf77"
"2866","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.50,"2021-12-27T02:08:49.191Z",264.73739701,206.40315999, 24.37176941,      0,264.00000000,207.48437500, 24.83948470,231.48810475,176.62297451, 49.68601126,"5a73a0bd-859b-4b29-9718-eb3f14b10962"
"2867","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.20,"2021-12-27T02:16:36.688Z",291.45917175,455.71960313, 47.21383767,   1000,323.00000000,472.48437500, 61.61980201,324.13777264,460.78677058, 57.57499111,"5e2489b5-7aea-4bfa-b08a-47a8e20b7a9d"
"2868","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.50,"2021-12-27T02:13:16.540Z",241.79983552,209.98002769, 83.71862338,   1000,233.00000000,407.48437500, 72.06941099,230.98130975,406.01203611, 72.34377571,"6053b739-7cb0-49f3-a16d-d5d994fe9376"
"2869","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.80,"2021-12-27T02:07:49.063Z", 55.59365524,322.07881363, 83.06645903,   1000, 34.00000000,332.48437500, 44.00000000, 34.98922234,330.89324364, 42.84819400,"60eb9875-b04d-46c4-9f4f-e066d9001fa5"
"2870","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.80,"2021-12-27T02:19:32.424Z", 39.29370087,225.92459323, 24.63751056,  64000, 41.00000000,228.48437500, 23.53720459, 72.68375123,187.11225436, 91.53703257,"647093b5-4c07-4669-8be9-96e68b5ed657"
"2871","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.20,"2021-12-27T02:10:53.943Z",311.86095118,306.43658611, 37.53583736,   1000, 74.00000000,431.48437500, 64.63745044, 74.51867585,433.27333740, 65.40985353,"67cdb863-8bc2-44b9-9a8d-4117715147c8"
"2872","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.80,"2021-12-27T02:14:34.824Z",241.06650947, 25.93557827, 55.66322642,  10000,241.00000000, 30.48437500, 51.66236541,257.84878184, 31.27763464, 78.92607721,"683ea5f3-678c-4fc4-8624-2da0da7cf80a"
"2873","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.50,"2021-12-27T02:17:19.250Z",278.52532449,208.69447180, 21.67061814,   1000, 61.00000000, 83.48437500, 19.64688270, 60.04308850, 81.66486719, 21.71480191,"6be762f2-209f-43e8-a2aa-bbb276e56b08"
"2874","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.80,"2021-12-27T02:12:25.374Z",131.82368023,199.95199980, 85.85183109,      0, 86.00000000,184.48437500, 31.62277660, 60.82022808,171.87529519, 57.06099715,"74389725-272f-4b98-a32b-c0ea719ff150"
"2875","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.20,"2021-12-27T02:15:01.635Z",185.48762729,444.22041333, 29.95771897,      0, 25.00000000, 78.48437500, 69.81403870, 21.91933015, 77.55602641, 72.49667967,"77497984-5bb5-4dbf-b481-34ddaa976f2c"
"2876","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.80,"2021-12-27T02:16:15.204Z",275.55195530,154.01466769, 57.26718462,  20000,275.00000000,156.48437500, 50.21951812,315.94657664,146.89424476, 85.10916113,"821e9a98-1dd6-474e-89a3-0c41ead16359"
"2877","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.50,"2021-12-27T02:11:52.778Z",197.69664963,357.74431383, 95.29320706,   1000, 97.00000000, 54.48437500, 28.79236010, 96.35443118, 55.05308190, 30.30037354,"828bce9b-bcb3-49b4-a9c0-feed99cb2719"
"2878","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.50,"2021-12-27T02:13:38.934Z",134.96203921,410.02848458, 40.98334207,   3000,179.00000000, 43.48437500, 78.40918314,179.09094403, 32.84247493, 88.40700752,"84ee980b-91c7-429f-bdf4-fb6649b03017"
"2879","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.50,"2021-12-27T02:09:57.156Z",233.53805046,158.63167045, 60.69713824,   1000,242.00000000,158.48437500, 61.32699243,239.14156153,153.97330039, 63.68295149,"92143800-75d8-46ca-b193-0b4ec46431bd"
"2880","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.20,"2021-12-27T02:16:51.204Z",196.38733388,206.85461103, 68.92517424,   1000,295.00000000,373.48437500, 85.07055895,291.93402765,378.35217169, 87.67979439,"9a5ebd8f-ddcd-4702-9d1e-68ac7ece3e3d"
"2881","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.20,"2021-12-27T02:15:21.945Z", 38.60985510,467.87473338, 27.27015170,      0,103.00000000,393.48437500, 31.76476035, 99.88788191,388.82360942, 35.18995013,"a1de7f4b-ef80-4d3c-949a-a98ad5d44ee7"
"2882","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.80,"2021-12-27T02:12:14.955Z", 35.43130492,208.08641846, 85.13923453,   2000, 36.00000000,194.48437500, 64.53681120, 23.76089240,183.64428887, 71.87106965,"aa3837b6-37bc-4e97-b46b-9ce567d547d6"
"2883","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.20,"2021-12-27T02:16:25.257Z", 35.15453046, 88.97354561, 77.04895373,      0,109.00000000,292.48437500, 89.10667764,105.94593107,288.94574906, 88.96218664,"b1297f70-e69c-4d8e-867f-c960c09b8d68"
"2884","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.20,"2021-12-27T02:13:01.803Z",200.87600825,101.72002669, 25.01564442,      0,306.00000000,445.48437500, 56.46237685,307.97030560,442.59157909, 57.52575110,"b23f430a-10ae-4f04-8614-4d1083cd9f71"
"2885","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.80,"2021-12-27T02:16:59.756Z", 60.72377847,279.26897098, 45.84283900,   2000, 43.00000000,304.48437500, 16.03121954, 29.85412939,315.96220730, 36.01980713,"bd4564b3-1d99-4839-ad4b-82e2a680608b"
"2886","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.20,"2021-12-27T02:10:39.787Z", 34.23363815,126.46044475, 60.40013021,   1000, 79.00000000,148.48437500, 33.24154028, 83.70934770,148.21534696, 34.41433274,"c6782dc6-43db-4138-8fd5-b80dc51d5852"
"2887","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.50,"2021-12-27T02:15:56.728Z", 53.69657963,151.78948799, 61.80388215,   1000, 84.00000000,137.48437500, 28.46049894, 87.35536832,132.45753313, 33.84787845,"e12d5336-26f0-40e4-b45f-bf845f231767"
"2888","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.80,"2021-12-27T02:14:14.713Z", 83.42433935,155.35229292, 48.31624759,   1000, 69.00000000,147.48437500, 30.36445290, 53.79659341,139.56228431, 34.83086850,"ea75b848-530b-4967-85c8-a38a1c5a696a"
"2889","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.20,"2021-12-27T02:16:06.920Z",300.82404623,158.44185428, 66.52569618,   1000,258.00000000,401.48437500, 23.53720459,256.65431107,398.22174283, 25.86565083,"ebf8a86e-9a8b-4d57-888b-0126d333dbee"
"2890","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.50,"2021-12-27T02:12:04.924Z",144.83349354,379.95507286, 75.93830020,      0,197.00000000,377.48437500, 48.33218389,195.37967132,374.61287689, 49.46225662,"ec3d2b3f-2ae5-49d3-9886-7d94d6191e00"
"2891","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.50,"2021-12-27T02:14:50.721Z",208.06598211, 52.16924816, 40.15451175,      0, 29.00000000,159.48437500, 30.23243292, 27.67035577,163.31017537, 32.01088160,"f004e6a6-2dcb-43ee-9b50-ee0daddcca51"
"2892","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.20,"2021-12-27T02:19:08.112Z",210.44191982, 79.77176847, 99.04338866,      0,303.00000000, 85.48437500, 32.00000000,345.00186641, 84.47405434, 53.98867289,"f1668b85-e9d6-4ec2-ae03-ed0e57578aed"
"2893","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.50,"2021-12-27T02:14:25.438Z",100.55714234,204.47313496, 37.37767030,   1000, 77.00000000,224.48437500, 21.93171220, 70.39460816,229.51327039, 23.99309455,"f1c2862a-1ee1-4d56-9725-902c3235f5e8"
"2894","108.35.200.29","zOFpR98F-TRpn1roG8E19Og5J3_qzgxn7uE0",0.50,"2021-12-27T02:09:10.521Z", 25.42860165,157.81257665, 81.05804346,   1000,184.00000000,457.48437500, 78.05767099,183.86082301,464.16115017, 79.99756613,"f2d72dd4-e6bf-4743-910c-8277bc0c5430"
"2895","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.80,"2021-12-26T22:43:26.226Z", 92.12889748,100.62860206, 67.28017916,      0, 27.50000000, 49.14062500, 20.39607805,  0.14295216, 87.42670112, 98.05219589,"0a85b616-10be-43c1-8ece-412d7b47b87a"
"2896","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.50,"2021-12-26T22:43:46.177Z", 81.32502047,134.48552741, 89.94110456,      0,166.50000000,451.14062500, 26.30589288,124.51302196,465.50222753, 59.60173395,"114b0611-bf44-4157-9d4f-4d2a7a5f143d"
"2897","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.80,"2021-12-26T22:43:57.284Z",137.90698400, 47.46031295, 98.44475021,      0,283.50000000,  8.14062500, 29.00000000,176.92590096, 18.98901086, 31.91527667,"1f0d444f-0af0-4c2a-8634-5ddd5204c0c7"
"2898","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.20,"2021-12-26T22:40:42.354Z",248.16675711,310.28928356, 43.08179473,      0,244.50000000,368.14062500, 94.15412896,235.15930204,450.09182905, 64.84321447,"2dcc27bb-5d9d-4a55-8868-45fd557f376c"
"2899","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.80,"2021-12-26T22:44:22.405Z",114.66445835,352.15557283, 32.35807599,      0,329.50000000, 25.14062500, 62.17716623,352.66691391, 23.26989502, 80.21008917,"30d4c558-72e4-4680-ad47-be4a42df1f99"
"2900","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.80,"2021-12-26T22:43:30.210Z",135.06207699, 59.48132368, 38.64398348,      0,109.50000000, 43.14062500, 10.04987562,112.13297254, 48.31600961, 32.39184856,"32cd1f10-09e6-432b-9f5a-8b49ca90d18f"
"2901","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.20,"2021-12-26T22:44:13.284Z",348.27696064,456.23861033, 51.24629571,      0,243.50000000, 39.14062500,130.38404810,341.21806240, 64.52837922, 76.96880476,"4a44f5e1-1e70-41e4-b9a5-2bc301e6f8f3"
"2902","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.80,"2021-12-26T22:39:23.189Z",268.61595770,195.10998108, 68.93042559,      0,131.50000000,210.14062500, 67.11929678, 43.21211433,220.47828441, 87.90105174,"58b0a5c6-4e36-4328-b53c-8a2fab0ac1a7"
"2903","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.80,"2021-12-26T22:43:38.668Z",255.71382119,157.62082038, 67.05567540,      0,207.50000000,153.14062500, 15.13274595,240.97136248,164.09248450, 62.24393361,"59fc5cdd-0312-4f25-b44d-3bb96a3bd35c"
"2904","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.80,"2021-12-26T22:39:51.763Z",328.78687179,328.37745999, 98.06077893,      0,350.50000000,377.14062500,101.01980004,352.23063648,457.79138677, 79.01185670,"69cf0954-c609-4e4b-b78f-346453887e08"
"2905","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.80,"2021-12-26T22:44:03.927Z",236.49415019,406.92227230, 22.51157122,      0,264.50000000,373.14062500, 13.41640786,258.88026290,394.57914202, 31.75945488,"7c0d0cb6-2c9e-42d8-8151-516dea4de81d"
"2906","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.50,"2021-12-26T22:40:18.675Z",334.18715363,312.21859321, 28.04668095,   1000, 54.50000000, 90.14062500, 94.89467846, 48.51877568, 93.37651630, 90.27602953,"8118b26a-4373-44f8-af65-e0256d02942e"
"2907","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.20,"2021-12-26T22:43:34.949Z",112.32747032,241.17035294, 25.00708098,      0,126.50000000,278.14062500, 17.00000000,130.55233802,274.42902782, 57.35468261,"81342c64-f6ac-4e33-be94-42ab5d4a3b0f"
"2908","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.80,"2021-12-26T22:43:50.502Z",273.30808686,281.98668766, 63.38067146,      0,241.50000000,379.14062500, 25.05992817,284.98990181,365.53994398, 69.03874334,"818f70ed-be8a-49ae-9dc7-59c2ce734369"
"2909","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.20,"2021-12-26T22:44:06.895Z",300.96867765,196.52350358, 28.42885125,      0, 44.50000000,385.14062500,157.94302770, 27.50696965,411.63802003, 84.02309424,"95d76f56-18e7-42a0-873f-be81cc05d83e"
"2910","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.80,"2021-12-26T22:40:51.485Z",196.39438633,298.36025412, 64.46005810,      0,196.50000000,288.14062500, 80.95060222,203.00029582,286.96115985, 59.49786551,"a0580bae-afe6-4d3d-9d9a-123f7462c9aa"
"2911","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.80,"2021-12-26T22:43:13.080Z",144.96361272, 69.08744423, 96.71978968,  16000,129.50000000, 55.14062500, 55.73149917,134.74898113, 40.19332930, 87.84043953,"aaa879ea-7d4c-41da-ab27-75d10d102d7a"
"2912","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.80,"2021-12-26T22:43:53.553Z",286.09819825,152.23254149, 40.97414327,      0,190.50000000,114.14062500, 16.40121947,184.32595963,111.78503766, 28.47559800,"bfb99530-ac88-48f3-8703-992dc2cd37d1"
"2913","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.80,"2021-12-26T22:43:20.305Z",165.25709374, 24.64880022, 46.46348321,      0,200.50000000, 80.14062500, 10.04987562,198.50543667, 79.62027031, 27.90593826,"c0053488-db8b-4fad-889c-9ed2019f20a0"
"2914","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.80,"2021-12-26T22:44:00.609Z",132.19095285,176.14713486, 35.94333319,      0, 67.50000000,145.14062500, 13.00000000, 65.30187795,158.59510655, 39.65334259,"d89d0078-793f-4263-b706-e6dc3607d0fd"
"2915","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.20,"2021-12-26T22:40:30.674Z", 44.69747333,481.94147850, 30.63452608,      0,273.50000000, 53.14062500, 51.61395160,272.40649516, 55.95040315, 38.35985070,"dc7a6a24-32c4-49be-ac7a-7b03aebc1a41"
"2916","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.50,"2021-12-26T22:44:10.390Z",210.62033336,402.61131437, 21.40836839,      0,223.50000000,453.14062500,108.24047302,204.77989233,452.41740170, 79.47420979,"edcc229a-548c-4dfe-a86a-6c5ace674aa3"
"2917","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.50,"2021-12-26T22:44:17.327Z", 45.23625540,129.62128218, 44.80542696,      0, 13.50000000, 65.14062500,153.39491517, 12.68754906,124.44661481, 35.07155829,"f07d8d7f-0f52-4dc8-b7db-dd895a7f1fe8"
"2918","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.20,"2021-12-26T22:44:27.214Z",183.83955970,200.80783456, 61.31534920,      0, 95.50000000,102.14062500,232.69937688,133.38209518,173.34155025, 63.90930696,"f47c62d6-375e-4c87-a475-8d8a04779fb2"
"2919","65.99.135.8","IFUhmBEp-J1l1VgjG-jhgBUZZ6ZdbGzNduMY",0.20,"2021-12-26T22:43:42.584Z",352.64923829,207.94935956, 41.90918282,      0, 40.50000000,185.14062500, 14.14213562, 13.77867146,189.10693169, 24.78372905,"f4d38f59-32cb-4317-9ffd-dd3950525d36"
"2920","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.80,"2021-12-26T22:43:04.547Z",261.42575667,248.96813967, 45.37542490,      0,242.50000000,244.07812500, 10.29563014,255.51575104,247.97994396, 38.96370898,"17845f1d-9a12-41d2-a3c4-39575bcc3d02"
"2921","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.50,"2021-12-26T22:44:01.519Z", 51.84864275, 69.83027849, 77.05903228,      0, 48.50000000,133.07812500,  5.00000000, 50.88635524,159.56151093, 41.00578360,"248c2f03-cc78-476a-b04a-a99de3da34d3"
"2922","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.20,"2021-12-26T22:43:47.738Z",203.83486036,317.84480291, 91.37848088,      0,319.50000000,330.07812500,  5.00000000,284.77809593,337.79372236, 74.17222709,"3318f371-1d65-4de7-b6f0-eb9eff4c7842"
"2923","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.20,"2021-12-26T22:42:44.573Z",315.79637645,110.77739548, 75.35675344,  22000,208.50000000,425.07812500, 49.24428901,240.77489226,397.46765878, 85.76910674,"3d5b0080-92d8-4c58-9bf0-3e28ca15de0a"
"2924","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.50,"2021-12-26T22:44:26.828Z",212.18218103,400.25430198, 26.46620547,      0,205.50000000,385.07812500,  5.00000000,171.44323114,331.89150191, 66.37500264,"758baf85-6fbd-4121-b19d-9b6dcd42aa27"
"2925","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.50,"2021-12-26T22:44:12.076Z",346.22410102,229.68588653, 98.50204232,      0,285.50000000,169.07812500,  5.00000000,277.71097601,172.42037288, 81.20665263,"76777ed8-f7a0-4ee9-80e1-4d35d6210289"
"2926","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.80,"2021-12-26T22:44:18.588Z",278.55849392,365.68752898, 42.19109950,      0,248.50000000,368.07812500,  5.00000000, 49.86564401,471.81703183, 98.12424672,"76bd04c2-d933-413d-83cf-61ad265787ff"
"2927","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.20,"2021-12-26T22:43:55.427Z",333.77931166,257.30354397, 52.21099701,      0, 42.50000000,250.07812500,  5.00000000, 26.94895010,250.78156117, 24.53542262,"78818445-1518-4c08-8663-8b1fc51276e7"
"2928","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.80,"2021-12-26T22:43:11.331Z", 80.83756015,154.34135324, 33.32766029,      0, 93.50000000,119.07812500,  7.81024968,103.39711014, 83.16211288, 39.07262173,"7f415b40-9c04-4b02-993b-a31fb37f0964"
"2929","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.80,"2021-12-26T22:42:52.371Z", 40.17039948,372.11516705, 98.01308375,      0, 26.50000000,299.07812500,  8.94427191,  2.82359029,247.50102271, 79.94565107,"7f834fdd-a11e-43ac-afed-bc401613e470"
"2930","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.80,"2021-12-26T22:41:48.412Z",165.72551729, 16.41839518, 66.98350440,      0,132.50000000, 27.07812500, 25.61249695,112.32822836, 32.57966886, 45.58477630,"82d7493a-1692-430a-8b0f-92c53b4c0a29"
"2931","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.80,"2021-12-26T22:42:28.239Z",271.05724163,406.88756727, 93.76547790,      0,292.50000000,374.07812500, 42.44997055,312.00583867,356.26672501, 71.08081405,"8a669b0c-ac05-4791-90b6-72783349818f"
"2932","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.20,"2021-12-26T22:43:30.097Z",148.10645353, 76.53872738, 87.70511422,      0,304.50000000,455.07812500,  6.08276253,309.28002112,461.40803324, 47.27918966,"950995fd-754e-489b-8517-019d9600531b"
"2933","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.80,"2021-12-26T22:41:27.817Z",219.77596484,378.32979382, 84.24151816,      0,213.50000000,252.07812500, 33.24154028,197.47193817,183.06544723, 63.30914855,"96e8d762-0714-4784-ac8e-633f38d67876"
"2934","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.80,"2021-12-26T22:43:36.717Z",148.70771079,300.97803813, 24.73027260,      0,161.50000000,292.07812500,  5.00000000,226.69065148,238.81248188, 95.45610656,"a0777653-b7ba-428b-8165-f0db84be0b2f"
"2935","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.80,"2021-12-26T22:42:58.707Z",333.75292777,445.92165326, 82.60356386,      0,310.50000000,449.07812500, 13.92838828,311.20216843,479.17886681, 98.80773311,"ac363f51-1832-4963-ad1a-ff0e91ab00fc"
"2936","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.80,"2021-12-26T22:44:07.243Z", 96.07332435,214.18419960, 29.16502218,      0, 91.50000000,207.07812500,  5.00000000,125.11957836,245.87830128, 62.18637227,"b31f704b-14cb-4c8e-b112-a006eced1f95"
"2937","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.50,"2021-12-26T22:42:09.201Z",231.53529112,295.75363630, 95.24031001,  42000,251.50000000,328.07812500, 47.50789408,276.84281949,374.14295149, 91.95999722,"bef06fd7-a12c-4beb-8eda-288e4e85c48e"
"2938","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.20,"2021-12-26T22:42:20.353Z", 27.61625506,352.39421807, 28.94836331,   8000,162.50000000, 54.07812500, 61.55485359,161.32308881, 57.14912586, 83.70583977,"c8655c8a-a31d-48fd-82c6-3a3b026cf1ac"
"2939","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.80,"2021-12-26T22:43:41.337Z", 90.29009178,210.77698019, 58.39688125,      0, 79.50000000,215.07812500,  5.00000000,  7.18686596,240.07869725, 99.10199660,"c91c6f1e-2bb6-4050-8874-80ae0811d1c4"
"2940","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.80,"2021-12-26T22:43:18.352Z", 33.40152014,373.17924442, 82.84743423,      0,171.50000000,389.07812500,  5.38516481,190.34772658,389.18481761, 25.77276548,"d6bcc2da-5929-43c6-a58c-23fd11070192"
"2941","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.20,"2021-12-26T22:42:38.078Z",338.31174875,479.12422648, 26.03110044,      0,200.50000000,371.07812500, 21.02379604,198.03217443,370.76691404, 34.80750516,"e87e2ed5-5156-436f-bc92-37f751902103"
"2942","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.80,"2021-12-26T22:41:39.096Z",123.85526532,223.07398022, 93.19283185,      0, 91.50000000,262.07812500, 38.41874542, 59.86341791,299.15604053, 79.54184854,"f07d7bcc-1ab1-4511-967f-09bbd5495fc8"
"2943","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.20,"2021-12-26T22:43:24.883Z",138.27765375,194.81783892, 45.80654835,      0,160.50000000, 65.07812500,  9.43398113,149.58250428,131.24912218, 74.79316442,"f817a65a-d4fe-46b2-b35c-25717a239750"
"2944","73.16.156.92","waQ0zpJJ-DT1feqxG6Qf7QiwZDq4SPkOz7fU",0.50,"2021-12-26T22:41:57.690Z",225.86976925,410.63202824, 31.78863409,   1000,216.50000000,408.07812500, 22.62741700,196.67729633,402.95314632, 35.22559594,"ff604208-894f-4326-aa9a-f886191cf023"
"2945","24.38.240.226","jhes1vbD-sRo0e_nyIZFN3RvgEIsCPtXUaWA",0.50,"2021-12-26T22:44:43.644Z",247.05986182, 10.65752785, 70.80900648,      0,191.50000000, 42.28125000, 34.13209633,195.57714976, 57.86135610, 56.04853536,"4abaf4d3-1a11-430d-bb73-f7d0e8d7a813"
"2946","24.38.240.226","jhes1vbD-sRo0e_nyIZFN3RvgEIsCPtXUaWA",0.80,"2021-12-26T22:45:18.894Z",133.72661450,456.46726087, 32.29717896,  15000,135.50000000,454.28125000, 18.97366596,127.74179038,472.11745535, 70.82475824,"6b2075f1-4342-44b6-995b-6312d317bd7a"
"2947","24.38.240.226","jhes1vbD-sRo0e_nyIZFN3RvgEIsCPtXUaWA",0.50,"2021-12-26T22:45:26.190Z", 68.56182514,253.71116942, 95.86772596,      0,246.50000000, 71.28125000, 25.23885893,258.47304851, 57.24148027, 63.90072662,"89826b47-b1e5-445d-b44f-037da449a45b"
"2948","24.38.240.226","jhes1vbD-sRo0e_nyIZFN3RvgEIsCPtXUaWA",0.20,"2021-12-26T22:44:56.732Z",116.95902356,120.16730877, 89.83552009,      0,235.50000000,346.28125000, 27.45906044,261.90888448,386.98418943, 46.42638401,"95333828-729c-43e7-9bfe-e9a35c65ad4e"
"2949","24.38.240.226","jhes1vbD-sRo0e_nyIZFN3RvgEIsCPtXUaWA",0.50,"2021-12-26T22:44:27.951Z", 58.57000349,381.85550604, 28.55178545,   1000, 66.50000000,380.28125000, 54.08326913, 66.03996068,377.77795172, 54.49366095,"c2e815c1-a105-4140-b047-2cb1284cf716"
"2950","24.38.240.226","jhes1vbD-sRo0e_nyIZFN3RvgEIsCPtXUaWA",0.20,"2021-12-26T22:45:07.054Z",334.31806784, 95.46752110, 55.98962717,   1000,231.50000000,442.28125000, 26.30589288,232.19146642,457.47155253, 36.37445871,"d397de52-7df9-4d33-a1f7-f37d55127516"
"2951","92.107.9.33","dBkbxeYx-Rm4cbCrmviuSu4rXo5kyWjqlpQk",0.80,"2022-01-08T10:48:35.919Z",278.81778886,497.28303707, 35.97730104,      0,283.50000000,478.28125000,  5.00000000,274.27945622,404.21542668, 82.94341021,"206cdde4-ad25-4d47-9a20-9bd48573c462"
"2952","92.107.9.33","dBkbxeYx-Rm4cbCrmviuSu4rXo5kyWjqlpQk",0.20,"2022-01-08T10:49:06.966Z",219.48461860,326.67104021, 48.35324656,      0,170.50000000,386.28125000,  5.00000000,153.29772788,396.90931881, 24.68030583,"3bf83649-a60c-4bc4-9b7b-03309bf2114a"
"2953","92.107.9.33","dBkbxeYx-Rm4cbCrmviuSu4rXo5kyWjqlpQk",0.80,"2022-01-08T10:48:15.376Z",130.04975970, 78.96483821, 55.33875624,      0,182.50000000, 53.28125000,  5.00000000,211.93348874, 41.91885855, 92.06961227,"44c11c0e-32f8-49e3-8ba2-8e5015fbfa5f"
"2954","92.107.9.33","dBkbxeYx-Rm4cbCrmviuSu4rXo5kyWjqlpQk",0.20,"2022-01-08T10:49:32.222Z",154.84211108,382.80905788, 32.31054993,      0,177.50000000,287.28125000,  5.00000000,201.56279139,213.09261911, 61.95014408,"4aaee7aa-2e9f-4ad1-b6e7-2fcaf996bbee"
"2955","92.107.9.33","dBkbxeYx-Rm4cbCrmviuSu4rXo5kyWjqlpQk",0.80,"2022-01-08T10:49:13.529Z", 63.69511005, 78.88359645, 93.07947193,      0, 95.50000000,113.28125000,  5.00000000,105.77647696,123.92916168, 64.62509041,"997ce749-1647-4c67-9839-87e4b88181e0"
"2956","92.107.9.33","dBkbxeYx-Rm4cbCrmviuSu4rXo5kyWjqlpQk",0.80,"2022-01-08T10:48:26.768Z", 49.78724116,148.22850707, 47.29032251,      0, 77.50000000,150.28125000,  5.00000000, 61.14385769,190.57787992, 54.62676142,"9ed3f995-2046-4833-ac3e-b4151647bab7"
"2957","92.107.9.33","dBkbxeYx-Rm4cbCrmviuSu4rXo5kyWjqlpQk",0.80,"2022-01-08T10:49:41.694Z", 17.03631687,323.71972569, 39.62154632,      0, 17.50000000,303.28125000,  5.00000000, 16.86849672,251.18745112, 49.88957239,"bee06ffa-abe7-487b-ab9b-e9006d6ded64"
"2958","92.107.9.33","dBkbxeYx-Rm4cbCrmviuSu4rXo5kyWjqlpQk",0.20,"2022-01-08T10:49:23.023Z",230.14457376,208.16561994, 63.09855657,      0, 46.50000000,363.28125000,  5.00000000, 47.05232260,361.46390899, 47.06733574,"c97ccd21-64b5-43f7-bf24-388d61fef283"
"2959","92.107.9.33","dBkbxeYx-Rm4cbCrmviuSu4rXo5kyWjqlpQk",0.50,"2022-01-08T10:48:51.508Z", 55.45769758,215.42394824, 20.27343552,      0, 39.50000000,240.28125000,  5.00000000, 27.93523102,246.58848185, 29.71813450,"e81faca7-6db6-4d95-aaa3-62fc65d79908"
"2960","142.162.26.237","u6yjAiXI-rB-EJj1QO1INQuGm6vvJh8v_ES8",0.80,"2021-12-26T22:53:40.263Z",281.80002015, 96.73752538, 50.28962660,      0,242.50000000,119.87500000, 38.01315562,303.60168553, 98.42538278, 24.37148983,"2f3e2b41-4da0-4be9-b29c-c0bcceda2a5c"
"2961","142.162.26.237","u6yjAiXI-rB-EJj1QO1INQuGm6vvJh8v_ES8",0.20,"2021-12-26T22:52:32.540Z",206.52553432,250.29251318, 75.04067957,      0,247.50000000,433.87500000, 39.81205847,220.29165964,375.65700261, 50.35628571,"32569097-2952-484a-b369-b7b7d5755b27"
"2962","142.162.26.237","u6yjAiXI-rB-EJj1QO1INQuGm6vvJh8v_ES8",0.20,"2021-12-26T22:41:35.524Z",311.50570248, 67.02620450, 20.78368642,   1000, 93.50000000,455.87500000, 36.35931793, 64.86420201,488.74396937, 39.06299583,"546b4a8c-4f2c-4c3a-b5af-619d5ff3a3fc"
"2963","142.162.26.237","u6yjAiXI-rB-EJj1QO1INQuGm6vvJh8v_ES8",0.80,"2021-12-26T22:40:54.647Z",230.97287075,358.49639416, 87.83802542,      0,246.50000000,315.87500000, 80.50465825,183.83696376,274.09141912, 27.93680132,"5dc2466a-2bfe-43cb-925b-96fd5322a255"
"2964","142.162.26.237","u6yjAiXI-rB-EJj1QO1INQuGm6vvJh8v_ES8",0.20,"2021-12-26T22:52:49.132Z",283.54163644, 87.44276627, 22.87095405,      0,164.50000000,261.87500000, 18.43908891,149.16374351,255.88899614, 23.41627228,"7d29d671-16c4-4504-a0f3-5477a7995044"
"2965","142.162.26.237","u6yjAiXI-rB-EJj1QO1INQuGm6vvJh8v_ES8",0.50,"2021-12-26T22:40:28.125Z",274.94512972,307.64703947, 64.23141443,      0,241.50000000,226.87500000, 56.08921465,230.21049482,160.20915146, 58.30659274,"7de30734-76d2-43db-93db-afd93d5bd8f6"
"2966","142.162.26.237","u6yjAiXI-rB-EJj1QO1INQuGm6vvJh8v_ES8",0.20,"2021-12-26T22:51:48.145Z", 62.10555946,341.44076501, 58.51724765,      0,127.50000000,111.87500000, 65.43699260,169.46114205,128.82316557, 38.23278444,"7f9b2628-3844-48fc-a37c-4dd8a3c32603"
"2967","142.162.26.237","u6yjAiXI-rB-EJj1QO1INQuGm6vvJh8v_ES8",0.80,"2021-12-26T22:53:18.464Z", 62.29978799,379.34810190, 98.70559580,      0, 74.50000000,315.87500000, 73.81734214,104.86405070,  3.58724905, 62.18594401,"85c2c65d-d185-4b2f-9395-269c44f79571"
"2968","142.162.26.237","u6yjAiXI-rB-EJj1QO1INQuGm6vvJh8v_ES8",0.50,"2021-12-26T22:40:03.499Z",309.63421360,149.02016602, 89.71144307,   2000,273.50000000,114.87500000, 83.18653737,268.46669554,143.14262617, 87.37715841,"88d6af3f-41a4-4abb-88bb-c0c9af7cfcd3"
"2969","142.162.26.237","u6yjAiXI-rB-EJj1QO1INQuGm6vvJh8v_ES8",0.50,"2021-12-26T22:53:55.922Z",299.36514683,158.30663770, 82.14010082,      0,296.50000000,166.87500000, 46.84015371,310.47590043,202.47417796, 69.63413559,"95b8f0ea-46c2-4dbd-b122-d8dafd7c9159"
"2970","142.162.26.237","u6yjAiXI-rB-EJj1QO1INQuGm6vvJh8v_ES8",0.20,"2021-12-26T22:52:08.110Z",247.54103832, 59.64788469, 57.51144309,      0,237.50000000,197.87500000, 68.06614430,265.54293652,259.43399017, 85.12068522,"9bd46277-e5a9-4a44-a943-719caba722ae"
"2971","142.162.26.237","u6yjAiXI-rB-EJj1QO1INQuGm6vvJh8v_ES8",0.50,"2021-12-26T22:42:24.740Z",323.29188372,127.21347079, 38.67055289,      0,275.50000000,133.87500000, 48.83646179,296.70147719,173.43357177, 66.54827465,"9c9ec157-b68f-41ae-9f8f-873cc369ea0b"
"2972","142.162.26.237","u6yjAiXI-rB-EJj1QO1INQuGm6vvJh8v_ES8",0.50,"2021-12-26T22:41:58.401Z", 78.77394750,217.38622871, 67.36961200,      0,128.50000000,255.87500000, 48.66210024,339.83172601,449.62281716, 24.26837080,"a400066b-0dea-4d8a-a784-e885067ccf99"
"2973","142.162.26.237","u6yjAiXI-rB-EJj1QO1INQuGm6vvJh8v_ES8",0.20,"2021-12-26T22:52:59.811Z",124.59149935,277.38383792, 29.93968215,   1000,199.50000000,331.87500000, 28.01785145,191.19137290,341.72894113, 28.69087721,"ac5ef327-2db3-4af2-a90d-b75a273bd625"
"2974","142.162.26.237","u6yjAiXI-rB-EJj1QO1INQuGm6vvJh8v_ES8",0.20,"2021-12-26T22:53:08.201Z",135.03349125,489.96138571, 22.65701108,   3000,134.50000000,359.87500000, 36.49657518,128.15559594,329.69908592, 55.73472890,"caf13e8b-d9ea-48a0-9012-66e85533fa32"
"2975","142.162.26.237","u6yjAiXI-rB-EJj1QO1INQuGm6vvJh8v_ES8",0.50,"2021-12-26T22:52:40.299Z",194.85838054, 76.09566824, 60.47296060,   4000,182.50000000, 47.87500000, 48.10405388,139.89848161, 47.60386027, 67.26185807,"d4767217-9bc3-4c8f-97d9-a1042a594e9e"
"2976","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.50,"2021-12-27T01:44:26.596Z",203.63838503,241.81541653, 46.03878061,   1000,319.66665649,225.93750000, 26.07680962,319.69427411,224.52488372, 24.21582711,"0b26e32b-68cb-4d76-a95e-5592e5ed74da"
"2977","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.50,"2021-12-27T01:44:04.918Z", 63.04136949,413.00403301, 98.85947577,   1000, 69.66665649,302.93750000, 27.20294102, 71.67449536,296.47314091, 32.13723670,"0e1189b6-b300-4046-9961-330d86c030ad"
"2978","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.20,"2021-12-27T01:45:37.847Z",329.18039210,458.18016033, 76.07018829,   1000,187.66665649,306.93750000, 54.12023651,187.42754888,299.52752358, 54.52660038,"1475f7dc-6728-4839-89ab-7958a1de4f82"
"2979","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.20,"2021-12-27T03:19:42.845Z",243.36312019,352.92905312, 23.56982448,      0,285.66665649,375.93750000, 33.01514804,274.91100976,369.91314669, 28.87297721,"178c9131-7fbc-40bb-a4fd-610e180a7879"
"2980","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.20,"2021-12-27T01:45:48.522Z",266.11776707,257.35817947, 77.57770268,   1000, 79.66665649,290.93750000, 28.16025568, 77.35952691,287.92057000, 31.97747715,"388ec3de-03c2-4c01-bc01-4ff207639ee5"
"2981","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.50,"2021-12-27T03:15:57.855Z", 82.38056531,135.40243902, 75.89043872,   1000, 87.66665649,422.93750000, 61.26989473, 87.45430987,421.00342929, 62.30756791,"403ef19e-ad25-4f87-b32e-518c7407604b"
"2982","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.50,"2021-12-27T03:19:21.633Z",276.65109604,159.76554443, 35.02754020,   1000,122.66665649,113.93750000, 76.05918748,119.79196972,112.60939520, 75.03803131,"4961a262-4512-46fc-86f6-86720e280066"
"2983","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.50,"2021-12-27T03:16:55.795Z",131.73262118,137.08814184, 62.49123169,      0,158.66665649,181.93750000, 60.16643583,159.27925621,181.84636676, 64.26302693,"6299d5bc-f7bb-4c98-b8f8-8f12bc5df226"
"2984","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.20,"2021-12-27T01:44:43.931Z",174.06420929,103.85737503, 24.17178226,      0,273.66665649,230.93750000, 87.32124598,272.68006290,225.95978653, 83.18065784,"69e80b9a-7aa4-4b88-82e2-f1f88616aea6"
"2985","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.50,"2021-12-27T01:43:29.400Z",179.57686637,286.60432328, 23.71708439,   1000,190.66665649,275.93750000, 24.83948470,194.78877159,272.80891354, 27.55418869,"6dbc7ec5-8e58-4767-8c0a-b5bd984f32b8"
"2986","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.80,"2021-12-27T03:17:20.908Z",170.30980846,239.40399319, 41.96157628,      0,166.66665649,246.93750000, 47.00000000,155.98645877,267.07755169, 68.74959457,"6fa37e20-ee38-470f-8ed3-b49e2f9f888b"
"2987","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.20,"2021-12-27T03:19:32.386Z",315.94513403,176.50776257, 45.33396557,   1000,303.66665649,385.93750000, 94.76286192,304.48255249,382.64956555, 92.24471938,"942c96d4-9e5a-4939-9496-5e0c706b37d5"
"2988","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.50,"2021-12-27T03:19:58.323Z", 43.01198666,114.06356001, 60.35298668,   1000,318.66665649,218.93750000, 28.84441020,315.90264764,218.56085052, 26.35135179,"a749642d-b929-472e-a594-2161e99397eb"
"2989","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.50,"2021-12-27T01:45:24.615Z", 67.93792582, 41.17523936, 46.69068788,   1000, 61.66665649, 47.93750000, 37.64306045, 54.43538603, 46.82061469, 32.37960888,"be17d2d0-c89f-43ee-bf9f-2591e006b3c2"
"2990","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.20,"2021-12-27T03:19:04.590Z", 31.13013767,366.64756140, 69.48386493,      0, 81.66665649,438.93750000, 75.69015788, 69.61334634,427.22164921, 72.01984450,"c4ee80bf-bcd2-4b75-8a9c-75b735c1767e"
"2991","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.50,"2021-12-27T03:18:16.647Z",155.44556734,265.50247856, 54.94649267,   1000, 63.66665649, 33.93750000, 41.61730409, 62.28051995, 33.07792059, 40.95104608,"cbe95abe-1342-40a5-8b9b-1c87d13a083f"
"2992","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.80,"2021-12-27T03:18:07.258Z",252.58085302,377.69130297, 91.49953354,   2000,238.66665649,453.93750000, 62.09669879,231.67780950,471.36431316, 72.39028865,"e3e2a33c-89cb-42b2-93c9-39dd46a05d78"
"2993","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.20,"2021-12-27T01:44:59.865Z",256.91997043,284.03466568, 57.06701690,   1000, 90.66665649, 87.93750000, 75.28612090, 87.23086832, 86.80213377, 74.23104044,"f1dd0060-4c1e-49fc-940b-a78f7402e74c"
"2994","95.51.171.169","E4EsER3U-MG73Fd0WT1zlQ3o6bC-H0O3aPr8",0.80,"2021-12-27T03:18:45.210Z",177.16252279,227.86526477, 42.30632236,   2000,189.66665649,201.93750000, 44.77722635,189.25434746,187.19129088, 52.95884573,"f56e3a05-be33-4485-9f86-9664dc14eec6"
"2995","99.211.2.70","wflfOVVF-7gvpYMwsWSXFQMEUk7z1cNe2c90",0.80,"2021-12-27T12:06:36.282Z",225.50331295,155.20770629, 42.50116035,      0,222.50000000,146.71875000, 44.55333882,192.19965019, 81.41275203, 89.23959267,"2eedc4dc-513c-4544-ad6f-c9b18ad7e0db"
"2996","99.211.2.70","wflfOVVF-7gvpYMwsWSXFQMEUk7z1cNe2c90",0.20,"2021-12-27T12:05:40.323Z",227.62770491,490.13730333, 76.00292507,      0, 93.50000000, 34.71875000, 97.80081799,101.73998460, 18.43906522, 84.25577834,"41d423bc-7e07-432f-a685-a2cfff4aa985"
"2997","99.211.2.70","wflfOVVF-7gvpYMwsWSXFQMEUk7z1cNe2c90",0.20,"2021-12-27T12:06:09.011Z", 10.42374289,146.27360103, 29.10559430,   1000,117.50000000, 79.71875000, 79.63039621,141.68560089, 74.77849386, 82.03629990,"9dd862b8-fb66-4c75-b23d-dde8912558fe"
"2998","99.211.2.70","wflfOVVF-7gvpYMwsWSXFQMEUk7z1cNe2c90",0.20,"2021-12-27T12:06:43.842Z",139.48692514,305.35682377, 64.70342213,      0, 86.50000000,165.71875000,303.38424481,156.02171257,191.89407188, 73.82644281,"dddacf87-92ed-4d2f-9dc8-fdada7b77596"
"2999","99.211.2.70","wflfOVVF-7gvpYMwsWSXFQMEUk7z1cNe2c90",0.20,"2021-12-27T12:05:13.540Z",232.96249833,207.33872083, 34.56428327,      0,211.50000000, 90.71875000, 72.91776190,211.38566430, 90.44352400, 50.46020303,"f0b7b54c-0bbe-4d1d-9a01-f55059bd1f27"
"3000","76.14.152.211","VzxhS2Ev-jCOHaEUYbK79h3mRQW-g2MCzu9Y",0.80,"2021-12-26T22:38:21.849Z", 50.35541214,138.68453078, 77.23973889,      0, 75.50000000,130.07812500, 32.20248438,104.75109475, 74.43023368, 97.39847728,"1e753f9d-3d6f-4ca3-8025-3826770cc687"
"3001","76.14.152.211","VzxhS2Ev-jCOHaEUYbK79h3mRQW-g2MCzu9Y",0.50,"2021-12-26T22:38:34.715Z",353.88794226,252.21164146, 50.96134704,      0,280.50000000,131.07812500,191.09421760,294.88115595,159.53861858, 69.93743023,"3d70756c-e7cc-4c42-b937-800fc7ec7745"
"3002","76.14.152.211","VzxhS2Ev-jCOHaEUYbK79h3mRQW-g2MCzu9Y",0.20,"2021-12-26T22:38:06.213Z",111.22358275, 80.34874096, 50.88156996,      0, 43.50000000, 41.07812500,  5.00000000, 85.62154846, 27.85877727, 83.32710813,"715252e4-5a42-4fb8-a10f-b8c2c0952304"
"3003","76.14.152.211","VzxhS2Ev-jCOHaEUYbK79h3mRQW-g2MCzu9Y",0.50,"2021-12-26T22:39:17.775Z",247.71350294,215.87378397, 30.14197848,   2000,241.50000000,234.07812500, 26.83281573,240.12650435,234.39371543, 39.55861000,"782a06b9-9a7f-480a-9f32-cde7f78f6bc1"
"3004","76.14.152.211","VzxhS2Ev-jCOHaEUYbK79h3mRQW-g2MCzu9Y",0.80,"2021-12-26T22:39:45.874Z", 72.99251230,101.81305832, 68.40045068,      0, 54.50000000,164.07812500, 38.89730068, 69.33926928,137.04055128, 73.14104881,"9c8715ee-ef4b-4eac-8e37-0b18204a3bd4"
"3005","76.14.152.211","VzxhS2Ev-jCOHaEUYbK79h3mRQW-g2MCzu9Y",0.50,"2021-12-26T22:39:30.240Z",192.93616623,170.90579660, 48.14006981,   1000, 62.50000000,488.07812500, 41.62931659, 65.93054245,486.48487536, 38.17911039,"fdd4735e-69c8-4959-a453-04dd36db6c0d"
"3006","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.50,"2021-12-26T23:20:44.556Z",122.38618390, 52.86179158, 89.26999171,   1000,294.50000000,314.28125000, 53.48831648,292.15365986,313.66942917, 53.73172849,"0103ae61-6d76-4213-9a51-750a4ceac7af"
"3007","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:29:41.479Z", 66.48116700,242.11276080, 70.78858929,   1000,239.50000000, 20.28125000, 79.70570870,237.93533233, 20.61502878, 78.67255349,"01e564c8-c7aa-4533-96dd-c1173356984b"
"3008","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:24:13.276Z",353.38030755,208.30418603, 47.53074498,   1000, 45.50000000,378.28125000, 53.23532662, 43.67292982,378.59585751, 54.14337662,"0697611b-25d9-48cd-836b-7cd6e00efebf"
"3009","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:25:32.461Z", 20.19533753,149.94882252, 98.50942988,   1000,264.50000000,451.28125000, 27.78488798,262.84151071,449.12605613, 28.47398080,"07d229de-cc9a-4087-b066-e881d18daf1e"
"3010","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.50,"2021-12-26T23:21:30.358Z",213.01954145,491.42020681, 87.47454501,   1000, 49.50000000, 27.28125000, 26.62705391, 47.15912357, 25.82343013, 25.56047601,"08b480cd-567e-42f1-a8ac-5949f847c219"
"3011","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.80,"2021-12-26T23:26:17.572Z",260.44359275,387.62721674, 50.03739921,      0,258.50000000,410.28125000, 29.06888371,254.29797911,464.38459534, 78.90665803,"144b8c93-c52f-4860-8b97-18f95ed25d89"
"3012","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:27:19.809Z",250.27148223,145.66688106, 67.75047231,   1000,213.50000000,435.28125000, 56.08029957,211.45679536,430.37014226, 56.37919642,"2eb9a320-fa82-45f2-a19a-2977b445beeb"
"3013","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:30:09.086Z",237.47175110,482.45850696, 60.90718440,      0,222.50000000,289.28125000, 26.40075756,220.67099992,288.01060296, 26.48838257,"42490d5e-d9c8-4e63-a600-026941b9dcc3"
"3014","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.50,"2021-12-26T23:21:12.853Z",294.11968289, 22.88752016, 27.87229436,   1000,270.50000000, 52.28125000, 26.92582404,263.43513210, 55.35877909, 30.07041874,"425f58cb-79fd-49c4-a028-6368fd9e95f3"
"3015","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.50,"2021-12-26T23:27:00.106Z",261.90260312,449.08314424, 87.85815190,   1000,247.50000000,457.28125000, 37.16180835,248.71783616,457.51745909, 37.63896384,"4aef19f6-dfac-4e95-8398-8708ce55c457"
"3016","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.80,"2021-12-26T23:22:07.494Z",164.06519003,119.81133842, 55.87303998,      0,182.50000000,117.28125000, 35.80502758,219.19981124,119.32176552, 69.43159312,"4b7e2e93-8062-47bd-93cf-95dc473c8bb5"
"3017","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.50,"2021-12-26T23:29:48.484Z",181.68532882,458.28089572, 99.35193763,   1000,300.50000000,424.28125000, 86.31338251,304.74212340,431.99440618, 86.64789053,"599f5591-d680-4eec-a959-ceb580a92019"
"3018","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:22:31.840Z",  0.96883943, 81.13453639, 77.08979481,      0,  5.50000000, 80.28125000, 73.37574531,319.17883496,499.51228972, 20.69091830,"5c65b6f6-b874-4eb3-86b6-9c178ee7374d"
"3019","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:22:18.457Z",255.87328166,271.54117115, 48.23041214,   1000,328.50000000,220.28125000, 39.84971769,325.09943817,221.70535187, 39.34452715,"6443d368-b94d-48b0-9229-2b49d68d561a"
"3020","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.80,"2021-12-26T23:28:54.693Z",352.48225519,497.61103924, 65.75741844,      0,188.50000000,357.28125000,222.38030488, 53.93423902,216.14387982, 33.05514724,"6d993e54-264c-4356-8017-73a6241c9bf4"
"3021","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:19:15.628Z",199.27050192,376.11261806, 61.69569619,      0,317.50000000,473.28125000, 40.36087214,315.43154585,476.93364941, 41.46995568,"6e27ee86-09a3-4259-9e90-69952cbafe46"
"3022","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:23:07.019Z",147.38242090,326.10591943, 84.60944822,   1000,324.50000000,414.28125000, 56.46237685,322.39586971,415.34954220, 57.21452960,"754de170-266f-45a2-8b2f-14abce9a639b"
"3023","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.80,"2021-12-26T23:25:41.157Z",200.35239706,277.55945510, 21.07623967,   1000,206.50000000,280.28125000, 23.25940670,215.92693385,283.50175681, 28.33195708,"8231c892-9a37-4c45-a67c-4efffdd64556"
"3024","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.80,"2021-12-26T23:23:21.681Z",305.79712004,436.80219352, 60.62633420,  60000,311.50000000,418.28125000, 41.72529209,319.03526117,368.50101133, 94.89612442,"84d82c18-dd71-4c96-961e-20b28508f781"
"3025","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.50,"2021-12-26T23:30:01.901Z",189.52698158,111.85148069, 20.91011660,   1000,247.50000000,102.28125000, 91.06591020,247.79054682,101.06460549, 93.73962771,"87316fa6-2550-4507-9c6f-f7e8c31f12b2"
"3026","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.50,"2021-12-26T23:26:38.606Z",337.59690060,205.98753281, 98.51768847,   1000, 85.50000000,295.28125000, 46.57252409, 83.47840674,295.51029110, 45.57996711,"8d50dff3-4b08-4987-ba0f-0c0cdf4e21ae"
"3027","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.80,"2021-12-26T23:30:24.320Z", 37.41196292, 77.19750478, 85.79629485,   1000, 45.50000000, 72.28125000, 84.69356528, 19.98957869, 72.12189428, 80.60726067,"9f424c46-796d-4e0f-910d-5297c80f9194"
"3028","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:24:05.648Z",287.08147139,161.83976155, 80.64542660,   1000,308.50000000,376.28125000, 66.48308055,306.92177165,376.38261199, 67.98513239,"9f4f5f81-56b7-4b3c-91a3-649ff64c2849"
"3029","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.50,"2021-12-26T23:26:12.062Z", 76.53143959,263.99741113, 75.82248820,   1000,122.50000000,189.28125000, 76.57675888,124.12818352,183.89470413, 74.18193485,"a78cc0a8-4698-40ce-ab03-32b828ea4791"
"3030","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.80,"2021-12-26T23:26:23.831Z",159.44988693,310.30893568, 99.66653470,      0,252.50000000,312.28125000, 32.57299495,329.42113999,306.37224103, 86.08760529,"b3a21da4-3caf-4e44-b9ba-1d6c64efe4c9"
"3031","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:21:49.343Z", 24.66997392,467.82685320, 78.18553229,      0, 60.50000000,360.28125000, 57.68882041, 47.99244480,401.40838613, 81.94893998,"bb6dc62a-b20c-48ed-b2e3-d7215ab2745e"
"3032","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.80,"2021-12-26T23:23:54.184Z",139.04938274,478.08357405, 79.78541968,      0,285.50000000,228.28125000, 57.62811814,284.60026688,226.96152870, 57.20997947,"bc5aa75b-0fb4-487d-9e3e-88808c249846"
"3033","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.80,"2021-12-26T23:26:53.554Z", 98.27297408,415.69239384, 70.92467156,   2000, 73.50000000,418.28125000, 70.57619995, 43.80018929,422.38527299, 74.72051985,"c7ff454c-e005-49dc-9c17-c3319dc172c6"
"3034","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:27:11.755Z",218.84015548,162.25340301, 98.78153053,      0,298.50000000,316.28125000, 80.28075735,288.17471659,290.15812040, 71.27143685,"d2db1434-aca0-4858-b724-13cd183bf153"
"3035","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:25:02.869Z",319.18792684,296.90840776, 79.97154111,      0,319.50000000,295.28125000, 80.09993758,318.60393886,295.07310566, 56.64986612,"d48b91db-1bd9-4d67-8fb4-b10b7607461c"
"3036","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.80,"2021-12-26T23:25:11.104Z", 72.71316740,118.93218737, 84.58136407,  19000,129.50000000,137.28125000, 68.41052551,198.28139900,157.61512429, 94.93235490,"d6a0550c-3fd4-4c52-a1b6-8defd2fefcf0"
"3037","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.50,"2021-12-26T23:20:08.313Z",230.37984402,225.31642714, 70.36186708,      0,238.50000000,311.28125000, 51.97114584,242.12499688,331.83407292, 76.02375763,"d9e5a0ca-a289-4162-9e8d-6b0ff8537824"
"3038","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:24:22.573Z", 21.80850449, 29.95447944, 86.83942447,      0,100.50000000,108.28125000, 63.13477647, 82.27837217, 87.04722462, 71.19483917,"e4d45663-eea1-421b-9698-f620de542ac4"
"3039","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.80,"2021-12-26T23:29:14.347Z",208.97280216,313.74586824, 69.38651253,   8000,173.50000000,324.28125000, 50.59644256,131.93976939,338.16307651, 76.41769902,"e5bf9acd-dd45-4cf5-b073-fad946e54672"
"3040","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:22:49.002Z",102.68891849,186.71944214, 70.35323599,      0,196.50000000, 78.28125000, 32.64965543,194.69273701, 75.50148209, 32.21522807,"e6d7e736-7461-48e8-8eae-d603aae12610"
"3041","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:22:56.831Z",288.66804775,210.21699699, 31.46022113,   1000,189.50000000, 24.28125000, 64.84597135,188.13163687, 21.46601141, 67.16757963,"eb0cd8ec-c951-439e-b1de-a317562b5204"
"3042","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.20,"2021-12-26T23:29:23.348Z",268.31215675,111.50812501, 92.40314073,      0,267.50000000,214.28125000, 37.20215048,267.10228205,170.46938313, 48.73652130,"ebca621f-5b2b-47cb-a0b9-7d4880dc2f34"
"3043","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.80,"2021-12-26T23:29:07.525Z",171.42978320, 36.29678560, 20.00338241,      0,174.50000000, 37.28125000, 23.60084744,178.39023078,376.91178852, 82.35685277,"f2981f57-443a-4c73-8bba-abdd747afd40"
"3044","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.80,"2021-12-26T23:19:45.651Z",319.47770129,267.70735249, 57.79255598,   3000,312.50000000,287.28125000, 60.44005295,314.39305488,281.12282719, 72.75738505,"f6412fcd-1cff-4ab1-884e-4d0542242cfd"
"3045","76.120.118.124","OJymPsLy-BIttr-UUZpGQdI-9a_7CeAzgSqA",0.80,"2021-12-26T23:23:37.576Z",197.95367905,185.30167194, 85.32948553,      0,150.50000000,227.28125000, 46.04345773, 97.84318702,283.87157384, 98.41232485,"fe6e7c3e-22b0-4b25-bac8-1884135d0c73"
"3046","173.33.205.217","7OZQ0VdO-IgC_E5-tT457UfxfSEXMG5d9_Kc",0.20,"2021-12-26T22:44:43.142Z",128.95265665,285.60104361, 61.22486449,      0, 92.50000000,198.43334961, 61.09828148,115.45302526,243.33694650, 78.69436359,"278fe5ac-53d5-4eff-b19c-b47d6b9ab137"
"3047","173.33.205.217","7OZQ0VdO-IgC_E5-tT457UfxfSEXMG5d9_Kc",0.20,"2021-12-26T22:45:10.285Z",195.29367710,146.35583850, 62.36863548,      0, 75.50000000,303.43334961, 80.62257748,185.86770628,456.62338765, 38.16081460,"3e533b9c-609d-45f0-8173-249faf4b2464"
"3048","173.33.205.217","7OZQ0VdO-IgC_E5-tT457UfxfSEXMG5d9_Kc",0.20,"2021-12-26T22:44:29.771Z", 82.76762405,276.53680842, 55.05933077,      0, 16.50000000, 92.43334961, 41.00000000, 13.98481012, 90.49541318, 38.82378372,"77baa60f-4a03-4447-a2ad-3ca35ffde583"
"3049","173.33.205.217","7OZQ0VdO-IgC_E5-tT457UfxfSEXMG5d9_Kc",0.20,"2021-12-26T22:45:04.361Z", 49.38354129,159.97144268, 36.02599276,      0, 95.50000000, 43.43334961, 67.89698079,231.24202280, 55.27648864, 84.37359007,"d549d475-0fcf-46f6-bec3-50e4ccc41608"
"3050","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.20,"2021-12-26T22:45:12.012Z",306.48990004,266.07530951, 90.96886845,      0,332.50000000,391.28125000, 36.87817783,349.60252843,358.42084970, 34.61937059,"016d4f3c-4bc6-48ab-b44d-826f48e7ee08"
"3051","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.80,"2021-12-26T22:40:36.952Z",318.93841412,420.68025595, 24.29513674,   5000,288.50000000,398.28125000, 69.65629907,267.86881888,463.69999772, 84.81291670,"06e2e3bb-1272-4bf4-8be9-d04784a6661a"
"3052","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.50,"2021-12-26T22:37:53.393Z",281.20103303,113.14680937, 89.43508647,      0,175.50000000,193.28125000,  5.00000000,347.24673228,301.93969883, 83.72794378,"1369c2b5-a3f5-43b3-85b3-3947eb8964e6"
"3053","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.20,"2021-12-26T22:45:29.297Z",333.09464213,185.37219614, 47.35886415,      0,150.50000000, 81.28125000, 30.61045573,101.13651441, 69.96676562, 53.72644893,"16bff90f-5ab4-4579-8941-b6f9cc7846ef"
"3054","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.80,"2021-12-26T22:45:03.679Z",119.59964974,296.76449739, 37.00878523,      0,101.50000000,283.28125000, 26.00000000,181.75639872,283.21025032, 87.11986685,"1a54846f-a44b-40c7-b8d5-0e6d1ff9a2ba"
"3055","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.80,"2021-12-26T22:37:44.220Z",212.46960606,468.96338108, 91.67921256,      0,163.50000000,287.28125000,  5.00000000,236.72737529,495.35270427, 39.59429079,"29ea8377-a712-4f0b-962e-b33fc2c60529"
"3056","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.50,"2021-12-26T22:45:51.425Z", 71.31923047,325.29838058, 22.99481616,      0,248.50000000,327.28125000, 39.81205847,337.91149959,389.17438002, 85.74644997,"2cc31a22-c49f-4677-a9f2-749905bf3167"
"3057","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.80,"2021-12-26T22:40:41.791Z",323.89356416, 17.17421599, 41.94442294,      0,270.50000000,  9.28125000, 49.19349550,352.77103713, 46.69515215, 52.09178465,"31996a38-af78-425b-9617-1efa8aa5623b"
"3058","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.80,"2021-12-26T22:40:48.338Z",128.29708351,477.12804083, 63.70412635,      0,105.50000000,456.28125000, 24.20743687, 85.77077561,458.61780625, 80.72153331,"39953a6a-6c4c-42dd-bc7a-fd4db9b77ce7"
"3059","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.80,"2021-12-26T22:45:35.890Z",192.96540420, 39.69055597, 91.32962047,      0,118.50000000, 11.28125000,279.73737684,186.53499994, 27.89296878, 40.04898819,"449c9032-ad29-4cdc-ae9b-48906e376323"
"3060","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.50,"2021-12-26T22:40:25.419Z",271.42749446, 99.43654487, 99.41257897,      0,231.50000000,102.28125000, 16.64331698,195.58294266,103.07231538, 33.84764098,"4bcb93ab-7f99-4e78-8727-15d6c52c30c4"
"3061","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.50,"2021-12-26T22:45:48.609Z",323.65442362,257.73202452, 49.58543843,      0,282.50000000,211.28125000, 99.24716621,252.77964588, 60.49514611, 22.93381373,"5f46df72-926f-4c5a-839b-b85062568777"
"3062","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.50,"2021-12-26T22:40:32.288Z",194.96442687, 95.70165106, 60.74018837,   9000,157.50000000, 59.28125000, 69.31089380,126.80417853, 16.86212411, 88.88095165,"6583e29a-39b7-4b4f-bc12-2a2bba14a595"
"3063","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.20,"2021-12-26T22:45:07.595Z", 41.54797745, 12.60206091, 45.31218633,      0,178.50000000,228.28125000,138.13037320, 93.31161645,360.62015444, 68.91767017,"6960daa2-6f11-41a4-a560-d37ad11f7523"
"3064","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.80,"2021-12-26T22:45:16.174Z", 19.09591427, 57.17914657, 80.19839891,      0,109.50000000, 15.28125000, 79.64923101,  1.98830135, 20.99122779, 89.85801542,"6c965354-98f8-41f8-89dd-9bae05849283"
"3065","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.50,"2021-12-26T22:40:29.167Z",110.54010697,227.95151536, 85.41861221,      0,149.50000000,178.28125000, 37.33630941, 88.08261902,150.90014934, 99.95519210,"8084ed0b-db46-45e0-a66c-fa2349774ece"
"3066","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.20,"2021-12-26T22:40:53.536Z",143.93681723,393.44373013, 49.54271593,      0,301.50000000,363.28125000, 95.69221494,220.52584071,424.01848884, 45.64930973,"a2ad7592-4da6-4356-829b-35ea8662446c"
"3067","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.50,"2021-12-26T22:45:33.221Z",148.69149648,457.50214864, 59.28614331,      0,187.50000000,410.28125000, 55.56977596,238.85268197,423.88262196, 63.19945888,"a352e210-93ae-4617-9272-3f052a52c7ea"
"3068","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.20,"2021-12-26T22:45:46.027Z",253.65075701,318.13230969, 23.77581001,      0,166.50000000,330.28125000, 30.88689042,162.10504297,393.56342870, 39.94035297,"ab38c4a4-5bb6-44b7-bf46-bd00885ef8d5"
"3069","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.80,"2021-12-26T22:40:45.584Z",139.58736717,129.00217447, 66.08246305,      0,131.50000000, 74.28125000,129.29423808,145.32174837,143.63150288, 75.48746695,"ae893b76-6bc0-4ab3-9d30-152a1e8cbf6b"
"3070","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.50,"2021-12-26T22:45:40.477Z",125.88194132, 99.03989623, 78.69996583,      0, 93.50000000,165.28125000, 14.86606875, 79.24420616,152.61010325, 56.34969147,"b9112b1b-8c10-49d2-b93f-39746fad6f16"
"3071","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.80,"2021-12-26T22:38:18.502Z",182.79934031,170.79247235, 34.31849015,      0, 27.50000000, 17.28125000,432.07059608,282.58793090,258.82602674, 91.43383013,"cf89e959-5c76-42e7-84dd-ebcc02a51a4f"
"3072","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.80,"2021-12-26T22:45:57.400Z",251.93161308,283.24364427, 77.21413177,      0,128.50000000,240.28125000, 89.89438247, 94.66134949,200.34415627, 63.37683351,"d35bab38-799e-46be-8160-a6ccba634485"
"3073","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.80,"2021-12-26T22:45:25.756Z",213.05480436, 13.94047207, 99.80341886,      0,127.50000000, 40.28125000, 27.31300057,153.14445610, 43.57807914, 29.25930301,"db052952-75c7-4dee-b804-363243155f89"
"3074","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.80,"2021-12-26T22:45:43.300Z",343.35073167,330.84301206, 37.32873744,      0,236.50000000,199.28125000, 30.87069808,229.17487094,176.82984804, 35.36191723,"dc3d85d5-6a69-4b56-8728-c251dcad4511"
"3075","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.50,"2021-12-26T22:45:54.223Z",295.18490202,391.14927145, 70.99563516,   2000,280.50000000,365.28125000, 43.27817002,306.73173210,431.52185908, 54.84322007,"e4f19e96-a42c-446d-8339-f675f76088db"
"3076","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.20,"2021-12-26T22:38:12.424Z",343.90382683,295.40379723, 56.92058951,      0,244.50000000,264.28125000, 99.08582139,144.79008466,224.55856092, 59.03234877,"e7c9e8c3-58b8-4675-a39b-11bc7d8ff959"
"3077","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.80,"2021-12-26T22:45:20.780Z", 31.32090282,305.12786849, 86.02367761,      0,323.50000000, -0.71875000,  5.00000000, 10.69652322,401.36134062, 66.94832055,"ee4db06e-5bf6-45b2-bb44-b85259cbd05f"
"3078","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.50,"2021-12-26T22:40:21.035Z",148.86264622,348.62311584, 88.73923057,      0,129.50000000,305.28125000, 87.36704184,147.41343374,362.66178567, 20.65321842,"f12ced5c-ac3f-438d-9df1-ae2fbfccab98"
"3079","186.124.137.229","r9CugrTO-nwsPDB1PZdFwZgA_nIyVT08-pFw",0.20,"2021-12-26T22:40:50.707Z",262.35485920,464.18208768, 22.72656482,      0,209.50000000,271.28125000,112.69871339,121.72232826,113.83331475, 69.23500740,"f4361dd8-2b08-4fcd-8edc-55cc08417a93"
"3080","202.171.179.45","348Z76oi-tUnG2Y6kqiGBQJtVm6Hk7W1cEq4",0.90,"2021-09-09T08:19:23.142Z",266.39509811,495.96693415, 33.99969616,      0,234.00000000,396.00000000,127.94530081,200.73742895,366.65164249, 98.38346428,"5dd91ca5-929a-49e1-a498-4c88058994f6"
"3081","202.171.179.45","348Z76oi-tUnG2Y6kqiGBQJtVm6Hk7W1cEq4",0.95,"2021-09-09T08:19:42.391Z",136.58676672, 29.69995792, 41.25331864,      0,116.00000000, 23.00000000,116.72617530,164.96404345, 44.27721069, 43.39862192,"cfc2859f-00ec-479b-bae2-e77b749d290f"
"3082","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.50,"2021-12-26T23:00:22.850Z", 70.31933927,420.19438632, 88.49765695,   1000, 28.50000000,220.18750000, 89.20201791, 49.93759108,202.23488363, 91.01899430,"03bb83f3-1007-431c-9ecc-c57cfa34bb55"
"3083","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.50,"2021-12-26T23:01:30.255Z",231.87207576, 42.71521250, 30.25338620,   1000,165.50000000,187.18750000, 51.66236541,170.32388240,188.82061166, 42.05283424,"081473be-6eba-48be-9b32-6967eb590709"
"3084","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.50,"2021-12-26T23:01:34.461Z", 56.95988776,412.05514926, 51.94464644,      0,117.50000000,281.18750000, 87.32124598,118.42666148,278.90712722, 53.62343457,"11149fd3-24b2-417e-9e7c-cd3480bd4940"
"3085","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.50,"2021-12-26T23:01:49.895Z",295.32386402,211.44122295, 63.92643361,      0,281.50000000,215.18750000, 65.80273551,270.97979830,155.20941218, 35.52941956,"13ce5d92-856c-4339-a627-92416fe49bf4"
"3086","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.80,"2021-12-26T23:01:12.448Z", 54.68809739,271.02908552, 32.30874064,   1000, 38.50000000,270.18750000, 25.96150997, 12.17509876,248.64576567, 30.28385660,"1ef58d3b-31aa-4ef7-821f-739659b43a22"
"3087","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.80,"2021-12-26T22:59:45.659Z", 75.55995809,300.46863501, 61.88776373,      0, 44.50000000,370.18750000, 12.04159458, 45.15959975,399.68592129, 42.60122916,"28af3185-cea8-4a42-81c5-04a95b841b8d"
"3088","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.20,"2021-12-26T23:00:48.914Z",193.84751322,394.78454443, 23.78092882,      0,244.50000000,306.18750000, 71.17583860,246.33326776,303.48922356, 67.72792307,"2917e6ce-29eb-4467-8c87-f0961749bb69"
"3089","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.50,"2021-12-26T23:01:17.237Z",264.66643428,342.05990677, 26.06940539,   2000, 30.50000000,449.18750000, 64.53681120, 23.29256490,459.79750370, 73.06063841,"2a558496-e7c6-4cde-8414-a0b9c0c2fbdd"
"3090","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.80,"2021-12-26T23:00:43.482Z",308.90265884,438.24577497, 46.69270955,  31000,311.50000000,446.18750000, 54.64430437,329.40631220,419.01274705, 91.80115604,"39c7ab5f-d622-4e23-ac94-d30b2433b07b"
"3091","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.50,"2021-12-26T23:00:36.616Z", 46.51918039,316.40375217, 36.85206379,  34000, 43.50000000,321.18750000, 47.63402146, 21.15948039,354.19133139, 89.73370872,"4878f8e2-58d7-47b6-a566-905df34e574a"
"3092","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.50,"2021-12-26T23:00:59.540Z",225.74647236,134.14312066, 27.97825831,   1000,269.50000000,277.18750000, 46.06517123,265.18854158,274.74512173, 41.06236546,"5173649a-4516-4cf3-b124-f675c157eea7"
"3093","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.80,"2021-12-26T23:00:55.698Z", 48.04042845,446.52063775, 75.20600196,   2000,178.50000000, 23.18750000, 54.62600113,178.78008203, 12.62727908, 65.85291961,"616c1b4d-6f55-4cf8-965a-592f07190179"
"3094","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.20,"2021-12-26T22:59:59.879Z", 38.32058949, 88.33611266, 82.52659320,   1000,260.50000000,312.18750000, 53.33854141,258.18562248,306.21712181, 41.72505504,"7a791607-fb22-4be2-ac31-a029221d0167"
"3095","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.50,"2021-12-26T23:00:16.752Z",201.52497639, 76.57307887, 52.92117121,   1000,113.50000000,373.18750000, 26.92582404,108.85276153,368.18380692, 23.16262229,"8d8e5257-5716-48f9-a739-1597f87d7f20"
"3096","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.50,"2021-12-26T23:01:44.070Z",176.83774362,480.87401224, 38.75899415,      0,137.50000000,414.18750000, 68.01470429,146.22608085,426.43131766, 78.12022968,"97799677-d2be-4050-9060-b7bb0e21803f"
"3097","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.20,"2021-12-26T23:01:26.514Z",329.87702620,264.45505574, 74.81236800,   1000, 38.50000000, 91.18750000, 43.60045871, 40.21571002, 85.19291928, 39.94153994,"a6a5eb8f-480b-4bba-9b5b-15f3cfba5c16"
"3098","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.50,"2021-12-26T23:01:53.572Z", 32.66101291,367.97751035, 67.39056486,      0,237.50000000,118.18750000,120.15406776,248.87419040,154.33486119, 92.92431109,"bc4a81fb-b3ed-4f12-b74f-a3edf51a0284"
"3099","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.80,"2021-12-26T23:01:22.258Z",200.08660256,351.14129309, 47.65652312,  28000,206.50000000,355.18750000, 52.40229003,185.71629778,392.76400476, 89.68241640,"cc4f920f-389d-4f5c-a77e-833f5421e76a"
"3100","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.50,"2021-12-26T23:01:03.391Z",322.93021819, 21.64676021, 69.52152263,      0,312.50000000,476.18750000, 94.15412896,311.42624712,454.08307870, 64.29722528,"edec82f6-692d-4b5e-9f3c-1badb5fd1c23"
"3101","174.112.52.18","79P5Dm2U-gRoiQPIWRsCRRUxzoY13Te7yiRg",0.80,"2021-12-26T23:01:38.929Z",288.14727647, 12.81786087, 46.78890357,  67000,274.50000000, 39.18750000, 44.55333882,193.80120577, 10.69291664, 97.82367941,"f858efc5-0f12-49df-80cd-eda0e39dcb8f"
"3102","24.48.51.235","FFwGdaEi-77HWe0YwRZlcj9SU8ue_NiZUbeQ",0.20,"2021-11-22T04:10:28.304Z", 93.95030705,345.74451529, 36.36118910,   1000,110.50000000, 52.68750000, 30.23243292,142.48939416, 66.28527604, 34.84482216,"06bec30a-c77c-436e-857d-5746a19f8c52"
"3103","24.48.51.235","FFwGdaEi-77HWe0YwRZlcj9SU8ue_NiZUbeQ",0.80,"2021-11-22T04:09:57.833Z",128.19794618,484.38952790, 27.19987827,   1000, 88.50000000,116.68750000, 20.59126028, 80.52480820,101.17429728, 25.46968553,"50353b71-d892-4e3d-8caf-df0c1520472b"
"3104","24.48.51.235","FFwGdaEi-77HWe0YwRZlcj9SU8ue_NiZUbeQ",0.20,"2021-11-22T04:10:10.734Z", 99.53122801,110.28236083, 30.73818464,   1000,140.50000000, 72.68750000, 39.11521443,116.15683087, 95.75417499, 34.72670869,"59383d66-4207-4d18-a591-5fcb0010eeb8"
"3105","24.48.51.235","FFwGdaEi-77HWe0YwRZlcj9SU8ue_NiZUbeQ",0.80,"2021-11-22T04:09:34.776Z", 81.26001064,472.67665311, 25.69710894,      0, 62.50000000,464.68750000, 14.21267040, 39.98734615,458.27434544, 26.58804796,"9c9a6aef-4707-4124-8e41-7bcbf001b5dc"
"3106","24.48.51.235","FFwGdaEi-77HWe0YwRZlcj9SU8ue_NiZUbeQ",0.20,"2021-11-22T04:09:20.416Z",137.86851063,361.84735483, 96.60110366,   1000,192.50000000,128.68750000, 31.90611227,193.35475921,128.28549682, 25.02995148,"ace8144d-a3ae-4dbf-91ad-6a6682449e20"
"3107","24.48.51.235","FFwGdaEi-77HWe0YwRZlcj9SU8ue_NiZUbeQ",0.50,"2021-11-22T04:08:45.022Z",177.44174279,400.54536095, 67.21748131,      0,142.50000000,412.68750000, 58.05170109,134.24812978,454.59275718, 90.52439033,"bf2ac00e-6069-4137-a065-d3ac858e94f2"
"3108","24.48.51.235","FFwGdaEi-77HWe0YwRZlcj9SU8ue_NiZUbeQ",0.50,"2021-11-22T04:10:21.279Z", 20.80066112, 35.27078236, 38.13551141,      0,143.50000000,287.68750000,  5.00000000,170.74624048,330.00369673, 55.73001156,"c75a948e-39d9-4399-ae81-33cb58e42633"
"3109","24.48.51.235","FFwGdaEi-77HWe0YwRZlcj9SU8ue_NiZUbeQ",0.20,"2021-11-22T04:09:03.650Z",247.24995365,488.99600012, 46.26108167,      0,132.50000000,432.68750000, 69.52697318,221.39136307,487.88338606, 84.74119076,"f8f067d4-ddf1-4a2b-9388-5c5b13aad112"
"3110","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.50,"2021-12-26T23:14:20.726Z", 12.22355476,171.94191675, 91.20186909,      0, 61.75000000,237.69531250, 77.25283166, 71.69274140,245.53240072, 34.54029041,"021bc02e-7155-4d47-8e70-11ff03640caa"
"3111","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.20,"2021-12-26T23:05:41.876Z", 89.17468528,304.76863465, 54.47854561,   1000, 60.66662598, 10.46875000, 69.31810730, 58.75985495,  2.45881638, 73.52144720,"0aff87e8-0d05-4fb1-b838-514956f6fd1c"
"3112","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.20,"2021-12-26T23:10:27.868Z", 98.38407286,126.59354525, 39.62514653,   1000, 59.75000000,297.69531250, 24.18677324, 57.63429598,297.39423210, 21.81408599,"2de2a7eb-fef2-4bab-af60-c8fa5942f339"
"3113","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.20,"2021-12-26T23:14:08.270Z",318.69300711,381.47076412, 64.00520438,   1000,202.75000000,344.69531250, 72.44308111,201.60741312,340.04694360, 70.22407343,"49798b2d-b772-4da6-94f8-17fed87e66f2"
"3114","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.20,"2021-12-26T23:09:44.511Z", 78.73984880,274.54852696, 38.47623207,   1000, 24.75000000,291.69531250, 65.06919394, 21.92957849,283.87001511, 65.67415248,"6681794b-5605-426f-866b-a5e018e4dac6"
"3115","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.50,"2021-12-26T23:12:48.082Z",182.97247274,332.88978025, 89.06233146,  44000,228.75000000,341.69531250, 42.04759208,273.31832299,342.95898723, 90.29081263,"7466235c-d73d-4b96-955f-4967671a4d44"
"3116","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.20,"2021-12-26T23:13:13.217Z",176.93205392,448.61986899, 58.76462429,      0,331.75000000,500.69531250, 98.18350167,313.68639550,498.34923788, 88.58022580,"7cb7f498-d9fe-4acf-95a4-2b280eb4424b"
"3117","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.80,"2021-12-26T23:13:58.900Z",249.98084543,260.88177905, 81.02848162,      0,298.75000000,243.69531250, 36.12478374,344.58156647,210.22446226, 89.78941392,"85808fb9-0355-44ea-9fa8-3377a32aabf4"
"3118","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.50,"2021-12-26T23:10:04.894Z", 38.53429590, 22.36118341, 49.96102074,  64000, 37.75000000, 47.69531250, 48.37354649,  1.31418178,105.80967690, 98.28234638,"869f5561-a42f-4890-b499-7eadd023c2f1"
"3119","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.20,"2021-12-26T23:06:25.990Z", 82.70947579,401.86356233, 43.60302128,   1000, 69.66662598,413.46875000, 59.05929224, 67.39286555,405.25090682, 54.81296126,"8ed2f9c1-e531-46c7-8236-2d8d93f07577"
"3120","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.50,"2021-12-26T23:07:20.837Z",106.61276284,284.29502879, 77.93269040,   1000,108.75000000,291.69531250, 55.94640292,109.67773977,288.71114503, 57.63707861,"a296a3e9-5a03-4f39-a0f5-c2b10348aa2e"
"3121","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.50,"2021-12-26T23:12:22.411Z", 42.72622171,157.15478455, 52.36173678,      0, 90.75000000,186.69531250, 44.94441011,167.06753138,225.89589319, 97.47862548,"ae5ee452-81f4-43de-8c6c-10eab415d68b"
"3122","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.80,"2021-12-26T23:07:41.393Z",346.22423240,462.30407721, 50.08325716,   1000,325.75000000,462.69531250, 33.13608305,306.32692416,468.55459836, 41.99931407,"b3747063-00dd-484d-91dc-3623dde15f39"
"3123","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.80,"2021-12-26T23:08:35.341Z",195.63010576,248.64098862, 66.06385878,      0,184.75000000,232.69531250, 45.31004304,179.68140342,229.40816984, 24.90004597,"cb21b871-e9a5-46b9-ab50-88ff01d969d6"
"3124","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.80,"2021-12-26T23:13:49.382Z",208.20385566, 14.75681867, 89.91070783,      0,166.75000000,256.69531250,270.07036120, 34.95895759,354.47387491, 58.44324922,"e4f803b0-c127-4d50-b2db-4ad2424f4b87"
"3125","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.50,"2021-12-26T23:09:03.954Z",311.17213572,241.77324906, 38.04965607,      0,324.75000000,188.69531250, 52.35456045,323.15686082,185.01402509, 51.27922491,"fbd18e2c-1c19-41a7-9ce2-d19e16f3b994"
"3126","108.168.39.167","NfjbhBCE-tsLjQioQ98JRVaBfne5iE1ev4eM",0.20,"2021-12-26T23:11:28.927Z", 27.21572793,177.55763330, 60.78602509,      0,345.75000000,492.69531250, 90.44335244,344.44395537,487.57329495, 84.23808001,"fbe8082c-0b40-4192-850a-94c84b7da75f"
"3127","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:07:21.079Z", 35.38014040,211.00330320, 79.01142673,      0, 51.50000000,263.07812500, 33.94112550, 11.77949014,283.41589116, 87.86667520,"0a885d1a-8b8c-4097-90f3-8c8ddc03044c"
"3128","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:06:17.169Z", 36.97319474,154.75413499, 96.33367485,      0,100.50000000,136.07812500, 21.09502311,171.08787120, 88.48646392, 36.10271515,"0bf923c6-162b-448f-8ee9-c8e0a56bc468"
"3129","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:08:54.221Z",154.93920787,250.68734026, 48.11394013,      0,174.50000000,312.07812500,  5.00000000,155.36996628,248.54412229, 76.41636235,"0bfdb50c-3db8-42f3-a112-41e777971879"
"3130","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:07:35.270Z",164.57186566,210.06802787, 87.07658194,      0,223.50000000,108.07812500, 29.20616373,346.72958393, 81.72438207, 93.15360120,"13f68ae5-0273-479f-96fe-7c0df921d472"
"3131","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.20,"2021-12-30T07:07:33.072Z",156.23513489,421.64567097, 36.64385787,      0,190.50000000,150.07812500, 43.01162634,234.29902842, 12.70437263, 79.13880576,"141e8d4a-9a8b-4031-8dc9-d00cebedde56"
"3132","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:08:31.837Z",  0.02142290,387.82044606, 79.55149603,      0, 79.50000000,434.07812500,  5.00000000, 78.60939416,490.40332705, 88.87722035,"1478b024-48bd-43bd-a134-699c5ffde773"
"3133","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:05:22.160Z", 34.56098520,127.01414109, 37.82509897,      0, 58.50000000,100.07812500, 33.83784863,119.08714775,112.18710298, 62.40300703,"1ada1842-fc42-48a1-8402-fca4708d266e"
"3134","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.20,"2021-12-30T07:08:37.254Z",102.65064217,489.01492511, 54.63389651,      0,120.50000000, 57.07812500,  5.00000000,105.83514695, 54.86525238, 36.29640042,"1d8ba771-6697-4546-a490-44caab32adcb"
"3135","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:05:00.230Z",208.02850886, 87.00187071, 34.96310815,      0,220.50000000, 88.07812500, 22.47220505,311.68483527,285.80967349, 74.51858381,"2c27788a-62a3-4510-bafa-7acc99d33bc3"
"3136","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.20,"2021-12-30T07:05:37.401Z",158.13310831,242.76998140, 31.54243231,      0,126.50000000,200.07812500,106.43777525, 95.92886551,158.45442099, 96.83177501,"37252313-6b50-4a3a-82f1-d268343edf86"
"3137","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:07:48.488Z",344.75006615,255.18431471, 79.48533598,   1000,310.50000000,130.07812500, 29.41088234,319.95869661,141.76122514, 38.51460207,"386b57ed-19ac-4eb3-9daa-60e9dc841f9a"
"3138","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:07:39.571Z",108.27988407,280.92624839, 55.18897884,      0,155.50000000,284.07812500, 30.88689042,179.99494918,494.14716957, 99.53601347,"3da75174-2aca-45b8-8641-b856d43ec3b0"
"3139","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:08:51.945Z",171.60960437,241.86110963, 79.20453278,      0,219.50000000,289.07812500,  5.00000000,223.72090295,293.91704947, 34.54906624,"43797787-1003-4fb1-a4e7-6a6ff047b33c"
"3140","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.20,"2021-12-30T07:04:44.304Z",139.23483367,478.37009584, 30.37985807,  24000,305.50000000, 91.07812500, 62.16912417,330.39412669, 79.84246412, 93.02291989,"4820f2e7-9ba1-45ae-bc27-158f6e7b70df"
"3141","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:04:38.221Z",289.60573223,395.60019650, 67.38118870,      0,261.50000000,383.07812500, 28.23118843, 14.76840266, 94.75278754, 27.38213685,"4b3a8d99-7284-42c5-9ad2-f1e50b844747"
"3142","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:08:05.633Z", 73.93568778,125.99748054, 51.77951543,      0,185.50000000,174.07812500, 15.81138830,285.35151383,269.49956291, 75.57465420,"4e32c258-b52c-489a-a24a-b8f02f46d054"
"3143","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:06:31.164Z",188.34163733, 26.64447340, 61.61657129,      0,216.50000000, 56.07812500, 28.63564213,247.34990131, 48.15318413, 89.89910749,"53672968-652e-41ba-ac97-184066961693"
"3144","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.20,"2021-12-30T07:04:28.656Z", 53.73201443,297.73111158, 39.84328541,   1000, 24.50000000,306.07812500, 43.46262762,  4.87557958,310.95590141, 49.67881123,"585971f6-0fea-4f55-ab63-7c3ac9bbcfda"
"3145","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:07:10.062Z",341.66899158,425.62317496, 86.09763119,      0,289.50000000,321.07812500, 43.68065934,274.91840966,278.65584735, 79.95576681,"59dcccab-e57f-433b-a965-1d327602768e"
"3146","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:08:29.687Z",270.27047406,352.88901753, 52.53857591,      0,290.50000000,321.07812500,  5.00000000,298.70038041,338.74715707, 47.01756665,"5e0dc2df-13aa-4cdd-b78b-d08073cfe310"
"3147","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.20,"2021-12-30T07:07:16.208Z",174.39364725,351.18194014, 62.20330714,      0, 93.50000000,185.07812500, 39.66106403, 30.04082264,212.49551441, 99.50181074,"629ad1db-bd7a-40f4-af74-f6546c05a146"
"3148","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:04:53.454Z",184.50196554,451.78807860, 46.21147703,      0,151.50000000,422.07812500, 55.07267925,152.25535966,426.46850904, 96.78893622,"63929ebe-ec55-405f-a9ad-3c82c4f69dbd"
"3149","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:08:35.005Z", 22.64612404,264.31647896, 36.07738080,      0, 37.50000000,403.07812500,  5.00000000, 13.69497187,368.43966279, 88.43523328,"6900c25c-2a5b-4fd5-8d43-94bbf1d769b8"
"3150","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:07:41.721Z", 97.56450548, 91.21217253, 43.30142789,      0,139.50000000, 97.07812500, 23.32380758,119.24995778,109.68129347, 86.05190976,"69c1ec36-36c5-47e5-b2e3-1a8c5bee3378"
"3151","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:07:46.230Z", 79.44002582,147.35312411, 41.45396441,      0,151.50000000, 83.07812500, 20.88061302,108.94975991,110.14525362, 47.63098116,"6e4d64a3-f8d3-4fae-b60e-a4f3fcbb4a0f"
"3152","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:07:59.292Z",226.18733524,485.46396866, 53.70741194,      0,209.50000000,448.07812500, 10.00000000,218.77634530,455.93071849, 49.39679238,"726b400c-a730-472a-a4a7-3733f33a377a"
"3153","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:06:42.760Z",103.96179455,483.96081156, 94.71380752,      0,125.50000000,474.07812500, 30.46309242,119.58411516,476.23973599, 32.94801309,"7d3ce9ff-cb97-4317-b633-06f151378863"
"3154","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:06:58.080Z",146.93658959,465.87521815, 70.04585169,      0, 72.50000000,260.07812500, 28.60069929, 26.66664684, 98.74232910, 20.52076464,"7db0e361-2098-4f01-abed-6054b6436c32"
"3155","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.20,"2021-12-30T07:05:43.899Z", 69.08478633,141.35182088, 60.14176699,      0,281.50000000, 71.07812500, 19.84943324,336.70244880, 58.17280595, 78.08608499,"7e398d3e-e08e-49cf-a602-c9815c039c8b"
"3156","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.20,"2021-12-30T07:07:55.668Z", 81.39948571,299.57868709, 84.61386943,      0, 67.50000000,247.07812500, 25.00000000, 30.52226015,222.46886847, 63.68892559,"7f70da5c-8247-4be1-8155-2e1059592515"
"3157","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:09:06.679Z",293.11111556,394.31102491, 88.23945660,      0,268.50000000,314.07812500,  5.00000000,265.50151529,302.60340798, 26.14484151,"85bf9ab7-c0c2-4af8-8a68-d04028d0a778"
"3158","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:08:41.718Z",145.56276490,382.41946025, 68.50096856, 100000,170.50000000,401.07812500,  5.00000000,176.96270801,408.31985701, 40.33164926,"8a1680e9-2993-464f-aee9-92c940b5c4d1"
"3159","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:08:45.178Z",271.32486033,253.92161174, 73.53860001,      0,282.50000000,132.07812500,  5.00000000,295.88038874,114.25820906, 70.76848400,"8c20d915-dc90-431b-926b-6be5a177fb85"
"3160","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:05:07.587Z",197.94170837,308.62766349, 69.49020913,      0,265.50000000,349.07812500, 49.39635614,345.27173838,403.03570823, 62.76959043,"91ef2332-e7fc-471e-bbf3-c456b3e1312a"
"3161","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:05:15.661Z",239.22922529, 61.94631300, 67.18815697,      0,181.50000000, 64.07812500, 43.01162634,156.12203266, 11.39557912, 75.27806508,"92725189-5eff-407b-9dce-cb636017c4e3"
"3162","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:07:44.065Z", 36.26490740, 16.56674912, 96.47735826,      0, 41.50000000, 42.07812500, 25.55386468, 14.98464009, 24.08997448, 60.34915467,"9800262b-f4a7-426e-8a49-f49d33a77076"
"3163","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:08:47.468Z",265.71731749,492.21843492, 42.37560525,      0,279.50000000,464.07812500,  5.00000000,285.03009762,480.00654697, 35.86319391,"9a87ed74-4b73-4922-9513-b1a3a943e24b"
"3164","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.20,"2021-12-30T07:04:09.016Z",349.62331579,  3.25081572, 41.38381238,      0,254.50000000, 56.07812500, 50.28916384,253.15354032, 51.17183096, 85.12149981,"9b048fba-d2fd-4c8a-b84b-4c0c3c419ce3"
"3165","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:05:49.070Z", 97.25450503,104.82911363, 25.00763158,   1000, 75.50000000, 90.07812500, 33.83784863, 55.90082019, 84.00653585, 34.00454838,"a198ed4a-ce58-4200-a95c-d3121be4841e"
"3166","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:05:55.648Z", 40.74942738,240.51306457, 47.29807871,      0, 52.50000000,235.07812500, 31.89043744,235.61076128,132.57391966, 91.26536194,"ad0c3535-5d2a-4c53-bf0b-a7dccda92856"
"3167","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.20,"2021-12-30T07:08:20.489Z",314.49725892,310.94439681, 71.86786263,      0,310.50000000,371.07812500, 15.26433752,284.32798487,336.89206234, 63.70142825,"ad6405ff-6e51-462e-8c7c-1a222883a7b3"
"3168","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:06:10.976Z", 84.58572319,496.76447695, 43.46421421,   1000, 79.50000000,482.07812500, 21.26029163, 92.34640277,478.24595391, 33.95389184,"b69ec82e-edaa-4750-a579-5c87b4bde1ad"
"3169","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:05:28.942Z",230.21752054,492.35513714, 49.10087881,      0,240.50000000,468.07812500, 26.90724809,229.36383364,496.64807286, 28.55711228,"c23df28a-2bf7-4efc-80c1-2ec3ffb5cf40"
"3170","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:06:53.346Z", 93.01109657,453.13951337, 48.13836469,      0, 65.50000000,319.07812500, 19.41648784, 25.71531963,183.33024791, 65.29028816,"c36bcd7f-2f3a-4c47-b40c-a7858c68a5db"
"3171","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:08:49.674Z",149.82374458,347.10629988, 87.86826442,      0,247.50000000,353.07812500,  5.00000000,247.90525299,364.58005493, 24.64941037,"c78dca6a-aff6-4993-8148-1c5540d6819f"
"3172","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:07:37.385Z",133.45579103,151.56250673, 58.36137607,      0,152.50000000,161.07812500, 37.44329045,175.63053379,153.95814730, 87.88647231,"c8dc59f5-027f-406f-b49e-43d155ca52cd"
"3173","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:03:52.422Z",139.94253985,164.64403911, 37.04061436,      0, 75.50000000,236.07812500, 98.15294188, 20.00033507,322.61995509, 76.29363178,"db4643fa-4e64-45a6-965b-b7d971f4872d"
"3174","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:04:18.578Z",237.80926880,452.03973104, 50.50256911,   1000,240.50000000,450.07812500, 35.69313660,243.70466310,445.62161660, 22.54098225,"e0ed53ce-2d8a-485c-b999-4b6fcc8226ec"
"3175","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.20,"2021-12-30T07:08:39.601Z", 74.77249573,248.53079869, 81.25983763,      0,159.50000000,276.07812500,  5.00000000,264.48859323,280.04055365, 90.25432391,"e46ccb24-3715-4ded-81e7-2efc29ad2424"
"3176","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:07:03.707Z", 53.31212869,488.97975669, 22.70904060,      0, 57.50000000,462.07812500, 39.05124838, 30.79926850,496.40325926, 95.03257809,"e78292fd-2275-4ca7-9097-e470e411cac7"
"3177","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.80,"2021-12-30T07:09:03.377Z",114.83324360,497.43951905, 64.80201972,      0,135.50000000,368.07812500,  5.00000000,153.26894908,149.36751301, 62.67547738,"e8c0cb7e-eaf3-4705-83c5-0da106612f66"
"3178","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:08:02.523Z",118.31883160,  7.41906166, 60.18051211,      0,122.50000000, 23.07812500,  9.84885780, 92.96712921, 13.78583949, 31.32124310,"eb5fa524-8a20-4298-be4e-fc6d12cf36aa"
"3179","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.20,"2021-12-30T07:08:27.333Z",133.75615027,409.26666890, 80.11059632,      0,291.50000000,369.07812500,  5.00000000,343.25819699,412.95376124, 98.11953526,"eba8aae0-a252-4a89-9866-32b4e524cbff"
"3180","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.20,"2021-12-30T07:08:56.858Z",  8.94043396,273.23370193, 93.03798820,      0, 35.50000000,294.07812500,  5.00000000, 21.68918731,301.23678804, 30.63068148,"ed245a3a-313c-48f5-91cb-f69eb3e6a990"
"3181","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:07:52.935Z",170.51274397,494.16820052, 46.16637434,  33000,202.50000000,448.07812500, 42.19004622,207.21627508,474.02560412, 87.29912500,"ede9dfe2-001f-4679-8c2f-5e3d730df01e"
"3182","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.20,"2021-12-30T07:08:15.799Z",302.33097064,436.64994191, 42.35773742,      0,197.50000000,152.07812500, 16.12451550,165.42058266,147.39527086, 49.29198763,"f6bc07fe-5a34-4597-8b49-71d96aaeb97c"
"3183","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.50,"2021-12-30T07:07:30.604Z",252.41163502,129.85000924, 61.11622741,      0,283.50000000,110.07812500, 95.44108130,308.35339957, 65.53570730, 37.35092051,"f7597d11-3e27-4842-b4f0-161bd5ddbcfe"
"3184","67.188.21.11","GcZmGMqa-LsRHDM8jBJSDj_9nUzcsevaTYc0",0.20,"2021-12-30T07:08:23.317Z",241.09501572,366.59179733, 54.19289074,      0,215.50000000,301.07812500, 14.86606875,165.39681048,318.57002171, 73.60751425,"fcb5ac4e-8e36-4951-8b10-9f917d232e2f"
"3185","92.5.50.67","XdviKZa1-oJolhWJ2Yeioh05LZN1cnWTZxAw",0.80,"2021-10-27T08:38:18.516Z", 80.59234768,149.31362800, 50.53105170,      0, 83.39996338,163.31250000, 26.92582404, 21.54629977,138.99314583, 97.71596776,"4b549780-2488-4254-b1fc-b8054cc41298"
"3186","92.5.50.67","XdviKZa1-oJolhWJ2Yeioh05LZN1cnWTZxAw",0.50,"2021-10-27T08:37:46.356Z",201.80593410,353.25568208, 42.86413327,      0,100.39996338,226.31250000, 37.58989226, 58.13050256,171.89426537, 92.16857437,"6c48593c-dd6d-4d0b-b8a8-9c50ebcba94b"
"3187","92.5.50.67","XdviKZa1-oJolhWJ2Yeioh05LZN1cnWTZxAw",0.20,"2021-10-27T08:38:02.182Z",227.24437751,459.98905416, 83.64943376,   1000,214.39996338,483.31250000, 42.44997055,213.64574225,481.18480051, 41.96154625,"f37fe1e2-dd6e-4fcc-9ce5-70d45e89d7ec"
"3188","68.174.123.37","0mYrEJvD-OB4xq1hEB1SuSfTytfYKfEgvLWE",0.20,"2021-12-26T22:58:34.728Z",257.37302358,375.93423741, 30.44021553,      0,310.00000000,373.91665649, 34.00000000,330.27570085,386.45696912, 62.82155702,"1558c2c2-2d26-4786-9c1a-ce2f9f625f45"
"3189","68.174.123.37","0mYrEJvD-OB4xq1hEB1SuSfTytfYKfEgvLWE",0.50,"2021-12-26T22:58:16.060Z", 58.72484769, 39.78161049, 69.42662009,   1000,197.00000000,  8.91665649, 46.23851209,221.84989937, 11.82796257, 38.59498666,"50af34d1-d2ad-470f-bba4-9a4df59016b2"
"3190","68.174.123.37","0mYrEJvD-OB4xq1hEB1SuSfTytfYKfEgvLWE",0.50,"2021-12-26T22:58:53.314Z",210.44703999,298.59041563, 42.39480315,      0, 35.00000000, 87.91665649, 27.01851217, 32.50821755, 84.32828061, 28.58695135,"8e2909bd-b166-4f00-805c-4c444d228e38"
"3191","68.174.123.37","0mYrEJvD-OB4xq1hEB1SuSfTytfYKfEgvLWE",0.80,"2021-12-26T22:58:04.301Z", 72.47468437,417.13004004, 86.27467316,   1000, 78.00000000,417.91665649, 71.84010022, 69.45811137,417.53824851, 79.57825040,"9d7729f2-b67b-4dbf-9f38-c8637daec6ee"
"3192","68.174.123.37","0mYrEJvD-OB4xq1hEB1SuSfTytfYKfEgvLWE",0.20,"2021-12-26T22:57:52.755Z",272.62895273, 36.88231601, 57.71717259,      0,330.00000000, 63.91665649, 17.88854382,320.11966599, 57.98218234, 33.54395645,"af408dc2-108f-48a3-a628-2bd050a54bff"
"3193","68.174.123.37","0mYrEJvD-OB4xq1hEB1SuSfTytfYKfEgvLWE",0.50,"2021-12-26T22:57:38.498Z",271.53228494,131.73396081, 62.90924432,   5000, 44.00000000,139.91665649, 53.85164807, 45.53493460,145.31268526, 74.48313523,"c996a4e1-2cbc-4956-8587-104268738ed4"
"3194","68.174.123.37","0mYrEJvD-OB4xq1hEB1SuSfTytfYKfEgvLWE",0.50,"2021-12-26T22:58:45.756Z", 22.73965711, 94.05419924, 90.05257886,   1000,344.00000000,139.91665649, 21.21320344,344.71716580,142.65459334, 27.29547146,"ceb6f0d4-10a5-4fc6-a14c-94fab6cd0936"
"3195","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.50,"2021-12-26T23:23:59.697Z",214.96599560,378.53114554, 43.19346135,   1000, 35.50000000,487.28125000, 20.00000000, 32.34559497,483.43228525, 21.29960940,"06d48648-4377-4272-9f8e-df619a77dc07"
"3196","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.80,"2021-12-26T23:24:55.852Z",264.48083270,266.45989403, 81.75516357,  17000,259.50000000,241.28125000, 20.61552813,262.70168407,233.67124137, 72.96501547,"352b7334-73a3-495f-977b-60ad612b53cf"
"3197","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.80,"2021-12-26T23:25:15.838Z", 21.43523378,341.19172549, 36.53464800,      0,164.50000000,327.28125000, 40.16217126,176.24821198,330.20792201, 71.22956873,"39065802-113c-441e-a493-a7f2f7aeec0f"
"3198","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.50,"2021-12-26T23:23:45.019Z",300.19579397,450.59647518, 57.10210086,   2000,292.50000000,458.28125000, 34.17601498,281.77221876,464.74547156, 47.78209191,"3e20dd0b-32c9-42a1-a7c5-43c86741c7b9"
"3199","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.80,"2021-12-26T23:27:20.444Z",  2.00597130,417.08791017, 29.83377003,      0, 14.50000000,431.28125000,  7.81024968,  1.28479479,430.36527231, 39.71270478,"47851983-9f04-4215-a62f-04505282e74e"
"3200","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.20,"2021-12-26T23:26:29.725Z",236.47463810,430.51491462, 80.68024052,      0,321.50000000,239.28125000,  5.00000000,339.16047803,218.84448238, 87.56851124,"52d1d020-460e-4567-88ef-cbaf94b31741"
"3201","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.80,"2021-12-26T23:23:08.257Z",133.57094474,130.39963507, 71.34440735,      0,109.50000000,114.28125000, 22.80350850, 73.21208057, 98.40891749, 97.39769811,"6cab7644-9b4c-4247-a5aa-ac736c76b351"
"3202","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.50,"2021-12-26T23:26:18.704Z",229.93966608,247.17295945, 63.95322144,      0,231.50000000,145.28125000, 84.34453154,230.59940695,143.09780231, 90.98816351,"6df1eb52-cefe-4f1a-9cef-1a25b82d42e0"
"3203","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.50,"2021-12-26T23:24:42.610Z", 50.83857551,440.17407252, 65.85111912,      0,182.50000000,251.28125000,212.52999788,301.52284102, 78.22813395, 29.63964331,"7367862a-90d0-4470-8b65-b3e2c166db01"
"3204","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.80,"2021-12-26T23:25:34.196Z", 91.69131252,442.12744711, 86.64369585,   1000,128.50000000,482.28125000, 37.33630941,121.95065240,480.99875261, 41.33405679,"76dfe830-c612-4af2-a43e-e92b6de7b0b9"
"3205","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.80,"2021-12-26T23:25:26.303Z",166.86210681,460.68464315, 50.21915266,      0,130.50000000,477.28125000, 28.16025568,105.88505005,489.75410247, 66.70412264,"7ca9553b-2bd5-4247-8e71-efa32bb70a22"
"3206","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.80,"2021-12-26T23:26:54.408Z",135.81697476,135.27434788, 60.92169457,   6000,158.50000000,113.28125000, 44.04543109,192.08087559,104.55950347, 69.16548449,"914135fc-2677-4571-a5f9-09e958d87580"
"3207","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.20,"2021-12-26T23:24:36.513Z", 88.64321036,143.50508442, 29.83191386,      0,101.50000000,102.28125000, 49.64876635,117.58387745, 24.82099324, 59.01459945,"97f2731f-8f31-4418-b1d8-f0d470c54b31"
"3208","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.20,"2021-12-26T23:27:01.137Z",184.47840551,195.37708879, 99.57802857,      0,298.50000000,337.28125000, 17.72004515,331.34657649,344.38413049, 57.36291313,"9a1b32ea-b09e-4fa2-a6ec-2268f5603046"
"3209","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.50,"2021-12-26T23:26:11.029Z",237.61043179,322.79406991, 48.32411375,   1000,252.50000000,306.28125000, 56.56854249,251.74908020,297.47854882, 59.93923499,"b1cbd4d5-e998-4907-bea7-effd9d96cd96"
"3210","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.50,"2021-12-26T23:24:28.275Z", 70.52671340,405.86662481, 52.31812313,      0,175.50000000,418.28125000,110.42191811,287.36854011,416.87540170, 50.99742321,"b39cb1d1-f100-4bf8-a0f3-aa1b2500f2f2"
"3211","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.50,"2021-12-26T23:26:38.952Z",352.61520280,403.87681884, 66.98778443,      0,194.50000000,282.28125000,  5.00000000,182.67262831,276.13408661, 20.30334589,"c174f63d-b259-4586-86dd-e749ca89456d"
"3212","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.20,"2021-12-26T23:25:54.133Z",183.37795849,283.28279059, 31.17625582,   1000, 29.50000000,486.28125000, 35.22782991, 27.32833983,489.58274843, 42.54095699,"c1c5c3d8-98bf-4b23-ac3f-cdf2a24a19f0"
"3213","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.20,"2021-12-26T23:27:08.168Z", 41.49851155,243.72103873, 92.91609534,      0,216.50000000,364.28125000, 80.41144197, 78.29643639,297.74836243, 86.69165672,"c5bf49ea-7680-4f69-8381-f8c536da6e17"
"3214","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.50,"2021-12-26T23:24:16.692Z",342.22525257,304.93997660, 51.47380661,      0,154.50000000,275.28125000, 68.26419266,139.52685359,268.96375276, 81.71590495,"c7ab46e6-94e0-4004-87af-7800a590de2d"
"3215","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.20,"2021-12-26T23:23:20.884Z",150.17027868,148.56003582, 55.33608495,  11000, 87.50000000,136.28125000, 55.22680509, 34.00913039,182.77547739, 82.50260086,"cea57ad9-8004-4162-a72a-57bbf14b25e2"
"3216","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.80,"2021-12-26T23:26:03.167Z",200.21686174,348.81836565, 40.98506534,   1000,207.50000000,430.28125000, 39.05124838,205.54397788,426.52198352, 40.22573562,"d1e4ce52-e3e1-401c-a68c-2d01dfa03c12"
"3217","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.80,"2021-12-26T23:25:42.318Z", 56.20356468,395.28099913, 51.60172621,   3000, 53.50000000,395.28125000, 13.60147051, 52.73897686,393.93760511, 43.88979563,"da5e5c9f-4e03-4db4-981f-63463f4b684b"
"3218","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.50,"2021-12-26T23:26:45.859Z",186.76622135, 65.46584022, 67.32013151,      0,138.50000000, 86.28125000, 43.65775991,142.83752434, 97.36744819, 76.28717641,"e3db014d-40e8-4ad9-82fe-47a144066f57"
"3219","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.20,"2021-12-26T23:27:14.496Z", 37.47783803,347.53739321, 82.69253447,      0,157.50000000,290.28125000,144.53373309,293.08834682,181.45286323, 79.01727799,"e61cf0ba-4b8e-4d1d-9ba2-b158749aed78"
"3220","47.152.219.58","BdziuRIy-F8Eajn1APqeoylwGnWxupjZwOR0",0.20,"2021-12-26T23:27:11.450Z",229.40205273,368.97228443, 37.96872315,      0, 64.50000000,221.28125000, 58.30951895,190.14368553,470.71219998, 92.87847047,"ed3819d0-e78c-43a1-9700-7aa1528d5b0a"
"3221","130.102.13.21","xHb7OCpk-SVXxk9V02VrmioNDM9coBxSEpv0",0.20,"2021-11-03T23:40:37.128Z",119.98728356,277.77556490, 33.28653499,      0,264.68333435,369.10000610,175.93464696,271.70470052,195.05133764, 73.09546536,"6a1fe266-496c-4908-881b-b2530abc3ef1"
"3222","120.22.9.143","yzQ5m2hS-kmiLxMEtvMiLcub32DP6D9Iuh9s",0.20,"2021-10-26T23:11:21.956Z", 33.57096770,372.29526241, 45.72391349,   1000, 59.68394852,374.42468262, 70.55205793, 58.45861073,374.10701423, 70.04908845,"e53cdf7f-edb3-4c5c-9f56-96d395f98fc5"
"3223","99.255.242.232","LzdEcjAM-l0ovVLIyvU5DZgi5vxZWgFtrGmY",0.20,"2021-12-27T01:20:57.912Z",333.50070375, 29.94093219, 82.39535269,      0, 86.50000000, 19.07812500, 26.07680962,100.31403139,  8.06679500, 45.50216780,"18c9110c-7c6f-4155-a0dd-8fef0545ecc1"
"3224","99.255.242.232","LzdEcjAM-l0ovVLIyvU5DZgi5vxZWgFtrGmY",0.20,"2021-12-27T01:20:37.307Z",122.12799866,386.45921090, 37.52169264,      0, 35.50000000,219.07812500, 54.40588203, 26.63145250,214.81108533, 72.17806836,"36b72b64-b7bc-4933-8c23-fcd6b58d2053"
"3225","99.255.242.232","LzdEcjAM-l0ovVLIyvU5DZgi5vxZWgFtrGmY",0.20,"2021-12-27T01:20:47.376Z",164.63340786, 47.26447802, 33.50334710,   1000, 40.50000000,401.07812500, 54.58937626, 40.26326302,400.44700841, 55.81553980,"9e46fdac-87ec-4586-baf5-f8fb66f9aafb"
"3226","99.255.242.232","LzdEcjAM-l0ovVLIyvU5DZgi5vxZWgFtrGmY",0.50,"2021-12-27T01:21:06.873Z",334.74138702,283.86529251, 53.40297190,  37000,320.50000000,305.07812500, 30.52867504,289.52838969,356.74314897, 84.79326823,"b688d9ab-d733-4259-8581-b8c49a2502d2"
"3227","99.255.242.232","LzdEcjAM-l0ovVLIyvU5DZgi5vxZWgFtrGmY",0.50,"2021-12-27T01:20:25.518Z",324.21057723, 38.80721654, 90.86551401,      0,206.50000000, 90.07812500,113.74093370,123.94262711, 80.98966930, 30.59944558,"ebe8589c-dbf0-49b8-bbb8-53f89c140db7"
"3228","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.50,"2021-12-27T00:27:04.213Z",106.37980821,144.11626686, 83.42791704,   1000,113.00000000,456.18750000, 84.59905437,110.76617201,449.44391608, 85.87926287,"106d9f8b-5846-4b2f-b632-5531aadd1f2b"
"3229","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.80,"2021-12-27T00:28:35.631Z", 99.93841448,476.89422596, 35.43967829,  12000,104.00000000,479.18750000, 29.41088234, 84.12074263,481.92695033, 71.43726465,"1531badc-e8f9-4003-9969-6bd00d57c89d"
"3230","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.80,"2021-12-27T00:27:59.070Z",181.43498354,346.70965338, 23.41177869,   2000,183.00000000,347.18750000, 16.97056275,199.53166074,350.80933636, 33.06882005,"17d6dbd3-8af0-4c3f-a0b4-a131cd8728aa"
"3231","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.80,"2021-12-27T00:25:48.190Z", 52.84087143,232.20310955, 57.13950642,      0,329.00000000,204.18750000, 56.03570290,330.45444176,200.50315831, 58.97151662,"2efb07d8-e84f-4cb8-95f0-94ff4d41a22f"
"3232","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.20,"2021-12-27T00:26:51.880Z",212.64794012,383.88744394, 87.19899695,   4000,162.00000000,380.18750000, 65.21502894,114.82403505,368.83774119, 79.87091627,"5157f5f7-cebd-45c7-9390-ecc0c3ed6302"
"3233","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.50,"2021-12-27T00:27:24.291Z", 15.42680336,419.33769509, 88.13506366,   3000, 17.00000000,380.18750000, 59.81638571,  9.74578603,364.20270664, 71.33194958,"5aabd72b-f97b-49e3-b6b5-78cb37be4946"
"3234","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.50,"2021-12-27T00:26:25.579Z",148.99988024,446.89149460, 95.89077565,   1000,199.00000000,490.18750000, 56.08029957,196.84225033,499.24465217, 54.64240156,"613b5369-2681-4df3-9209-27d7e20eb669"
"3235","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.80,"2021-12-27T00:29:07.546Z",303.34926959,358.59121058, 45.34052944,   3000,293.00000000,354.18750000, 26.57066051,270.07574628,344.46890038, 51.90526049,"717e9e54-3709-4a16-bdf6-e56abe308752"
"3236","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.50,"2021-12-27T00:28:19.020Z",112.55368724,138.47456231, 61.93440009,      0,219.00000000,239.18750000, 80.70935510,217.80576181,238.68714406, 83.10818343,"799f5b88-54e7-4be2-a511-472537304f86"
"3237","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.80,"2021-12-27T00:28:42.267Z",126.70080728, 69.73251567, 48.21683424,   1000,140.00000000, 73.18750000, 18.86796226,135.54367430, 71.76187373, 24.51774996,"845c74c9-ffda-420c-902f-5d82d7763df5"
"3238","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.50,"2021-12-27T00:27:50.033Z",  3.45479106,267.60690713, 92.36285225,      0, 68.00000000,336.18750000, 21.21320344,117.52457459,389.11138532, 77.20301749,"8f51d77f-0780-4573-a2f9-be40da37625d"
"3239","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.50,"2021-12-27T00:26:13.506Z",286.38678573, 90.99724398, 38.05254645,      0,274.00000000,128.18750000, 17.26267650,228.83749354,212.99063915, 97.51370493,"9385d9c8-20ae-41be-a2ad-d3600afb85a5"
"3240","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.80,"2021-12-27T00:27:34.238Z",272.03099579, 43.31845055, 64.29394577,      0,274.00000000, 46.18750000, 60.00000000,127.15709496,425.30993339, 89.81930984,"a6805e55-a4d8-4f90-9515-97cc0b1e69f2"
"3241","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.20,"2021-12-27T00:28:27.966Z",272.37994218,330.80423626, 99.95930383,   7000,274.00000000, 49.18750000, 72.71863585,276.43622910, 34.07206910, 89.69510099,"ae8ddc52-666c-4eea-96f4-4e5ec3ffd1c7"
"3242","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.80,"2021-12-27T00:28:49.399Z",260.12665365,271.92651636, 71.71413475,      0,263.00000000,222.18750000, 20.61552813,263.79205310,165.71792302, 73.84213496,"b4341a38-9fa4-40ef-becf-9b3e652251b1"
"3243","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.50,"2021-12-27T00:27:42.733Z",238.38395586,330.43889526, 29.40774107,   2000, 24.00000000,179.18750000, 36.12478374,  7.28268973,178.16144969, 50.20171387,"c3482adc-b725-489c-9af4-83b18edc887d"
"3244","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.50,"2021-12-27T00:26:02.790Z",236.23406795,158.33373489, 43.34586053,      0,274.00000000,165.18750000, 24.51530134,349.64430916,175.65649460, 86.72583739,"e31bbf16-c361-41c6-bb7f-ab5b8355b22d"
"3245","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.20,"2021-12-27T00:28:58.653Z",317.27936443,464.72558000, 27.24621868,      0,322.00000000,467.18750000, 21.40093456,322.56015312,409.58104170, 94.31735676,"edf63d96-5193-48d0-99e8-b951f3607186"
"3246","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.50,"2021-12-27T00:27:16.136Z",231.72656823,475.19812512, 21.91112425,   2000,145.00000000, 41.18750000, 73.66138744,143.14004416, 36.24504504, 80.04551188,"f470311c-de06-41fc-8a33-daa5a3235c3f"
"3247","76.21.18.85","3auOlRJw-O_FXW3C-hvSWPDQal0LtaXhIm-o",0.80,"2021-12-27T00:28:09.611Z",329.43379499,115.98373456, 77.78139234,   1000,241.00000000,178.18750000, 19.20937271,238.83199554,176.04214743, 23.60283846,"f8672555-2a35-4a44-94b2-4fce200f32cb"
"3248","216.252.221.147","GfWBwAof-X8a7gg9SulIVIScROI_2OiNDxEg",0.80,"2021-12-29T06:08:23.711Z", 72.06276128, 36.86867960, 51.35852723,      0, 93.52381134, 83.89303589, 12.49608140,102.75313721,105.83742779, 21.88522725,"4147ac01-c796-4047-bbc7-3507aa530104"
"3249","216.252.221.147","GfWBwAof-X8a7gg9SulIVIScROI_2OiNDxEg",0.20,"2021-12-29T06:09:34.321Z",262.79653897,169.50519806, 27.26894303,      0, 95.80952454, 84.27389526, 34.76011624, 24.60283949, 61.74744336, 75.28777942,"65abef49-9ca8-468d-9bff-1474baae0cc9"
"3250","216.252.221.147","GfWBwAof-X8a7gg9SulIVIScROI_2OiNDxEg",0.80,"2021-12-29T06:08:53.416Z",271.73303733,396.66938077, 46.98458794,   3000,245.14286041,379.89303589, 41.96865679,203.18738542,356.63930040, 57.95206529,"e3f6689f-59a1-4993-a45b-5b11a4092865"
"3251","216.252.221.147","GfWBwAof-X8a7gg9SulIVIScROI_2OiNDxEg",0.80,"2021-12-29T06:09:07.950Z",188.69218447,495.40081939, 27.14570102,      0, 45.52381134, 56.46432495, 48.38696219, 27.99010897, 56.68639976, 20.86354478,"fc4b30c1-8b0d-4cd0-96c9-ffbb53c3b9d0"
"3252","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.80,"2021-12-27T00:05:06.142Z",158.35479925,349.42018844, 59.94648053,      0, 91.00000000,242.83331299,  5.00000000,162.82034498,324.54218316, 81.73873352,"00889c6e-308e-4e12-8191-b7f2f226ae7e"
"3253","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.50,"2021-12-27T00:01:56.636Z",331.14422344,391.08020588, 40.53648591,      0,191.00000000,266.83331299,  5.00000000,299.76089251,348.36498108, 33.57955386,"11722af6-ec7f-4a92-a660-0287388a67b7"
"3254","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.50,"2021-12-27T00:03:52.018Z",301.26017896,479.60000969, 60.30930102,      0,159.00000000,101.83331299,  5.00000000,111.18476673,383.80173810, 42.20245643,"16c096c2-f59b-48f9-b001-60dee2846547"
"3255","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.20,"2021-12-27T00:03:36.872Z", 99.97823378,297.66319773, 68.41905051,      0,220.00000000,381.83331299,  5.00000000, 94.62511772,486.06381133, 74.83794204,"3818cce9-cac8-4e17-8454-2143159768cd"
"3256","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.50,"2021-12-27T00:06:11.152Z", 44.72545442,326.94429436, 65.31796655,      0, 89.00000000,455.83331299,  5.00000000, 36.04068504,460.09479904, 55.33132511,"439ce385-010f-46e2-add9-a1e536eb9ebb"
"3257","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.50,"2021-12-27T00:06:00.778Z",287.72372239,231.07680898, 82.43160473,      0,311.00000000,150.83331299,  5.00000000,252.79476356,158.90232395, 66.61011639,"6a53d6ac-1e9f-4681-87c6-d836c01bab57"
"3258","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.50,"2021-12-27T00:06:29.995Z",210.06234288,309.68667130, 37.83815195,      0,200.00000000,285.83331299,  5.00000000,175.20243437,242.10089743, 51.79728814,"7e0d9bb6-53cf-42a2-a72f-68a244aa2e65"
"3259","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.80,"2021-12-27T00:03:43.299Z",273.94243192,388.78350968, 82.23040815,      0,233.00000000,101.83331299,  5.00000000,270.10799691,455.46366579, 34.50861628,"80d9d487-780e-44dd-acda-db2c7ebeb753"
"3260","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.80,"2021-12-27T00:05:35.449Z",140.46066521,212.43826802, 83.04083949,      0,156.00000000,108.83331299,  5.00000000,151.24741775,141.64045020, 53.72407664,"840a9e0b-a5f6-499f-9232-c347c4ce99ee"
"3261","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.80,"2021-12-27T00:06:21.633Z",133.75839307,225.90574454, 64.96117577,      0, 94.00000000,250.83331299,  5.00000000, 77.55541984,253.57359929, 21.04432521,"8bfbb150-5b8a-4164-886a-61f17174f2c8"
"3262","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.80,"2021-12-27T00:03:09.670Z",117.49970347,218.95202937, 39.53563428,      0,127.00000000,213.83331299,  5.00000000,104.56613835,123.36360010, 70.92669552,"8d672177-2727-428c-8c55-a0781efdcb10"
"3263","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.20,"2021-12-27T00:04:02.897Z",341.78364451,496.18792786, 52.78109108,      0, 56.00000000, 40.83331299,  5.00000000,347.01949290,457.11167642, 89.12919689,"a2c99e4f-b1e1-4518-9919-834ad111535a"
"3264","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.50,"2021-12-27T00:05:20.859Z", 55.61059296,392.33945525, 92.59715501,      0,247.00000000,327.83331299, 13.03840481,137.45361137,205.19696270, 59.36537370,"a4b1739c-6a4d-46d1-9702-88d0ad06adfa"
"3265","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.50,"2021-12-27T00:03:02.077Z", 55.98065496,303.65924958, 94.15751187,      0, 85.00000000,290.83331299,  5.00000000, 75.49922175,299.41404651, 61.20167847,"aa043a19-2fd7-45dd-96c1-3d51f9fee320"
"3266","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.50,"2021-12-27T00:05:40.368Z",292.08359795,268.23948779, 23.97484508,      0,188.00000000,208.83331299,  5.00000000,270.81940308, 94.85474839, 29.10526433,"d3256646-1448-4364-a077-1d10473b5b21"
"3267","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.80,"2021-12-27T00:05:27.383Z",276.60901177, 96.21303438, 93.30247542,      0,289.00000000,155.83331299,  5.00000000,309.90369491, 87.25484789, 86.53837515,"e4d14904-b816-450c-ad0f-54a323ad1706"
"3268","24.61.123.205","ZNjLTAt6-Q0cxV_8DDKlcZwsHa0D_HutI9pw",0.80,"2021-12-27T00:05:48.484Z",349.74752877,187.71109918, 29.56817871,      0,326.00000000,140.83331299,  5.00000000,332.81252889,206.04150309, 86.14884297,"f32b20c5-aa79-440e-8796-d81500b596d3"
"3269","174.89.175.31","e5gIAp7B-4bcKafghVRnggpar5Kul-CHgYv4",0.50,"2021-12-26T22:38:15.440Z",335.02178835,434.15348131, 56.41967215,      0,337.79998779,401.46665955,  5.00000000,345.83739127,382.61215992, 36.04464730,"117c9426-74dd-4a23-8d50-f5d8b48c38ca"
"3270","174.89.175.31","e5gIAp7B-4bcKafghVRnggpar5Kul-CHgYv4",0.20,"2021-12-26T22:37:58.516Z",234.43935383,495.49556653, 89.09749586,      0,148.79998779,462.46665955,  5.00000000,100.21582700,456.26204630, 50.38207606,"bfc39235-a404-4fdf-b863-eb45bd373115"
"3271","174.89.175.31","e5gIAp7B-4bcKafghVRnggpar5Kul-CHgYv4",0.80,"2021-12-26T22:38:39.466Z",180.33355180,234.04858457, 38.88608425,      0,209.79998779,231.46665955, 25.61249695,305.91549679,236.93989608, 98.26044594,"ead74317-f189-4c4e-af7a-8f57a2b446c6"
"3272","80.56.22.168","BL85VHQd-35Pb9_PjJNms4G5CUVjvqDH3l8A",0.20,"2021-12-26T23:33:14.066Z", 18.37239900,122.30341223, 27.17473373,   1000, 17.39996338,145.71249390, 82.13403679, 33.80161550,152.81769490, 82.27575280,"1b964bb1-7e76-4de1-a4b2-95eaa71cbe3c"
"3273","80.56.22.168","BL85VHQd-35Pb9_PjJNms4G5CUVjvqDH3l8A",0.80,"2021-12-26T23:34:24.521Z", 32.21829698,163.94583541, 81.39593183,      0, 57.39996338,129.71249390, 37.53664876,258.43881031, 39.54151057, 81.18178497,"22e6d4d8-476b-4f56-8493-5cd9a9dcc6f4"
"3274","80.56.22.168","BL85VHQd-35Pb9_PjJNms4G5CUVjvqDH3l8A",0.50,"2021-12-26T23:29:59.311Z",  4.95630203,431.77070973, 21.22564243,      0,302.39996338,429.71249390,  5.00000000,333.99345438,436.94591720, 72.90404061,"23582190-6926-4d70-895a-d65585fce9a0"
"3275","80.56.22.168","BL85VHQd-35Pb9_PjJNms4G5CUVjvqDH3l8A",0.80,"2021-12-26T23:31:42.074Z", 75.65375946,409.58763884, 60.54066860,      0, 66.39996338,409.71249390,  5.00000000,  7.94279663,412.37198164, 92.63036102,"236b1408-3286-454b-bc70-e33dc73e5b53"
"3276","80.56.22.168","BL85VHQd-35Pb9_PjJNms4G5CUVjvqDH3l8A",0.20,"2021-12-26T23:32:51.226Z",150.44522371,341.64175376, 83.93725611,      0,244.39996338,375.71249390,  5.00000000,188.79674846,353.58682189, 72.70775793,"3e8ce7fc-a3db-4079-9c1b-b102c25697a5"
"3277","80.56.22.168","BL85VHQd-35Pb9_PjJNms4G5CUVjvqDH3l8A",0.80,"2021-12-26T23:34:37.864Z",204.42997685, 39.98107325, 54.81705069,      0,198.39996338, 40.71249390, 47.50789408,159.67708224, 13.40045779, 81.30762758,"3f0f626f-3fa7-4b2f-8fb7-651e85ae9efc"
"3278","80.56.22.168","BL85VHQd-35Pb9_PjJNms4G5CUVjvqDH3l8A",0.50,"2021-12-26T23:32:12.787Z",194.09589294,111.13971415, 95.10194373,   9000,246.39996338, 74.71249390, 82.75868534,294.07508042, 29.36790532, 99.16635779,"42f63c78-6679-47d9-95e5-4c7a075db486"
"3279","80.56.22.168","BL85VHQd-35Pb9_PjJNms4G5CUVjvqDH3l8A",0.80,"2021-12-26T23:32:39.164Z",239.44623480,429.55656234, 78.33651708,      0,250.39996338,429.71249390, 59.46427499,306.29620386,476.50157678, 98.63980105,"43e7f853-8689-4e6f-bc67-8ba2e50b2ef2"
"3280","80.56.22.168","BL85VHQd-35Pb9_PjJNms4G5CUVjvqDH3l8A",0.50,"2021-12-26T23:31:26.708Z",322.52594401, 28.58181965, 96.12747080,      0,240.39996338, 61.71249390,454.07047911,220.51598128, 62.06669566, 87.54779252,"75453994-db5d-4094-81e0-15610f14e7a0"
"3281","80.56.22.168","BL85VHQd-35Pb9_PjJNms4G5CUVjvqDH3l8A",0.80,"2021-12-26T23:30:11.591Z",325.21637036,443.15500733, 75.81829942,      0,294.39996338,446.71249390,  5.00000000,277.73154369,432.55819634, 59.78445412,"91f65d44-78f3-4afb-b4ef-05aa77def0e3"
"3282","80.56.22.168","BL85VHQd-35Pb9_PjJNms4G5CUVjvqDH3l8A",0.20,"2021-12-26T23:33:38.944Z",277.13635930,245.38558438, 52.70699342,  48000,272.39996338,243.71249390, 42.19004622,284.18922487,228.69993310, 91.59833095,"ae364089-8c23-49d1-a61a-3f4e8fb1fe2b"
"3283","80.56.22.168","BL85VHQd-35Pb9_PjJNms4G5CUVjvqDH3l8A",0.20,"2021-12-26T23:33:05.089Z",187.93195148,227.94841269, 24.99630237,      0,215.39996338,232.71249390,  5.00000000,207.90627075,230.55999846, 23.04221933,"b8f468a7-62c6-4836-8781-a4bb10b5421b"
"3284","80.56.22.168","BL85VHQd-35Pb9_PjJNms4G5CUVjvqDH3l8A",0.20,"2021-12-26T23:32:26.932Z",224.91546273,119.64110340, 60.25887754,      0, 12.39996338,284.71249390, 74.24957912, 13.42991895,295.95105224, 64.50519602,"bd396363-30c5-40be-9b64-dc01ed1a13f0"
"3285","80.56.22.168","BL85VHQd-35Pb9_PjJNms4G5CUVjvqDH3l8A",0.20,"2021-12-26T23:29:38.700Z",  1.22902943, 10.52903111, 23.39377992,      0, 24.39996338, 49.71249390,  5.00000000, 17.69885170, 50.43046437, 61.11331692,"e268e60d-e582-4d56-af8f-581f5e2f7c6c"
"3286","80.56.22.168","BL85VHQd-35Pb9_PjJNms4G5CUVjvqDH3l8A",0.50,"2021-12-26T23:29:20.710Z", 59.67600663,104.58130239, 35.35347696, 100000, 76.39996338,108.71249390,  5.00000000,100.29844119,115.29236739, 51.83798218,"f1a86baf-a663-4ad8-aad2-7ffef23598b7"
"3287","80.56.22.168","BL85VHQd-35Pb9_PjJNms4G5CUVjvqDH3l8A",0.20,"2021-12-26T23:33:53.560Z", 29.33665702, 88.24621112, 54.81221670,  16000,155.39996338,405.71249390, 61.22091146,173.31672742,420.51511021, 89.22056578,"f9966972-4ea6-47bb-a6f2-c7d8e5802cf2"
"3288","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:45:54.983Z", 93.12629192,451.03286127, 90.43779003,      0, 42.50000000,424.28125000, 30.01666204, 58.92916423,468.22491099, 88.06850507,"066fb379-5655-448b-a6bd-845fe5cf344a"
"3289","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.20,"2021-12-26T22:38:56.018Z",140.69101371,294.08246710, 60.44586956,      0,126.50000000,337.28125000,206.22802913,115.26558554,374.62642241, 92.16250423,"089016be-34d7-4970-8c88-5f28f34da64e"
"3290","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.20,"2021-12-26T22:45:34.217Z", 46.90921360,173.57200322, 84.35801646,      0,198.50000000,397.28125000, 15.81138830,261.52889948,405.98927847, 81.96428021,"0c6c8684-4957-4e72-a95e-41f152c42f7e"
"3291","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:43:47.676Z",267.25380000,163.06784589, 66.01990856,   2000,231.50000000,145.28125000, 30.80584360,212.03719559,139.39024605, 48.22509340,"0fe8b0fd-6550-4226-98f3-3b5ffb20110d"
"3292","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.20,"2021-12-26T22:45:38.391Z",231.04891901,114.15995089, 59.83090870,      0, 33.50000000,304.28125000,  7.21110255, 15.07002342,318.26751901, 50.95692367,"12b50e8a-f18b-496d-bcc1-caf8352af79e"
"3293","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:40:23.400Z",109.64323352,431.38498796, 24.65309321,      0,110.50000000,418.28125000, 22.80350850,104.66997043,407.76146710, 23.41136521,"18b5742f-721d-46b5-b15e-b56a27154149"
"3294","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.20,"2021-12-26T22:44:31.940Z",131.97427947,310.44955153, 70.62954749,      0,133.50000000,416.28125000, 25.23885893,186.12333562,399.79597059, 79.63861088,"2262dd67-24dc-46f9-90f4-29dc4742f8c3"
"3295","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.20,"2021-12-26T22:40:10.977Z",175.75578173,276.26056602, 63.17489834,   2000,127.50000000,250.28125000, 73.49829930,118.04847173,254.00986109, 81.27583617,"245ab281-e183-4a53-8bc6-06950ddbe04f"
"3296","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:39:21.447Z",173.55272971,427.14741437, 28.95389566,   3000,174.50000000,425.28125000, 37.20215048,176.97321209,432.27008507, 57.24636948,"2e4f6c3b-192b-41e8-b52f-0cddb5989f43"
"3297","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.50,"2021-12-26T22:41:45.161Z",209.53293984, 62.00383599, 22.79561664,   1000,212.50000000, 63.28125000, 23.34523506,209.43259505, 64.38329655, 32.15118101,"33273d8e-b465-42d7-93ca-90122f221e4e"
"3298","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:44:05.570Z",233.74807258,162.09686537, 55.31584286,      0,257.50000000,137.28125000, 21.40093456,243.34169996,484.26134898, 71.83157590,"399a4982-7a68-41c2-9dcd-81514189154b"
"3299","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:44:47.952Z", 66.74431460,487.61040794, 23.16731813,      0, 70.50000000,471.28125000,  7.81024968, 81.54520513,437.97378216, 46.30090282,"41a076d7-8696-443f-8e1e-d570c6311ddd"
"3300","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.50,"2021-12-26T22:43:58.839Z", 62.16722731,274.04763223, 32.82885410,      0,155.50000000,216.28125000, 18.60107524,216.28000195,241.48491630, 83.34147987,"421ff768-2c00-4c96-9e31-20b9a449c652"
"3301","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.50,"2021-12-26T22:44:23.818Z",172.62315324, 67.23594899, 32.99688922,      0,155.50000000, 43.28125000,  9.21954446,162.91868559, 43.22374442, 20.78102412,"5193ea16-60f6-4e8f-a77c-9a5bb9794ec9"
"3302","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:44:53.313Z",243.35723723,220.96556321, 46.81244046,      0,207.50000000,210.28125000, 11.66190379,219.89788343,195.37928260, 41.32102505,"53e32567-18cc-4345-a7ec-04cd19e40a5d"
"3303","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:38:29.443Z",107.45585364,306.93592283, 58.41483817,   9000,110.50000000,306.28125000, 54.56189146, 75.47245047,285.81125169, 80.12146451,"5a5a48ff-b2b0-4e68-9ae7-fe40f31ecb50"
"3304","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:41:54.917Z", 63.01910903,254.13534966, 44.10504902,   1000, 82.50000000,248.28125000, 35.46829570, 82.87607757,251.65514218, 35.85348488,"668c4208-912a-45f1-8e2e-656dd4d909b8"
"3305","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.50,"2021-12-26T22:44:18.376Z",155.84852723,237.95519040, 30.26041491,      0,179.50000000,231.28125000, 12.52996409,174.41501132,237.34865254, 23.69482052,"715e9878-23b5-47b0-abde-ae2599a64646"
"3306","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.50,"2021-12-26T22:37:54.918Z",271.25450262, 24.71776969, 29.04438493,      0,286.50000000,  6.28125000,116.76472070,352.56612111, 33.80148958, 62.36891006,"7446018e-e59a-4774-a05a-97bab0b7d265"
"3307","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:44:57.933Z", 72.74942580, 58.71448002, 81.21132890,      0, 21.50000000, 99.28125000, 25.61249695, 80.93794394,117.27655275, 76.10243424,"781a1db0-d784-4c60-9fc8-2c07668e95ff"
"3308","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.20,"2021-12-26T22:44:37.524Z",339.34989114,144.51739285, 23.15729516,      0, 96.50000000,364.28125000, 17.49285568, 71.77146343,377.15880739, 47.10950555,"78fe5c02-3823-4ae7-998e-ff8de3934082"
"3309","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.20,"2021-12-26T22:41:00.942Z",108.85346135,202.75204499, 80.74229815,   2000, 19.50000000,264.28125000, 61.40032573,  6.78808960,270.84843396, 70.95166166,"79be36c2-8f15-4e80-a7aa-dd7c38cbd6ac"
"3310","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.50,"2021-12-26T22:45:27.293Z", 38.79792996,467.54098706, 61.24961082,      0,256.50000000, 31.28125000, 17.08800749,280.58050117, 58.26345670, 54.01715979,"861c81d5-7dc1-47cd-9f87-174183d5b1dd"
"3311","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:45:13.837Z",239.90996689,171.74923742, 37.56033142,      0, 51.50000000,194.28125000, 12.20655562, 60.43135741,208.95292419, 22.22744279,"8b1fc557-7c94-48ba-a6fa-1e3ec647e406"
"3312","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.20,"2021-12-26T22:43:54.107Z",248.41334265,407.37431491, 84.44394441,      0,203.50000000, 29.28125000, 12.04159458,222.31663181, 27.52202092, 34.54379678,"8e8e1df6-6155-4e64-b463-fec10c107ca3"
"3313","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.20,"2021-12-26T22:41:16.461Z",153.63478857,459.74201810, 91.70934880,   1000, 72.50000000,464.28125000, 51.40038910, 77.11879353,463.17439747, 51.67492712,"9331a5b9-9459-4cf1-8bd7-101196916de4"
"3314","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.50,"2021-12-26T22:41:37.153Z",314.31018548,133.16750528, 44.46771351,   1000,268.50000000,452.28125000, 27.58622845,263.89860040,450.20508649, 22.51011039,"9c73c086-afb8-48d9-90f5-2accfa6224ff"
"3315","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.50,"2021-12-26T22:45:09.736Z",244.67907752,489.77594377, 22.77398322,      0,222.50000000,109.28125000,  5.00000000,204.40566974,113.43838433, 28.49076401,"a3fddcc4-cc00-4556-a8de-8cbee1e5cf34"
"3316","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.50,"2021-12-26T22:41:28.034Z", 45.86472081,477.50591590, 43.47602785,   1000, 52.50000000,475.28125000, 42.43819035, 55.38400575,470.56736695, 44.52692535,"b36fe4e9-71f2-43d2-9b54-cc0b13644dd6"
"3317","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.50,"2021-12-26T22:43:35.569Z",244.52136244,317.73785312, 88.58858413,      0,254.50000000,108.28125000, 48.25971405,250.52027731,108.37608781, 62.37056776,"bcf6de04-bf7d-4b12-b632-f556ac589425"
"3318","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.20,"2021-12-26T22:43:28.852Z",261.98799436, 97.79004560, 84.81147800,   2000, 28.50000000,269.28125000, 59.68249325, 25.29240158,267.28121070, 66.11086887,"c8ec884d-378a-4d7c-8b14-d81476891b6f"
"3319","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.50,"2021-12-26T22:42:03.519Z",233.79841635,406.54242871, 78.47232132,      0,195.50000000,169.28125000,  5.00000000,  5.82542247,407.96031757, 57.83063622,"d85e07e9-84c3-4239-8983-bf0451899d14"
"3320","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:45:05.315Z",173.67834555,353.29290365, 90.38167352,      0,129.50000000,293.28125000, 11.40175425, 99.23195723,276.75623210, 54.09281433,"dc976cd8-9242-494f-b2b5-b7771fc3036b"
"3321","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.20,"2021-12-26T22:45:59.928Z", 78.59268590,157.01068122, 98.50659771,  32000, 31.50000000,195.28125000, 25.63201124, 39.36408245,180.65235617, 81.62682273,"de2f560c-c0bf-48d5-bdac-b96102282749"
"3322","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.20,"2021-12-26T22:44:11.968Z", 49.87683263,261.49001189, 25.07059561,      0,174.50000000,393.28125000,  5.38516481,146.46637701,431.97103671, 73.91118165,"df496ed4-db1f-4823-96a9-b18fa7acdcd8"
"3323","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:45:43.732Z",273.69287277,366.08208939, 39.35959558,      0,254.50000000,360.28125000, 14.86606875,267.01356905,376.21332113, 85.82672774,"df4a4ef8-4c0a-44f1-8c30-fb8dc5d20f67"
"3324","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:42:21.216Z", 34.91898764, 94.83703703, 82.98967718,      0, 58.50000000, 33.28125000, 17.88854382, 56.63035086, 31.74087570, 20.17259733,"eaf358a4-c542-46c1-9568-5d0ed98bc74e"
"3325","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.50,"2021-12-26T22:39:49.834Z",138.50176804,340.05529346, 38.33642945,   1000,212.50000000,164.28125000, 32.80243893,209.97525263,164.25331822, 29.07292213,"ed075327-b682-44a1-940b-116ed5f0f44a"
"3326","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:45:19.824Z",110.75264046,110.65978047, 88.82541331,      0,105.50000000, 31.28125000,  9.43398113, 83.50474065, 39.95004492, 67.50790592,"f59eb5ec-57ce-4ecf-a362-a870cc3f07b2"
"3327","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:43:09.260Z",147.01213936,474.41336464, 30.86026394,      0,167.50000000,473.28125000, 12.80624847,199.37748382,473.02086724, 44.97001860,"f7ff895b-c325-4934-a1ec-f084496c197d"
"3328","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.50,"2021-12-26T22:38:16.002Z",242.73395131,382.50545675, 31.67983890,  16000,259.50000000,392.28125000, 63.00793601,306.27494985,452.11501148, 90.12107614,"f91e7cd6-bdb6-47a0-81dc-1c6f3798348d"
"3329","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.50,"2021-12-26T22:40:44.380Z",319.80726406,362.37592065, 29.57763702,      0,276.50000000,391.28125000, 39.44616585,267.62848672,398.22056802, 28.18763028,"fa6a0c10-2296-4d07-8e79-6016e4f2f7b9"
"3330","212.90.95.102","MdoVWKVR-6DPlMDp8WFwgexZ698OmOf8JZIk",0.80,"2021-12-26T22:45:49.785Z",308.15622284,212.75475596, 83.45684376,      0, 88.50000000,156.28125000, 80.15609771,112.97343815,179.92201649, 66.50836517,"fc3432e6-a4c1-4a8a-ac96-be0b0afb5e3f"
"3331","172.88.50.224","yNTd4UlF-OgrJvLEbX-ogM5QLxR7MrduIz04",0.80,"2021-12-26T22:44:15.560Z",197.93748751,104.77157039, 60.66136464,      0, 71.50000000,333.07812500, 48.54894438,301.98001540,417.51300827, 36.58023112,"b0afc1fc-51cf-48e2-9f44-63ab9ff0e11e"
"3332","172.88.50.224","yNTd4UlF-OgrJvLEbX-ogM5QLxR7MrduIz04",0.20,"2021-12-26T22:43:38.194Z",342.91232771,136.43754078, 85.66617515,      0, 40.50000000,333.07812500,  5.00000000,120.60706951, 26.35821588, 58.07987268,"b5300bbe-a771-49e1-8981-872a188aeaf2"
"3333","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.80,"2021-12-27T22:51:17.331Z",  2.40827437,173.67209732, 58.20696418,  20000, 39.50000000,159.28125000, 42.29657197, 64.76705026,155.01188346, 81.80498618,"0f3ba7e7-8011-4484-b17a-118bd27bf95e"
"3334","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.50,"2021-12-27T22:49:34.691Z",307.06330428,400.33130005, 31.88881502,      0, 56.50000000,151.28125000, 43.82921400, 26.14993985,145.02680864, 44.32648160,"1f837ad2-d9a3-4cfa-96be-450c222c0c21"
"3335","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.50,"2021-12-27T22:52:00.498Z",213.72992813,264.47823402, 22.31158729,   2000,238.50000000,259.28125000, 20.02498439,242.14268074,256.46674519, 35.55337019,"229ed2e6-a2e2-4117-9c6b-cb8b1abd5051"
"3336","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.50,"2021-12-27T22:52:41.531Z", 10.17282904,154.69828517, 24.85053840,      0, 60.50000000,172.28125000, 48.46648326, 19.60882625,186.24078205, 25.52845341,"2f38fb3c-3279-46e0-abcd-a6ab16312ddb"
"3337","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.20,"2021-12-27T22:52:55.684Z",175.44045464,352.80049519, 74.60401547,      0,143.50000000,172.28125000, 28.84441020,108.47880617,181.27671059, 65.05168664,"34729061-0434-4f55-8648-e2807430c890"
"3338","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.50,"2021-12-27T22:48:43.540Z", 82.21849111,295.44905622, 83.31922177,      0,147.50000000,280.28125000, 54.37830450,140.45108401,274.74085779, 95.89589459,"3df9a37f-6a67-43cc-b4ec-36a927e846d0"
"3339","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.50,"2021-12-27T22:49:03.100Z",165.65279861, 67.08455445, 90.32607128,  40000,166.50000000, 66.28125000, 49.00000000,125.55115759, 54.25071879, 91.98712931,"589ec41f-ef14-4241-b9f2-95bee9f80fea"
"3340","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.80,"2021-12-27T22:50:03.807Z",251.29937012,254.07039066, 76.03640093,      0,235.50000000,247.28125000, 56.85947590, 66.53806540,151.97287360, 50.71975209,"627fe3cf-d212-4f8d-a53a-046a84bbf793"
"3341","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.80,"2021-12-27T22:51:35.950Z",292.64451440,289.34329752, 34.15375231,  14000,291.50000000,299.28125000, 34.53983208,248.34267789,284.71600413, 74.55989820,"63a14f20-e024-4219-81ec-26788266daa2"
"3342","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.80,"2021-12-27T22:50:23.360Z",214.84460148,391.13173828, 99.90877200,      0,203.50000000,304.28125000, 44.41846463,191.60492394,254.04761998, 52.71850215,"64d90f01-90da-47ee-8157-bbc446bf02e8"
"3343","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.20,"2021-12-27T22:52:49.667Z",276.04117267,286.25217316, 46.45387222,   1000, 46.50000000,141.28125000, 30.46309242, 32.93374575,126.09383773, 27.70640668,"6a546b33-436c-460a-a0ce-7cc6bd9313e1"
"3344","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.20,"2021-12-27T22:51:03.745Z",339.73748890,356.76816502, 71.47630056,   1000,121.50000000,346.28125000, 36.67424164,161.04715911,362.93572839, 34.88942145,"6c7b06b6-4e15-47bb-b0b9-5f836eb964f3"
"3345","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.50,"2021-12-27T22:52:25.776Z", 50.10588858,109.34013078, 57.91985075,      0, 56.50000000, 66.28125000, 38.07886553,  5.62624419, 13.33038966, 41.27846203,"81e15bd8-ccbc-4c41-a202-d36e4669d56e"
"3346","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.50,"2021-12-27T22:53:02.810Z",348.28955608,372.47999075, 65.92870391,      0,332.50000000,358.28125000, 55.00000000,348.13626944,367.96356857, 31.68772193,"992c9dc0-0793-4adc-a945-7538cd8c7829"
"3347","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.50,"2021-12-27T22:51:46.800Z",  2.86361584,364.70943891, 79.86521192,      0, 56.50000000,294.28125000, 38.60051813, 49.12605449,337.58598513, 85.85436028,"ad6e8e08-f71e-47e7-8b48-a56d264db295"
"3348","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.50,"2021-12-27T22:52:09.674Z", 44.41446612,371.16630498, 99.33427771,   1000, 44.50000000,355.28125000, 29.42787794, 25.74286776,387.33646070, 38.59242977,"b0f517df-9de1-488e-9c87-c87a41fdf7f6"
"3349","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.20,"2021-12-27T22:50:53.765Z",319.16856133,132.72764458, 34.71245117,      0,123.50000000,308.28125000, 18.02775638,127.99405740,303.51101004, 42.70141136,"bc2e4e10-df5f-4f36-879f-f95116b678ee"
"3350","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.50,"2021-12-27T22:49:21.308Z",167.68215834,459.90926811, 44.35647357,      0,199.50000000,119.28125000, 52.40229003,201.97698109,119.28810840, 55.11397926,"bd2c06ec-6c89-4679-8999-1aac3f32bb53"
"3351","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.20,"2021-12-27T22:49:49.250Z", 36.88174832,151.23102521, 90.29002296,   1000,112.50000000,219.28125000, 43.68065934,116.48897042,220.00177555, 29.09170378,"e34118ae-d1ed-424d-942f-33ed7a86390f"
"3352","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.20,"2021-12-27T22:50:44.032Z", 36.14021049, 22.31433132, 28.71767272,   2000, 46.50000000,146.28125000, 24.04163056, 60.51657600,134.12370873, 42.28718174,"e3730ff0-aa5f-4aad-b53a-8e36376caf8c"
"3353","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.80,"2021-12-27T22:50:35.413Z",329.76834301,217.14036219, 54.66450420,   5000,322.50000000,214.28125000, 40.71854614,321.65001840,215.45859928, 66.13772460,"ed513ec4-c435-4726-bc3e-cbdea8ec8c5a"
"3354","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.50,"2021-12-27T22:51:12.525Z", 68.21117901, 17.82925303, 52.03319941,      0,127.50000000, 56.28125000, 36.05551275,139.75778387, 61.99534447, 97.65820230,"f0947d23-5baa-47df-aee6-a63cc2d7dbdb"
"3355","188.149.146.122","LCusHGur-9m00T5qrfAdvBKiBIeV8gmPb0tU",0.20,"2021-12-27T22:52:34.719Z",114.05886618,131.68079768, 58.76595180,      0,257.50000000,221.28125000, 55.65968020,204.06012879,170.19953557, 65.32249065,"ff5c00a9-ad48-433d-b421-78807e0fb7ec"
"3356","24.10.156.188","8Yr28pIc-F8z93fs7UD8KWxzsbZhxVxSFiMM",0.80,"2021-12-26T22:39:39.605Z", 76.59810198,475.94967030, 70.64433228,      0, 59.50000000,469.87500000,  5.00000000, 29.42374250,460.67652530, 82.49551959,"09a334b7-f136-4039-a22f-da459f955df6"
"3357","24.10.156.188","8Yr28pIc-F8z93fs7UD8KWxzsbZhxVxSFiMM",0.20,"2021-12-26T22:39:54.555Z", 27.72482764,244.49281163, 43.78418070,      0, 37.50000000,253.87500000, 25.55386468, 62.64544081,299.67032545, 71.47046223,"12eb80a7-7bdf-4a33-9b4d-0f67583b06cb"
"3358","24.10.156.188","8Yr28pIc-F8z93fs7UD8KWxzsbZhxVxSFiMM",0.50,"2021-12-26T22:39:47.899Z", 44.78301410,105.18345582, 27.70465111,      0, 52.50000000,112.87500000,  5.00000000,306.73510421,282.21365192, 57.87822767,"3d68b70d-c078-44fd-9d50-7eee4428a4eb"
"3359","24.10.156.188","8Yr28pIc-F8z93fs7UD8KWxzsbZhxVxSFiMM",0.80,"2021-12-26T22:39:08.805Z",219.77212500,464.12935081, 70.08907742,      0,151.50000000,380.87500000,189.02380802,200.91216665,446.97657549, 39.03096505,"60565e7e-d549-4f32-8b86-07517a198019"
"3360","24.10.156.188","8Yr28pIc-F8z93fs7UD8KWxzsbZhxVxSFiMM",0.50,"2021-12-26T22:39:30.518Z", 85.82251896, 51.24244492, 30.31757523,      0, 88.50000000, 55.87500000,  5.00000000, 97.43850823, 42.73122921, 48.25120011,"75969e3f-8d38-4814-bf75-9f3a9a6ef9af"
"3361","24.10.156.188","8Yr28pIc-F8z93fs7UD8KWxzsbZhxVxSFiMM",0.50,"2021-12-26T22:39:59.626Z", 88.51151889, 10.12534008, 23.77720775,  22000, 77.50000000,  7.87500000, 19.20937271, 63.81915110, 19.58781209, 75.76801803,"7835f3b7-9ea2-44d5-8da4-799cb515d879"
"3362","24.10.156.188","8Yr28pIc-F8z93fs7UD8KWxzsbZhxVxSFiMM",0.80,"2021-12-26T22:39:20.453Z",339.17650137,436.96599644, 85.38237533,      0,277.50000000,454.87500000,  5.00000000,278.77291731,455.09953190, 40.01127621,"b98e166d-5151-4881-b8cd-b969a83c1496"
"3363","24.10.156.188","8Yr28pIc-F8z93fs7UD8KWxzsbZhxVxSFiMM",0.20,"2021-12-26T22:38:36.912Z", 80.25851096,243.33021170, 63.82689238,      0, 35.50000000, 15.87500000, 55.08175742,195.48458478,230.22672850, 58.28059070,"c7285b13-278a-4484-ab98-2d72c226319f"
"3364","24.10.156.188","8Yr28pIc-F8z93fs7UD8KWxzsbZhxVxSFiMM",0.80,"2021-12-26T22:39:35.223Z", 85.64361847,449.74755417, 73.40998205,      0,112.50000000,428.87500000,  5.00000000, 78.99815054,454.43910750, 27.90453684,"e4af6b5b-c7c7-4457-aafd-cae881303ab2"
"3365","24.10.156.188","8Yr28pIc-F8z93fs7UD8KWxzsbZhxVxSFiMM",0.50,"2021-12-26T22:39:42.565Z",276.15399484,309.43253060, 57.99937981,      0,285.50000000,286.87500000,  5.00000000,340.34863879,296.22939482, 41.29690381,"f98ee315-00a1-4644-94e7-f7e0f5d46362"
"3366","73.154.148.228","5bWg2SHh-8lSMcz0GlZRaMbWLTOVsgoum02Y",0.20,"2021-12-26T22:50:56.660Z",270.98505430,346.99792934, 30.10989083,      0,310.50000000,243.28125000, 23.02172887,349.88610269,255.18856297, 59.56906744,"09ebba44-cf8d-40b5-9a6c-0da9ba64b5f8"
"3367","73.154.148.228","5bWg2SHh-8lSMcz0GlZRaMbWLTOVsgoum02Y",0.50,"2021-12-26T22:50:41.106Z",275.04270389, 93.19585502, 38.41164493,   2000,321.50000000, 50.28125000, 31.14482300,337.52509157, 40.84166254, 43.49188506,"164e1ecf-5893-4d37-b03e-3faa84d6e8a7"
"3368","73.154.148.228","5bWg2SHh-8lSMcz0GlZRaMbWLTOVsgoum02Y",0.20,"2021-12-26T22:52:11.176Z", 49.08680752,413.58976965, 35.85058966,      0, 29.50000000,401.28125000, 17.00000000, 37.14487192,427.41012992, 39.10687237,"2a2e6e15-f0e1-4839-849e-50e28d645f5b"
"3369","73.154.148.228","5bWg2SHh-8lSMcz0GlZRaMbWLTOVsgoum02Y",0.50,"2021-12-26T22:51:29.622Z", 31.96075231, 19.90545002, 84.23661700,      0, 50.50000000,120.28125000, 20.22374842, 44.70011778, 87.93903919, 44.92154583,"485ccf18-2ade-4302-9bca-c7fb66813277"
"3370","73.154.148.228","5bWg2SHh-8lSMcz0GlZRaMbWLTOVsgoum02Y",0.20,"2021-12-26T22:48:58.433Z",332.99800393,467.64768898, 83.81689231,   1000,149.50000000,134.28125000, 31.78049716,152.83531591,124.08895518, 34.68511638,"513c31a5-80eb-4cc8-bf39-99d981d11e4e"
"3371","73.154.148.228","5bWg2SHh-8lSMcz0GlZRaMbWLTOVsgoum02Y",0.20,"2021-12-26T22:52:40.813Z", 33.46382120,104.58693468, 43.84285905,      0, 84.50000000,408.28125000, 24.83948470, 77.69527510,433.92798406, 71.89382070,"55b0bbdd-4c23-40b0-a049-7ac2174949ac"
"3372","73.154.148.228","5bWg2SHh-8lSMcz0GlZRaMbWLTOVsgoum02Y",0.80,"2021-12-26T22:50:11.904Z",139.32886663,431.01690842, 85.95121462,   4000,120.50000000,473.28125000, 37.01351105,111.80709201,480.32534958, 59.56958613,"55c8be6f-42e5-4227-996d-eca8128457b0"
"3373","73.154.148.228","5bWg2SHh-8lSMcz0GlZRaMbWLTOVsgoum02Y",0.80,"2021-12-26T22:51:57.391Z",332.87192899,316.04590802, 59.11979253,      0,318.50000000,322.28125000, 16.12451550,300.43616096,328.02901825, 30.35213844,"89d93e4c-16f0-4c88-b4a3-ec100de73a78"
"3374","73.154.148.228","5bWg2SHh-8lSMcz0GlZRaMbWLTOVsgoum02Y",0.80,"2021-12-26T22:49:26.106Z",141.25048681,  6.72401084, 40.52672568,  45000,148.50000000, 23.28125000, 27.29468813, 83.82410048,  6.31635712, 86.72642438,"a5a5daa5-8991-4f22-b890-99dc0ac16dd5"
"3375","73.154.148.228","5bWg2SHh-8lSMcz0GlZRaMbWLTOVsgoum02Y",0.20,"2021-12-26T22:48:15.456Z",131.63494914,168.30696569, 67.27390881,      0,175.50000000,233.28125000, 48.04164860,165.62855187,265.21326282, 98.77864798,"c5ad84c4-9e51-4bec-9695-3ff195e548a2"
"3376","73.154.148.228","5bWg2SHh-8lSMcz0GlZRaMbWLTOVsgoum02Y",0.20,"2021-12-26T22:52:17.795Z",219.66639993,152.04748783, 81.47810101,   1000,158.50000000,381.28125000, 11.31370850,151.09811129,370.63005089, 21.17227242,"c811797d-51e1-4bd9-944a-8bc2494d883b"
"3377","73.154.148.228","5bWg2SHh-8lSMcz0GlZRaMbWLTOVsgoum02Y",0.50,"2021-12-26T22:51:46.075Z",332.51439785,271.20674173, 50.65387036,      0,305.50000000,139.28125000, 18.02775638,324.69557848,160.60652438, 56.97456267,"cb8b5e2b-5506-4456-8932-85e7fb96762d"
"3378","73.154.148.228","5bWg2SHh-8lSMcz0GlZRaMbWLTOVsgoum02Y",0.50,"2021-12-26T22:49:46.318Z",157.97869547, 76.63992921, 27.38137908,      0,180.50000000, 48.28125000, 31.90611227,162.75537429, 67.48415760, 31.45450086,"e2441164-b7ad-40dd-aa8c-1d23f7c6b17e"
"3379","73.154.148.228","5bWg2SHh-8lSMcz0GlZRaMbWLTOVsgoum02Y",0.80,"2021-12-26T22:50:25.262Z",174.86907331,342.75170863, 75.59391817,   2000,190.50000000,395.28125000, 26.01922366,187.96042230,408.55215980, 43.55002786,"f3b7282f-06a3-416a-900c-d3f2aa596019"
"3380","73.154.148.228","5bWg2SHh-8lSMcz0GlZRaMbWLTOVsgoum02Y",0.80,"2021-12-26T22:52:49.917Z",286.91110696,167.82207996, 28.98811209,      0,296.50000000,168.28125000, 11.40175425,272.12132983,156.66840503, 45.90501597,"f8f59175-e46d-4416-8bd8-bb58d65277fc"
"3381","103.137.12.148","WxLxGEm9-s7XiYdYvODoGI-PVF7Ry9T2qETc",0.40,"2021-09-10T00:35:49.010Z", 47.66287321,233.27790665, 49.62831168,   1000,157.50000000,449.29998779, 55.90169944,156.41870255,446.44774369, 51.71083960,"2b55812b-5e9a-4bc5-bac6-a8158a2ef3d3"
"3382","103.137.12.148","WxLxGEm9-s7XiYdYvODoGI-PVF7Ry9T2qETc",0.70,"2021-09-10T00:35:24.170Z",212.83931774,254.33849494, 81.93859122,   3000,259.50000000,213.29998779, 49.64876635,285.92187297,188.81777792, 63.49207019,"b8525680-63bd-45c2-8d95-11db92b8dea8"
"3383","103.137.12.148","WxLxGEm9-s7XiYdYvODoGI-PVF7Ry9T2qETc",0.95,"2021-09-10T00:36:02.292Z",268.67142157,447.74591999, 36.15100602,      0,250.50000000,464.29998779, 28.30194340,212.50309845,490.43293414, 58.85965143,"d22720fa-c589-4e65-8261-67c0a1aea800"
"3384","103.137.12.148","WxLxGEm9-s7XiYdYvODoGI-PVF7Ry9T2qETc",0.90,"2021-09-10T00:36:15.428Z", 46.57533661,339.43874209, 97.54839965,      0, 29.50000000,325.29998779, 65.00000000, 17.55252537,322.29772438, 61.14427073,"edc2e6dc-b96b-4ee6-a13f-8f62ae6e6feb"
"3385","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.80,"2021-12-28T09:44:42.841Z",202.16192703, 83.83520462, 57.99400713,      0,207.50000000, 78.48437500,  5.00000000,224.01329362, 57.01790097, 97.88824708,"004f694c-6ef8-4d86-abb1-5ab60077fac4"
"3386","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.50,"2021-12-28T09:44:20.654Z",112.97942715, 24.47452104, 64.00045090,   4000, 64.50000000, 27.48437500, 19.10497317, 64.30588685, 37.35241018, 54.27232096,"00c482c4-dcaa-4bf9-bdfc-c31a3ca31699"
"3387","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.50,"2021-12-28T09:44:25.568Z",321.39461235,232.21603316, 25.81097783,      0,294.50000000,222.48437500, 22.36067977,333.65884247,238.56981004, 84.64817303,"24cdcf4a-570d-42e0-84eb-b1256e058288"
"3388","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:45:22.393Z",281.99152553,453.97122593, 32.21156638,      0,235.50000000,389.48437500, 19.10497317,210.11586511,342.10194970, 83.82619737,"2bc82564-b167-484d-82ed-45847b1eec79"
"3389","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.80,"2021-12-28T09:45:15.909Z", 26.67709719,151.60527681, 91.06548196,      0, 40.50000000,140.48437500,  9.21954446,  2.44485446,134.76283894, 59.77698514,"3758969e-37e1-4712-a432-202019db75f7"
"3390","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:44:16.086Z", 95.60804045,187.63526676, 67.99228725,      0, 38.50000000, 66.48437500,  8.60232527,  2.74266934, 16.06290416, 85.41910169,"3a560577-61e7-4cb4-8977-e0eca2a5bbed"
"3391","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.80,"2021-12-28T09:43:35.971Z",127.92085696,215.64387751, 82.29341996,   2000,122.50000000,199.48437500, 33.42154993,125.78648410,208.14308013, 48.01895537,"406c05e4-03fd-445b-86ad-9320f0be5fed"
"3392","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.50,"2021-12-28T09:44:54.909Z", 46.95871517,109.88203463, 67.46401549,      0, 78.50000000,136.48437500,  7.81024968, 70.58602926,166.43353571, 31.47017830,"411b2e42-f444-4239-a03e-2507c26c0a67"
"3393","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:44:40.027Z",197.43374309,427.18665039, 92.46506311,      0,119.50000000,489.48437500,  5.00000000,188.73014705,476.12864507, 92.77139327,"4510147d-4817-493f-b7e2-5717e7a6092a"
"3394","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.50,"2021-12-28T09:45:20.207Z",  6.21700065, 61.50322870, 37.88420400,      0, 45.50000000, 97.48437500, 16.40121947, 22.55536278, 80.10783973, 73.90871731,"4bcacbf6-fe28-435b-a835-f88b1976a448"
"3395","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.50,"2021-12-28T09:45:06.519Z",203.09387984,124.68943536, 47.58602874,      0,227.50000000,211.48437500,  5.00000000,233.58272068,235.91763471, 69.24823177,"5a327d44-ac39-45d7-bc1d-1460e04cb16b"
"3396","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:44:58.222Z", 56.39911551,440.94945117, 94.61058253,      0,272.50000000,179.48437500,  5.00000000,275.13932384,165.08959831, 25.06639215,"623b912e-a4cc-4a7d-ba32-5d7883d3f9ba"
"3397","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.50,"2021-12-28T09:45:59.355Z",345.18308527, 63.98642092, 46.09157872,      0,316.50000000, 54.48437500, 18.60107524,322.41830904, 35.25381991, 67.93022630,"652572a8-d6a5-484f-ad85-d7776fba796b"
"3398","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.50,"2021-12-28T09:44:28.528Z",104.35811978,113.08462968, 87.23370037,  70000, 98.50000000, 63.48437500, 26.17250466,112.96181270, 79.88295487, 93.71143080,"6f2e9c95-d2bb-4792-afb6-a2e1f141d412"
"3399","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:43:50.726Z",287.01044396, 70.91323812, 61.73791553,      0,129.50000000,390.48437500, 51.62363800, 96.56309904,460.05959746, 85.15115252,"72b6bcc4-2e76-449d-9a60-a90b8ddfd0ef"
"3400","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:45:30.304Z",286.55969662,144.94470965, 28.75051489,      0,259.50000000,195.48437500,110.14535850,175.97119703,136.38324201, 59.84648327,"75ddef0d-e493-4b91-afc9-ce84f2c22bcc"
"3401","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:46:02.161Z", 95.31688879,205.54816310, 82.53276835,      0,246.50000000,271.48437500,  5.00000000,267.48219185,281.79100988, 56.58462987,"7dd90da7-97ca-4189-948a-d8f7d2826622"
"3402","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.50,"2021-12-28T09:45:48.330Z",311.60734828,208.59796218, 69.11717715,      0,124.50000000,394.48437500,117.99152512,146.56988522,391.26423283, 64.04812945,"814b26d9-2ad9-4701-a279-5029777cde0b"
"3403","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:43:57.553Z",169.59265445,421.31115902, 48.93856169,  26000,249.50000000, 58.48437500, 40.70626487,253.70450187, 47.00866516, 83.93585613,"8c08b856-262d-4e88-80bb-5dc7ab11412d"
"3404","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.50,"2021-12-28T09:44:47.826Z",279.41006491,178.17833796, 85.35789955,      0,256.50000000,183.48437500,  7.21110255,250.94302575,183.54352353, 50.79061081,"8e7d0c4b-5274-4045-9280-f2b3ce7e0c14"
"3405","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:45:39.382Z",  8.74613005,405.39656571, 66.90284844,      0,235.50000000,413.48437500, 16.27882060,234.52879697,410.25276015, 21.00686435,"8ebd0354-d8ee-4120-a53b-e7234fd45baa"
"3406","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:44:33.645Z",243.84741298,399.72262423, 76.57805460,      0,264.50000000,369.48437500,  5.00000000,268.30797153,373.77839070, 34.26743731,"976ba8c9-aa13-47e6-bec5-23d22cd9d15e"
"3407","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:45:27.381Z",123.64358397,419.25551799, 34.45410266,      0,166.50000000,208.48437500,213.60009363, 23.15148246,142.15119041, 82.71189227,"a06b676a-916c-43ca-ae30-4dddb6f0afa6"
"3408","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:45:46.065Z", 14.94830812,239.10248561, 92.20838873,      0, 59.50000000,378.48437500, 34.40930107, 53.18758398,369.99774585, 48.54905919,"a83c8391-78ce-4cf1-a2ea-98fc28724152"
"3409","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.50,"2021-12-28T09:44:51.391Z",336.37628718,273.52121884, 41.49648039,  88000,239.50000000,327.48437500,  6.40312424,210.41044949,336.55704818, 43.63965325,"afa39dc0-7d60-4373-9ad3-e6b2bf7e7c9f"
"3410","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.80,"2021-12-28T09:45:03.409Z",348.63684224,355.38413945, 46.26348448,      0,301.50000000,382.48437500,  5.00000000,309.11457669,385.92063422, 72.61071121,"b178979c-ce3f-47fc-8ae1-685f7bae667b"
"3411","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:45:51.803Z",168.95603424,209.95688378, 64.68181976,      0,134.50000000,185.48437500,278.82073094,183.56348929,157.91210418, 36.44442742,"bb890e4f-f288-409f-8390-fd02a6c00195"
"3412","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.50,"2021-12-28T09:45:23.842Z", 47.27263041,355.23009499, 66.51257009,      0,225.50000000, 69.48437500, 27.29468813,229.73112445, 72.47310516, 82.65231165,"bcef7dbe-82a6-454b-b543-0506d01ecb87"
"3413","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.50,"2021-12-28T09:45:56.476Z", 79.97129072, 23.28996298, 22.55356634,      0, 87.50000000, 24.48437500, 18.43908891, 99.40281603, 33.54000718, 31.35828416,"be81ff6e-c6e5-4f6b-851d-fdbae5059412"
"3414","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:45:33.800Z",243.78350892,475.81646771, 29.09364542,      0, 88.50000000,118.48437500, 44.40720662,  5.32551106, 73.38330479, 36.78361974,"c001f61d-637b-46a4-ba72-d0be623825fb"
"3415","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:45:00.489Z",  2.36881969,253.30592697, 84.16143421,      0,239.50000000,201.48437500,  5.00000000,245.67977357,180.66400779, 98.19675490,"c30b6265-3c26-4dcc-ba79-171e43f59444"
"3416","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:43:28.581Z",163.31563413,325.23908978, 42.50928013,   4000,130.50000000,422.48437500, 55.15432893,130.61676106,448.18345027, 72.63361080,"d17e7e31-eb74-4349-a43e-6a8682cf9ea0"
"3417","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.80,"2021-12-28T09:44:03.275Z",120.26225086,263.82393991, 64.91171294,      0, 87.50000000,311.48437500, 27.20294102, 66.49802752,357.05821010, 35.94407809,"d97c2e4d-77e9-4a75-81c1-a1c9cdbd3d40"
"3418","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.80,"2021-12-28T09:43:41.537Z", 78.53455911,353.93174055, 87.87786033,      0, 79.50000000,373.48437500, 32.55764119, 90.07090065,389.60472602, 50.65565305,"dff4dde1-7668-4290-8e84-2ddb50e4cfef"
"3419","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.20,"2021-12-28T09:45:12.976Z",292.74448008, 91.41142439, 52.66836836,      0,297.50000000,427.48437500,  5.00000000,289.95605239,440.06107625, 52.19827027,"e254aa70-56be-42d6-8520-538164ee8c1c"
"3420","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.80,"2021-12-28T09:44:45.755Z",138.07005063, 37.85607990, 62.66487577,      0,132.50000000, 40.48437500,  5.83095189,126.92806065, 24.58128875, 51.97919113,"e64fb050-dedb-42c1-80c1-463ff58c21f5"
"3421","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.50,"2021-12-28T09:44:10.262Z", 83.69582027,136.13356627, 56.75718050,  84000, 44.50000000,143.48437500, 16.40121947, 30.96768264,154.71740093, 97.38576499,"ec915eff-37e9-4b68-b5cd-cb283999eddb"
"3422","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.80,"2021-12-28T09:45:10.004Z",249.61599836,175.77787966, 93.37690364,      0,222.50000000,230.48437500,  5.00000000,208.61829969,266.10991439, 81.74866976,"ee5c8677-413f-47c6-8dc8-414f21b80917"
"3423","115.70.100.249","Is4fLc6R-vuWtzpzCFnk1Hg388M_on2odzug",0.50,"2021-12-28T09:45:36.454Z",157.93871458,245.13434122, 20.83032310,      0,175.50000000,166.48437500, 48.82622246,194.80399814,186.60164659, 55.38615680,"f94b213e-58f9-4b54-a100-a802ca588a67"
"3424","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.80,"2021-12-26T22:40:28.046Z",185.80023868,494.24893464, 69.05005922, 100000,184.50000000,499.13333130,  5.00000000,181.94839988,496.23727856, 20.44532587,"08cd9f48-c057-4197-9307-eacac7ab5f6a"
"3425","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.80,"2021-12-26T22:44:18.749Z",172.41656038,137.82503848, 78.93888944,   2000,196.50000000,141.13330078, 33.60059523,210.02146262,137.60406898, 45.15521561,"0eb7023d-a7b2-4000-96f4-c4caba00c891"
"3426","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.50,"2021-12-26T22:48:19.561Z",259.84987946,386.19403552, 36.21874255,  15000,312.50000000,353.13333130, 74.09453421,333.21849817,366.36427310, 96.27637750,"1624ac97-044d-458e-b0f1-023d1f8c699f"
"3427","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.20,"2021-12-26T22:52:34.719Z",296.45075411,238.05095927, 22.68629551,   1000,305.50000000,239.13333130, 46.09772229,306.61982114,236.78482672, 35.77958339,"1e9f7df3-5d8b-44a6-a9d0-02f9eb59944a"
"3428","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.80,"2021-12-26T22:48:06.902Z", 96.66056009, 85.29793174, 96.08919135,      0,117.50000000, 77.13333130, 32.64965543,131.89998309, 66.45774536, 82.05162911,"237eab85-bfb7-4cca-bbc7-d683d00255f5"
"3429","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.20,"2021-12-26T22:45:20.731Z",242.25945412, 44.03860324, 70.39987068,      0,296.50000000,156.13333130, 30.26549190,295.94549267,153.05036933, 34.73141196,"2eabdfee-a717-4752-94bb-9ffd0349fb09"
"3430","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.50,"2021-12-26T22:48:43.521Z",118.46974719,  0.99432334, 41.08173186,   1000,176.50000000, 17.13333130, 49.00000000,185.16235636,  6.31359691, 41.18377693,"3085f93f-6805-4a8e-8a6d-7b9e2e9bfe85"
"3431","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.80,"2021-12-26T22:48:50.738Z",291.59001827,467.29094950, 81.22402236,      0,216.50000000,429.13333130,178.39843049,134.84262776,389.48059831, 72.33884923,"3530b1aa-6a59-43ff-ba9b-63d340709e1c"
"3432","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.80,"2021-12-26T22:51:44.100Z",111.46882077,400.30987799, 83.27303671,   5000,115.50000000,428.13333130, 41.78516483,113.18185936,461.27255462, 66.19966473,"4257fe46-bae6-44e0-a288-ca4ffe44ae3f"
"3433","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.20,"2021-12-26T22:49:00.174Z",  1.58810898,294.17019446, 23.31613039,   1000,117.50000000,420.13333130, 62.42595614,128.22482212,442.87658627, 55.49530973,"48a56344-b99b-4d76-b311-954a0853c2a0"
"3434","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.20,"2021-12-26T22:46:04.508Z",248.84645218,290.55631513, 78.20623246,      0,193.50000000,169.13333130, 74.04052944,186.34209251,162.48594137, 66.45307204,"4c29ab2a-846d-415c-9dcc-1743da3c6b21"
"3435","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.80,"2021-12-26T22:48:12.964Z",140.63082732,201.25144208, 44.32395228,      0,175.50000000,130.13333130, 80.23091673,207.44229559, 83.76392960, 81.42549242,"5b7c28e5-0a3c-4645-aeb6-ac7767cc7cf9"
"3436","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.80,"2021-12-26T22:50:07.259Z",287.65419866,107.66328446, 94.34923969,      0,201.50000000,419.13333130, 38.32753579,177.29684381,480.16760574, 22.02655616,"619ad2e2-dc5f-4801-b6ec-ba1483cf962f"
"3437","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.50,"2021-12-26T22:50:17.456Z",283.62101715,459.02406262, 49.44712395,      0,298.50000000,428.13333130, 32.64965543,317.95934921,416.64971743, 54.07856960,"6263ddd6-0cbb-4419-a74e-28f9907562e1"
"3438","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.20,"2021-12-26T22:51:28.813Z", 55.28322886,388.86675497, 68.62091997,      0,298.50000000,445.13333130, 13.03840481,244.80418999,434.47782737, 38.59877278,"626bd585-b456-4e55-afbc-a5193a7c6fce"
"3439","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.80,"2021-12-26T22:46:37.640Z", 12.24851939,449.52167411, 70.89161098,      0,159.50000000,439.13333130, 48.82622246,306.43437449,454.23275779, 24.08841349,"72f07b56-817a-475b-9a87-38353c5a83f0"
"3440","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.20,"2021-12-26T22:51:14.492Z",299.34075390,220.94871226, 85.34971083,      0,285.50000000,153.13333130, 60.92618485,290.25248683,141.44467626, 82.68723848,"741223ba-7245-4485-a7ef-de602a42055d"
"3441","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.50,"2021-12-26T22:51:23.911Z",310.53181234,193.02210630, 92.21175230,      0,103.50000000,273.13333130, 99.72462083, 53.43811961,282.72072233, 61.42405021,"7972adfc-b866-4531-bc18-adae3aa68a1b"
"3442","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.50,"2021-12-26T22:46:58.370Z",283.52271161, 66.98390675, 28.21401771,   4000,287.50000000, 71.13333130, 19.92485885,288.56131330, 67.83201151, 51.92568522,"80b310b3-56c6-499c-bd8a-49de1b159087"
"3443","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.50,"2021-12-26T22:46:50.452Z",317.80212564,468.38271619, 72.15362716,      0,272.50000000,461.13333130, 19.41648784,269.73882548,462.60614471, 33.12758911,"81c65e83-7935-48a5-880f-fb3c274b1401"
"3444","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.80,"2021-12-26T22:51:34.121Z",121.62411330,283.09316359, 96.65754031,  41000,107.50000000,152.13333130, 48.46648326,102.87601703, 70.23385076, 91.99849298,"89f4b0d6-84e4-413c-8e9e-db24a3f904ba"
"3445","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.20,"2021-12-26T22:51:19.002Z", 13.59191639,202.12801529, 23.31803042,      0,145.50000000,347.13333130, 95.00526301,194.83045470,367.43901316, 93.58036549,"920b0a5d-662c-42be-bc13-c80a1d55d317"
"3446","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.20,"2021-12-26T22:48:38.411Z",150.97206890,384.81219398, 67.81611686,   1000,170.50000000,362.13333130, 40.52159918,170.40220127,361.11531199, 32.62513362,"97f52247-27bf-4c18-b553-2a6ba7f75ceb"
"3447","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.20,"2021-12-26T22:46:14.032Z",330.71706882,163.40444714, 47.07307117,      0,322.50000000, 92.13333130,108.93117093,321.05913393, 77.44520084, 81.41712955,"b39529af-b030-4a7f-93ce-76d8305af510"
"3448","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.50,"2021-12-26T22:52:27.551Z",119.01132511,423.79568362, 95.90644357,      0,162.50000000,362.13333130, 55.22680509,207.25872589,301.15906130, 43.76026385,"b52ea7b5-633c-4357-a0b8-8d87a9a2cebb"
"3449","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.80,"2021-12-26T22:49:41.321Z",137.60755325,466.00977621, 86.95513923,      0,105.50000000,371.13333130, 49.65883607,104.80088624,373.62911031, 55.36215457,"b9b2d2e0-6fbf-45b6-ab12-7a620279867b"
"3450","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.80,"2021-12-26T22:46:31.289Z",106.28565817,358.34457588, 90.45976359,      0,216.50000000,256.13333130, 57.38466694,212.14451877,259.20863395, 98.86010044,"bb46de62-c74d-4267-ae29-f6f6bd2567a8"
"3451","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.80,"2021-12-26T22:46:42.871Z",119.72535648,228.81306752, 83.99668609,      0,126.50000000,234.13333130,115.36463930,184.54762283,186.35727233, 22.60091045,"bdcc71d6-3e15-4606-b756-3948f2e5f4d5"
"3452","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.50,"2021-12-26T22:49:34.592Z",348.89926894,229.67743492, 94.26683372,   1000,246.50000000,481.13333130, 65.12296062,243.59779301,487.38717938, 67.03906014,"c0cd0c84-04c7-4ab7-b83a-a7bd516966cd"
"3453","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.20,"2021-12-26T22:45:52.514Z",311.23637284,131.85716250, 44.11898444,      0,268.50000000,426.13333130,127.63228432,257.53698213,407.21202948, 89.81494508,"c19efe14-9486-4031-a223-e99bf5c90386"
"3454","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.50,"2021-12-26T22:52:39.502Z",185.18067683, 45.80011361, 33.09571277,      0,156.50000000,227.13333130, 50.21951812,147.38426746,235.37721227, 39.43042101,"c334c595-952b-416e-9c96-871404d4f005"
"3455","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.20,"2021-12-26T22:44:44.400Z", 75.97621746,337.95672714, 77.07780768,      0,298.50000000,418.13333130,  5.00000000,299.99902402,421.90362884, 79.80760101,"c4e61897-285f-4414-84c4-bc31cbb16c9c"
"3456","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.80,"2021-12-26T22:50:12.730Z",184.79601667, 11.83334779, 35.64425605,   8000,230.50000000, 52.13333130, 54.58937626,288.25316144, 69.33348245, 78.92686761,"c59ff897-50c7-4cef-9b07-a0b41a374462"
"3457","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.50,"2021-12-26T22:49:47.501Z",281.55317455, 69.66227590, 81.43358582,      0,279.50000000,244.13333130, 69.83552105,297.73272692,334.51726101, 34.36394701,"d04df53e-3c53-4f3d-a720-8f6177a07502"
"3458","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.80,"2021-12-26T22:48:30.666Z",300.82839427,396.47752469, 90.07501701,   1000,287.50000000,418.13333130, 93.00537619,260.77326309,442.70123688, 94.92574460,"d8f76f05-286c-4fef-9e1b-cb621476719b"
"3459","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.50,"2021-12-26T22:52:44.593Z", 50.63811300,261.28707628, 46.48607003,  13000, 57.50000000,224.13333130, 64.03124237, 43.92103176,194.30355749, 89.08260075,"f8508432-9c2f-42f6-ac53-919e5e215681"
"3460","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.20,"2021-12-26T22:48:55.801Z",310.57407601,186.89167321, 98.17788959,   2000,284.50000000,372.13333130, 34.78505426,296.92478889,373.81777216, 54.29938035,"f8a73bb9-c7b3-4da7-8015-c35523b0c628"
"3461","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.50,"2021-12-26T22:43:51.815Z",264.25985512,205.58213648, 78.94097404,      0,239.50000000,193.13333130,  5.00000000,236.43574648,189.98107700, 47.26731349,"f90b5bdc-dd14-41cc-81b0-2cb4368ec78e"
"3462","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.50,"2021-12-26T22:47:08.845Z", 18.04780542,412.97330214, 56.88586079,      0,198.50000000,296.13333130,240.66574330,228.68746047,159.51721285, 58.83498275,"fba8ded2-61c4-48f7-9b71-ac8875eec999"
"3463","84.59.23.55","kIQ3zX1R-mZ5MS4Jb0eS_lPhFPo5lSf7PhAk",0.50,"2021-12-26T22:43:21.205Z",276.93278723, 28.62722553, 36.54017074,   1000,112.50000000,297.13333130, 49.20365840,113.06561565,297.51952022, 48.84439455,"fe8a592d-46fb-4e70-a87b-3115f0030b97"
"3464","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.80,"2021-12-26T22:43:15.170Z",343.36766294,239.70722522, 37.94222152,   4000,341.79998779,259.86669922, 16.49242250,344.20060533,284.04552987, 50.04929798,"113e8e54-e8b0-4093-a4e0-362a6658e56e"
"3465","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.50,"2021-12-26T22:44:36.613Z",340.64132235,139.18122172, 98.46710098,      0, 88.79998779, 69.86669922,  5.09901951, 90.00303315, 70.20161863, 59.23377076,"19215e12-fe04-460f-8068-2ba26fcd6616"
"3466","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.50,"2021-12-26T22:44:39.047Z", 13.43365374,224.79424621, 86.09969067,      0, 36.79998779,156.86669922,  7.00000000, 17.45974508,162.43521230, 68.86267860,"1b9dd6fc-d00e-470d-8733-3a5b7e70db4f"
"3467","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.50,"2021-12-26T22:44:33.524Z", 45.15259575,433.32300455, 30.94980419,      0, 52.79998779,432.86669922,  5.83095189, 60.96935207,430.99298960, 40.31173341,"2460474a-4a8a-4a72-95d7-132e0c08981f"
"3468","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.80,"2021-12-26T22:42:02.681Z",162.93311344,177.49192179, 71.51790034,      0,172.79998779,192.86669922,107.05606008,177.48407236,224.48645383, 72.99854380,"40218d87-684d-4b38-af56-aed8adb00374"
"3469","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.50,"2021-12-26T22:42:55.653Z",142.84241736, 43.79199965, 77.17942897,      0, 17.79998779,445.86669922, 57.80138407, 13.30000673,445.92353619, 25.91526413,"42aa65f1-b2a5-4cd2-898c-085a74f58e68"
"3470","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.20,"2021-12-26T22:42:38.882Z",308.82441222,265.03953111, 55.92840112,      0, 65.79998779, 27.86669922, 68.00000000, 64.57942708, 21.95229796, 52.97530584,"56a4fab1-84d0-49e9-b26f-6a2499028850"
"3471","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.50,"2021-12-26T22:42:30.049Z",313.39619963,370.54053317, 20.57420389,      0,230.79998779,351.86669922, 65.00000000,223.93365447,343.71707974, 37.39171722,"5cedb2dc-59ca-457c-8803-d6e80bc51cda"
"3472","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.50,"2021-12-26T22:42:17.519Z",277.90690919,217.45148354, 35.85384373,   1000,311.79998779,458.86669922, 47.16990566,308.16300444,458.34524956, 33.99423244,"86fd7dc7-459c-4ac8-a526-b2c8f85157a4"
"3473","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.50,"2021-12-26T22:44:41.585Z",224.64413118, 27.73770786, 92.07089727,      0, 63.79998779, 91.86669922,498.70432122,253.57460569, 23.56806156, 76.84892900,"90dbeca0-aead-4d3d-99b8-cc1417bacc4d"
"3474","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.50,"2021-12-26T22:44:18.352Z",352.32207836,401.02581227, 48.95315407,   1000, 50.79998779,391.86669922, 35.00000000, 51.19328151,390.43251290, 32.21533665,"b41be0be-1d84-491e-8d0f-1c788181401e"
"3475","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.20,"2021-12-26T22:44:45.883Z",161.96905652,473.62703002, 59.39274626,      0, 80.79998779,158.86669922, 89.49860334, 89.36566617,162.51135893, 71.71538503,"c9054b8f-001a-4b76-b67c-c8bb5dc5b0d2"
"3476","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.50,"2021-12-26T22:42:49.142Z",  2.86988980,114.23696289, 68.61701213,      0, 49.79998779, 56.86669922, 94.76286192, 56.20991446, 17.79914915, 80.52994524,"cb1d7617-cde7-4520-8e0a-06af1b1b4636"
"3477","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.80,"2021-12-26T22:44:53.014Z",100.35299224,165.26574695, 64.19179422,   1000, 97.79998779,150.86669922, 20.00000000, 96.79058129,147.28518172, 21.41204993,"cec90705-0ec7-4638-8c17-a6aca6451cac"
"3478","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.80,"2021-12-26T22:43:04.035Z", 48.80924740,485.07588408, 87.04932507,   1000, 35.79998779,467.86669922, 56.85947590, 35.41517777,471.03840930, 59.10570200,"d91a7113-dd5e-4146-a7ba-902b49af03f7"
"3479","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.80,"2021-12-26T22:44:29.792Z", 51.16880928,299.36399798, 30.98341518,      0, 45.79998779,299.86669922,  5.00000000, 21.40056901,288.32087000, 46.12051452,"da2e265a-7dba-425d-a962-30c58514c96e"
"3480","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.80,"2021-12-26T22:44:23.486Z", 74.16041178,365.02362714, 40.78339375,      0, 98.79998779,367.86669922, 40.31128874, 93.81584444,369.02081478, 40.64376103,"e67dcf00-80c7-4c24-bb86-c0e16cb083f5"
"3481","72.219.161.50","cPyq2YMb-c5m4jXZxuJ2SU_b8pVaRpLb4gGc",0.50,"2021-12-26T22:44:13.472Z",146.28320268,488.72295444, 88.70365691,      0, 61.79998779,351.86669922, 26.90724809, 59.51165903,349.53458399, 27.47447228,"fc561360-c9de-495c-9066-304755d1185b"
"3482","101.189.147.237","YyEOarbH-duFFPGrt8IOtOrARpjQzoIlvRYI",0.70,"2021-09-09T11:53:05.714Z",219.19139592,341.34438535, 53.60389629,      0,131.00000000,411.80000305, 36.76955262, 62.69926644,465.90797981, 86.50795596,"06d3e041-0869-48bc-931e-3221915e86bf"
"3483","101.189.147.237","YyEOarbH-duFFPGrt8IOtOrARpjQzoIlvRYI",0.95,"2021-09-09T11:52:15.570Z",122.16709072,156.56893068, 92.47388829,      0,117.00000000,148.80000305, 70.34912935,115.21411573,147.74383927, 54.84887548,"6c97be8e-9d64-4251-bd87-dbd359c443d9"
"3484","101.189.147.237","YyEOarbH-duFFPGrt8IOtOrARpjQzoIlvRYI",0.95,"2021-09-09T11:53:42.686Z", 37.64044641,449.43646108, 22.44878476,      0, 37.00000000,448.80000305, 18.02775638, 17.16098357,431.66965196, 41.72085900,"7b49b07d-ad23-4341-b2d6-e7d82fe48924"
"3485","101.189.147.237","YyEOarbH-duFFPGrt8IOtOrARpjQzoIlvRYI",0.95,"2021-09-09T11:55:28.694Z",126.36987475,119.99097887, 97.25733432,      0,212.00000000,107.80000305, 41.59326869,312.51735719, 79.18929906, 49.62897824,"87bc5c34-b75b-4368-ae27-e5af11fc8844"
"3486","101.189.147.237","YyEOarbH-duFFPGrt8IOtOrARpjQzoIlvRYI",0.45,"2021-09-09T11:51:31.885Z",285.24006759, 57.24741553, 75.67312551,      0,249.00000000, 35.20001221, 52.80151513,270.87555882, 20.03638613, 84.49804115,"976ae259-0fdd-48a9-80a8-157877f7e0f5"
"3487","101.189.147.237","YyEOarbH-duFFPGrt8IOtOrARpjQzoIlvRYI",0.40,"2021-09-09T11:50:27.039Z",347.35809375,407.44979378, 48.70740715,   1000,329.00000000,434.80000305, 27.16615541,327.69762622,434.79507578, 20.92565875,"a3025d83-4285-4a05-aaa4-02958bfd6fbf"
"3488","101.189.147.237","YyEOarbH-duFFPGrt8IOtOrARpjQzoIlvRYI",0.85,"2021-09-09T11:49:22.518Z", 76.04101106,383.49733959, 48.01092357,  11000, 74.00000000,357.80000305, 58.42088668, 57.13176425,287.96590051, 84.06708783,"dbab3d16-034e-48a9-9a17-3314cd70b77b"
"3489","99.241.46.28","1mHJxLmu-K3K15KCzEjDL9g8ySV3gNKXysaw",0.50,"2021-12-27T05:39:15.427Z",237.59943623,479.76080382, 80.61167869,      0,168.33331299,286.93750000,153.83757668,238.16915616,185.89445337, 72.00326155,"0c27b4a7-de91-4b48-b3bb-e49e885c2fdb"
"3490","99.241.46.28","1mHJxLmu-K3K15KCzEjDL9g8ySV3gNKXysaw",0.20,"2021-12-27T05:38:03.827Z",269.93163069,370.93231361, 89.57501161,      0,280.33331299,373.93750000, 94.86832981,329.42822909,314.88653415, 21.06471515,"4d0b59fb-6765-430f-b4be-dc8e46839b90"
"3491","99.241.46.28","1mHJxLmu-K3K15KCzEjDL9g8ySV3gNKXysaw",0.20,"2021-12-27T05:38:55.907Z",139.74654605,357.40095785, 30.17592693,      0, 64.33331299,349.93750000, 65.80273551,113.37768445,426.23490538, 56.02022904,"64e90893-b9e3-4564-9fae-c7b395d65bb2"
"3492","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.20,"2021-12-26T23:07:26.227Z",212.65490624,393.80444241, 47.36500956,  16000, 95.00000000,254.23333740, 41.30375286, 85.75435496,254.69223039, 79.18233539,"0c1ccd58-07e2-4d77-95cd-b09ce8aadb1f"
"3493","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.80,"2021-12-26T23:04:53.224Z",223.79206744,292.01141213, 31.08753890,   9000,223.00000000,293.23333740, 43.18564576,223.31299684,273.14354986, 73.74078641,"0d6b67e8-4ecd-4a29-9ef8-286de048604c"
"3494","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.20,"2021-12-26T23:02:53.334Z", 65.59516969,101.77041010, 95.82001876,      0,353.00000000,122.23333740, 54.03702434,348.28283109,117.91231716, 34.67181791,"0f45c8b7-f3cf-4d10-9923-78b262f08554"
"3495","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.50,"2021-12-26T23:01:44.201Z",106.30492928,210.20319532, 60.30018496,      0, 68.00000000,269.23333740, 66.24198065, 55.40439295,287.59777799, 89.91937502,"102c3721-52ad-4f2d-a040-e53a599b6b89"
"3496","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.50,"2021-12-26T23:06:41.438Z",182.22194239, 97.52266268, 98.95600847,   1000,190.00000000, 38.23333740, 87.23531395,162.08936532,  3.64532964, 85.46309190,"20336f5b-a340-43f1-88a0-487bdb3ad20b"
"3497","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.80,"2021-12-26T23:06:52.372Z", 58.35903098,252.07284432, 42.26449122,      0, 61.00000000,256.23333740, 55.10898293,267.67970625,450.69201232, 82.39980633,"20883d48-6114-48cf-8854-4e54313d0b95"
"3498","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.50,"2021-12-26T23:08:07.695Z",216.04587577,293.02123148, 37.73155346,      0,250.00000000,350.23333740, 50.24937811,283.48714626,388.80228096, 37.78089485,"2de04078-4b5b-4367-bdef-76cdc12ee328"
"3499","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.20,"2021-12-26T23:03:37.129Z",180.75667876,320.89618058, 51.45532553,      0,175.00000000,183.23333740, 55.32630477,173.59374944,147.04454079, 30.91359594,"48d997d5-8cbc-4ade-9ab4-896aa94901bc"
"3500","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.50,"2021-12-26T23:02:17.809Z",349.74505647, 56.83543730, 46.66753019,      0,338.00000000, 24.23333740, 26.07680962,350.90596947, 32.04445332, 36.28586502,"57dd6e3b-64f4-48da-b0e9-79848a1fdb0a"
"3501","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.80,"2021-12-26T23:00:09.760Z",135.23995094,214.17527943, 60.98775111,      0,143.00000000,235.23333740,  5.00000000,165.54527896,281.53851316, 88.31282072,"5c51bfac-5cb4-46a4-b1ed-8848f244a107"
"3502","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.20,"2021-12-26T23:07:43.229Z",141.34780592,174.35941810, 32.71980281,   6000,191.00000000,396.23333740, 51.86520992,196.70400848,393.07503397, 74.78146371,"63597e53-4740-482c-9bd1-f9b73b2db4f2"
"3503","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.80,"2021-12-26T23:04:16.874Z",238.70091649,486.11118717, 94.32580743,      0,243.00000000,436.23333740,115.43396381,246.87128172,381.26527255, 97.79815549,"885d5a90-dad4-47ba-a864-6cb02191c623"
"3504","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.20,"2021-12-26T23:07:17.020Z",240.31544773,126.81775897, 47.98462963,      0,287.00000000,417.23333740, 18.38477631,294.39072219,432.49328376, 66.94251673,"88de78b0-5a7f-444d-810b-e6359980d4a0"
"3505","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.50,"2021-12-26T23:07:56.033Z",326.44901261,346.49155187, 25.79460187,   3000,324.00000000,344.23333740, 44.65422712,328.26088912,339.12681840, 60.43179361,"8a42034a-ae9e-4085-8741-2ab7b78df4d8"
"3506","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.20,"2021-12-26T23:03:49.191Z",209.91063693,280.30049285, 48.90081995,      0, 89.00000000, 66.23333740,112.80514173, 92.22988070, 37.45760341, 91.00476033,"91e99bdb-fd04-4a08-a2d3-0bfcd78b2422"
"3507","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.50,"2021-12-26T23:06:32.791Z",267.22700479,175.51131741, 88.88424808,      0,310.00000000,176.23333740, 94.20191081,294.01078081,175.12745989, 75.20704427,"949244a7-7607-4a76-9436-e1723f42393c"
"3508","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.80,"2021-12-26T23:02:35.023Z",192.04697202,332.46439231, 30.41052213,      0,192.00000000,319.23333740, 68.70953355,196.52498388,295.55024441, 35.71954478,"961ea299-f5f0-4ace-9b4c-76f95af2a269"
"3509","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.50,"2021-12-26T23:00:29.367Z",346.07712115,271.27291167, 22.20083439,      0,117.00000000,128.23333740,  5.00000000, 95.28310060,129.87002968, 20.88003472,"a5d5439b-79c1-4958-909a-a697d017f912"
"3510","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.50,"2021-12-26T23:08:34.262Z",122.29884707,235.86680672, 38.02799867,  11000,143.00000000,230.23333740, 68.11754546,146.10948740,238.98791431, 90.06064009,"b6699eca-128a-43ba-856f-688e7184fa85"
"3511","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.80,"2021-12-26T23:08:16.518Z", 58.67965027,129.95690833, 72.12062092,   1000, 59.00000000, 95.23333740, 52.63078947, 63.24745347, 75.26618273, 49.13019071,"bb717747-3f6c-4ebf-a60a-1b24153751e8"
"3512","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.50,"2021-12-26T23:05:42.970Z",105.73929062,303.47964180, 91.09705247,      0,103.00000000,283.23333740, 56.03570290,104.13422199,280.10816699, 20.23523545,"c4b84d8e-146e-49ac-a343-d009ce199200"
"3513","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.20,"2021-12-26T23:05:09.949Z",311.20276816,492.20130833, 36.81559097,      0, 59.00000000,283.23333740, 79.61155695, 48.45306494,277.18727311, 49.77606098,"cdf3104f-9851-46de-b273-2cc171c63bb1"
"3514","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.20,"2021-12-26T23:06:09.823Z",121.29814270,283.04740608, 34.85261452,      0, 58.00000000,260.23333740,107.85638600,114.68425240,268.06084555, 74.09747004,"d00cdb6d-85ec-4ea2-aa91-b42c8aecd477"
"3515","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.80,"2021-12-26T23:04:30.782Z", 30.07010865,117.93853176, 66.75314719,   1000, 47.00000000, 88.23333740, 89.10667764, 50.08615081, 32.66072583, 88.05889359,"fbc16397-7b65-4ea5-ba8f-91106c8e03ea"
"3516","24.193.254.89","0qp2nNZu-X4fhnx5dHb9Qo9bMTxnHaYMnnmA",0.80,"2021-12-26T23:08:26.160Z",133.67035588,393.36392909, 22.36236670,   5000,139.00000000,386.23333740, 19.64688270,158.83278464,338.42577037, 57.23344467,"fcd6526f-9c0b-4e91-90b6-277acb240a59"
"3517","92.221.138.87","EhwdMQpO-P9ZnwndLruy40yqsFgYY5pp4f10",0.80,"2021-12-26T22:45:34.355Z", 38.92171490,406.60857099, 87.64763291,      0, 58.50000000,420.07812500,  5.00000000, 18.87962757,463.03660051, 54.97168199,"a53f4282-526e-43b6-8cdb-cba8157d2793"
"3518","92.221.138.87","EhwdMQpO-P9ZnwndLruy40yqsFgYY5pp4f10",0.80,"2021-12-26T22:45:20.793Z", 77.26674873,351.34077752, 50.69386095,      0, 84.50000000,323.07812500,  5.00000000, 67.22510480,323.34624961, 48.53315275,"c310bb78-3ed9-42a5-9bf3-d714901b2483"
"3519","78.78.161.108","r9IbWrLU-BUWFc8-UO6LYSi7ngPp3cvoeIMc",0.80,"2021-12-26T22:41:26.669Z",217.48893586,232.31980224, 76.42994109,  31000,216.50000000,237.37500000, 17.46424920,215.16801726,238.33803110, 79.53197815,"184c8960-840c-4c2d-ab30-cd22ed4ce9bf"
"3520","78.78.161.108","r9IbWrLU-BUWFc8-UO6LYSi7ngPp3cvoeIMc",0.50,"2021-12-26T22:40:03.358Z", 55.61556277,123.03568038, 62.03739215,   1000, 68.50000000,101.37500000, 33.30165161,109.18366690, 99.46957520, 38.15450943,"30765d3f-3f02-4334-b71f-65a4b7516d70"
"3521","78.78.161.108","r9IbWrLU-BUWFc8-UO6LYSi7ngPp3cvoeIMc",0.80,"2021-12-26T22:44:21.102Z",335.09925233,133.85370261, 45.83582480,      0,301.50000000,177.37500000,120.93386622,339.66807248,207.24984264, 95.50923776,"4893bdf5-c4d5-4ec6-a151-a25d12a53841"
"3522","78.78.161.108","r9IbWrLU-BUWFc8-UO6LYSi7ngPp3cvoeIMc",0.80,"2021-12-26T22:44:26.016Z",203.19621013,107.48160902, 38.48368015,      0,149.50000000, 56.37500000, 69.92138443,145.06434977, 40.98213592, 83.07566121,"49a12e39-6a4c-41d7-bc98-339114745331"
"3523","78.78.161.108","r9IbWrLU-BUWFc8-UO6LYSi7ngPp3cvoeIMc",0.50,"2021-12-26T22:41:10.282Z",293.81190830,493.69233676, 90.22532193,      0,110.50000000,284.37500000, 75.00666637, 15.66843165,161.67262297, 94.80318713,"4b42c373-4790-4158-8698-230facf6c97b"
"3524","78.78.161.108","r9IbWrLU-BUWFc8-UO6LYSi7ngPp3cvoeIMc",0.20,"2021-12-26T22:43:27.677Z",224.23052240,395.71827496, 53.67107094,   1000, 91.50000000,447.37500000,100.16985575, 90.03908001,444.58196789, 97.11261825,"57472c37-6e0f-4981-acb2-2a6afb834011"
"3525","78.78.161.108","r9IbWrLU-BUWFc8-UO6LYSi7ngPp3cvoeIMc",0.50,"2021-12-26T22:43:08.156Z",240.76186579, 77.97481283, 91.36046745,      0,262.50000000,266.37500000, 90.79647570,286.13390920,457.18632237, 71.56407138,"5ea80173-ea6c-4cc7-b385-cdfa306ff59f"
"3526","78.78.161.108","r9IbWrLU-BUWFc8-UO6LYSi7ngPp3cvoeIMc",0.50,"2021-12-26T22:43:37.776Z",131.65609912,478.71165070, 78.66077096,   8000,117.50000000,461.37500000, 35.69313660,113.61583266,453.71610278, 69.46020283,"70803688-6893-48a2-9aa4-4b92819abd39"
"3527","78.78.161.108","r9IbWrLU-BUWFc8-UO6LYSi7ngPp3cvoeIMc",0.50,"2021-12-26T22:43:49.745Z",107.30017503,372.86992386, 33.02803286,      0,292.50000000,457.37500000, 71.11961755,310.26023285,476.29022915, 46.56631577,"728d13c1-6e1e-4610-8d78-0946ce7d2044"
"3528","78.78.161.108","r9IbWrLU-BUWFc8-UO6LYSi7ngPp3cvoeIMc",0.20,"2021-12-26T22:44:35.341Z", 63.91460129,229.12448140, 43.39523248,      0,133.50000000,426.37500000, 79.02531240,143.21169402,434.86648176, 82.11489676,"be9ed192-161a-4a25-b50e-86e5a50813b8"
"3529","78.78.161.108","r9IbWrLU-BUWFc8-UO6LYSi7ngPp3cvoeIMc",0.20,"2021-12-26T22:43:14.692Z",300.63298093,395.23134382, 35.80497825,      0,171.50000000,384.37500000, 22.84731932,171.92701882,383.58386650, 30.66569853,"ce7eb93f-9907-46f4-b16b-d751ce1e48f2"
"3530","78.78.161.108","r9IbWrLU-BUWFc8-UO6LYSi7ngPp3cvoeIMc",0.20,"2021-12-26T22:44:09.355Z",245.18024388,395.91435752, 42.72316894,   1000,341.50000000,166.37500000, 45.69463864,343.49247105,161.81783283, 33.31081141,"da3777f7-6781-4fca-a731-c1d08db37c04"
"3531","78.78.161.108","r9IbWrLU-BUWFc8-UO6LYSi7ngPp3cvoeIMc",0.80,"2021-12-26T22:44:02.382Z",192.07270784, 48.09151315, 89.58605461,      0,189.50000000, 57.37500000, 88.23264702,180.08004509, 64.57620512, 38.24915376,"f2a44af1-9070-4050-8461-4d4551e752e9"
"3532","78.78.161.108","r9IbWrLU-BUWFc8-UO6LYSi7ngPp3cvoeIMc",0.20,"2021-12-26T22:42:19.009Z", 83.25370759, 32.16054141, 80.29175898,      0, 76.50000000,299.37500000,111.04053314, 68.32322109,354.87780937, 94.42635594,"fcda639c-3c83-44b2-8a79-e7c059aab0eb"
"3533","124.171.79.180","0VuMi2CF-9CkTl3dCyRVLJSTSMjMy1AFAJLo",0.90,"2021-09-09T05:15:43.051Z",106.66734319, 21.20170373, 20.46344495,      0,113.00000000,144.62500000,  5.00000000,101.68858639, 11.93310887, 52.08466914,"253cac6e-b49a-4100-a6d2-6afa03dfd95e"
"3534","86.10.186.83","7ipSyojf-nBRBsJMhBOv_h6M1GnUJPZF-coY",0.80,"2021-12-26T22:37:37.836Z",  1.63457001, 39.28433808, 24.80477768,      0, 89.50000000, 99.43334961,  5.00000000, 49.88250366, 62.42669443, 52.95859425,"d8d1c810-2731-4f32-8883-77db929d9363"
"3535","86.10.186.83","7ipSyojf-nBRBsJMhBOv_h6M1GnUJPZF-coY",0.50,"2021-12-26T22:38:19.334Z", 16.90592232,334.53648297, 39.45453836,      0, 39.50000000,348.43334961,242.76943794,194.98078799, 78.16040705, 76.28632282,"f6077150-1880-42e7-b167-592b964c3b8b"
"3536","82.26.179.25","fp8tZzQE-nI_xMTV_4nriNT4CKgiXwxZAmW8",0.80,"2021-12-26T22:50:14.074Z",152.71422929,457.62511736, 83.12558808,      0,132.50000000,446.87500000, 21.93171220,180.05155847,454.40414877, 29.41286521,"172b9a53-6372-4475-be34-64720863244b"
"3537","82.26.179.25","fp8tZzQE-nI_xMTV_4nriNT4CKgiXwxZAmW8",0.80,"2021-12-26T22:49:29.395Z",324.78009199,331.33331692, 67.53283885,      0,174.50000000,330.87500000,143.83671298, 63.32583172,351.86171833, 38.16400191,"59b72976-528c-4fac-b8cf-6cf28d5070b4"
"3538","82.26.179.25","fp8tZzQE-nI_xMTV_4nriNT4CKgiXwxZAmW8",0.20,"2021-12-26T22:50:21.947Z", 69.81801345,332.34702477, 73.49479196,      0, 42.50000000,400.87500000, 17.02938637,  5.06538121,458.91915148, 86.64283861,"6242ee36-0e52-4c96-bbb7-f886845b1569"
"3539","82.26.179.25","fp8tZzQE-nI_xMTV_4nriNT4CKgiXwxZAmW8",0.50,"2021-12-26T22:49:16.823Z", 19.09761308, 57.65990104, 69.84284334,      0, 40.50000000, 46.87500000, 49.39635614,108.71083119, 18.77330120, 24.91102490,"6bdab9bf-2056-47bf-8dff-913123fdf93f"
"3540","82.26.179.25","fp8tZzQE-nI_xMTV_4nriNT4CKgiXwxZAmW8",0.80,"2021-12-26T22:50:06.844Z", 27.37474456, 41.07872189, 97.63236169,      0, 85.50000000, 70.87500000, 28.28427125, 28.00721158, 47.76716673, 52.01308643,"7ebd8e5f-846f-4b7a-a1e6-9b313c066e15"
"3541","82.26.179.25","fp8tZzQE-nI_xMTV_4nriNT4CKgiXwxZAmW8",0.80,"2021-12-26T22:48:44.505Z",337.44401612, 39.40874899, 82.35684830,      0,320.50000000, 47.87500000,  5.00000000,289.83244778, 28.54831761, 46.73027558,"9139a7a9-742f-4431-99ec-a1bd0cda75b9"
"3542","82.26.179.25","fp8tZzQE-nI_xMTV_4nriNT4CKgiXwxZAmW8",0.20,"2021-12-26T22:50:27.733Z",347.94845870,122.03450844, 73.09458992,      0,339.50000000,  5.87500000,  5.00000000,  4.57999375,390.83998291, 21.51549161,"96a92cdf-8864-4abd-ba12-787210396beb"
"3543","82.26.179.25","fp8tZzQE-nI_xMTV_4nriNT4CKgiXwxZAmW8",0.80,"2021-12-26T22:49:05.079Z",102.74043355, 82.43798274, 80.68621367,      0,153.50000000,136.87500000,  5.00000000,162.97335534,156.42495405, 24.45073281,"eb583ce8-5708-4364-9769-72f4a3e3a2c8"
"3544","87.232.155.13","JI83oBZa-m8feZt1cz5F_d5o6ww728PnEny0",0.20,"2021-12-26T22:40:25.679Z",304.84310485,341.28421130, 48.47567301,      0,182.33331299,182.21875000,253.99409442, 69.13032332,211.39497913, 27.44822787,"9ccaabf5-57cc-4580-a833-81a9ce475729"
"3545","87.232.155.13","JI83oBZa-m8feZt1cz5F_d5o6ww728PnEny0",0.20,"2021-12-26T22:40:02.218Z",266.50476995,202.36365691, 21.82540249,      0,276.33331299,163.21875000,169.00887551,293.91607095, 34.86921345, 36.31501139,"cdef153c-b441-45e1-9f5d-f71a3d27d3cd"
"3546","87.232.155.13","JI83oBZa-m8feZt1cz5F_d5o6ww728PnEny0",0.20,"2021-12-26T22:40:16.887Z",101.93716588,333.05476701, 68.60466171,      0,142.33331299,330.21875000, 18.35755975, 96.87150079,335.59019221, 22.15590389,"f3cacf9a-2475-4de3-bae3-51f9c05c9302"
"3547","216.195.19.15","NkORK9i5-q_3s23i3wNwbAeUX9CFyTrqz2dM",0.50,"2021-12-28T08:49:10.152Z",227.63825545,292.47843256, 52.39097485,      0,134.50000000,288.18750000,106.25441167, 30.37825272,302.29060126, 68.23597154,"3c96d910-9f19-47b3-988f-d9677c8d4286"
"3548","216.195.19.15","NkORK9i5-q_3s23i3wNwbAeUX9CFyTrqz2dM",0.50,"2021-12-28T08:47:24.245Z",191.02310694, 17.41535315, 42.04967422,   1000, 82.50000000,361.18750000, 83.29465769, 80.95552676,357.81739643, 77.91007048,"4c3d89b2-72de-4d48-8e85-694d010a50b1"
"3549","216.195.19.15","NkORK9i5-q_3s23i3wNwbAeUX9CFyTrqz2dM",0.80,"2021-12-28T08:49:26.051Z",126.36574866,307.14008548, 56.91837741,      0,128.50000000,322.18750000, 53.90732789,122.31381334,327.03840764, 51.48335355,"579c3e9d-4b50-4e14-b1b7-87d385f87f36"
"3550","216.195.19.15","NkORK9i5-q_3s23i3wNwbAeUX9CFyTrqz2dM",0.20,"2021-12-28T08:49:19.455Z",340.41068030,318.94457044, 60.73764057,   1000,315.50000000,311.18750000, 56.85947590,307.14175768,311.69657397, 55.07838484,"5da2141d-4d4b-4148-9d09-7ba20063829c"
"3551","216.195.19.15","NkORK9i5-q_3s23i3wNwbAeUX9CFyTrqz2dM",0.20,"2021-12-28T08:49:01.710Z",300.52159800,223.92863028, 59.77983349,   1000,224.50000000,238.18750000, 67.20119047,182.77877701,251.20514839, 62.15895370,"8422a642-1ad1-4010-aa5e-2078b64847b5"
"3552","216.195.19.15","NkORK9i5-q_3s23i3wNwbAeUX9CFyTrqz2dM",0.50,"2021-12-28T08:48:25.140Z",117.49794545, 62.78118610, 24.74414021,      0,162.50000000,396.18750000, 58.25804665,159.15151789,396.17940387, 44.83449927,"976d1017-62a2-4b12-ac62-0032f36a9f70"
"3553","216.195.19.15","NkORK9i5-q_3s23i3wNwbAeUX9CFyTrqz2dM",0.80,"2021-12-28T08:47:58.876Z",276.56183460,163.96017482, 33.81387092,   1000, 39.50000000,111.18750000, 58.52349955, 38.99398533,110.66136495, 50.72920023,"c89cdb35-621e-4c83-9c36-3c5b36dbfeab"
"3554","216.195.19.15","NkORK9i5-q_3s23i3wNwbAeUX9CFyTrqz2dM",0.20,"2021-12-28T08:48:07.277Z", 81.27487096,228.96669394, 29.47898279,      0,257.50000000,325.18750000, 87.66413178,256.96064840,320.25937004, 75.64466483,"d6ecc17b-aa8e-433b-a6e2-4396884c98a2"
"3555","216.195.19.15","NkORK9i5-q_3s23i3wNwbAeUX9CFyTrqz2dM",0.20,"2021-12-28T08:48:46.663Z",210.60195569, 10.17839442, 34.47042205,      0,210.50000000, 18.18750000, 26.68332813,220.53495417, 23.31267045, 37.99607207,"e2a1785a-9ac6-4589-ab86-2902e2f39df4"
"3556","216.195.19.15","NkORK9i5-q_3s23i3wNwbAeUX9CFyTrqz2dM",0.20,"2021-12-28T08:48:38.800Z",125.59424684,474.22998308, 65.03607600,      0,161.50000000,449.18750000, 52.77309921,175.76770151,434.49030214, 46.46050531,"fff9f7d4-5bef-42b0-a714-9a9bb76bb257"
"3557","149.115.51.160","XaUPPZ80-Zw0aA0jY_bGnKk0OQccEhvH27G8",0.20,"2021-12-26T22:41:33.715Z",198.15677254,236.66640849, 42.91508483,      0,109.50000000,131.28125000,  5.00000000,346.99875902,167.84354786, 78.67784612,"48df51b4-9d6e-4683-8b16-4ab8874e5d80"
"3558","76.227.14.80","jIHRhgHR-l0icje25gba5AHSyvt62l775MQg",0.50,"2021-12-26T23:38:05.981Z",110.61115729,361.08272431, 20.24119609,   1000,105.50000000,358.33331299, 25.49509757,109.54283547,342.78374004, 37.47695994,"055bd511-db02-4490-8912-68fdf87a1a05"
"3559","76.227.14.80","jIHRhgHR-l0icje25gba5AHSyvt62l775MQg",0.80,"2021-12-26T23:38:49.008Z",185.71227523,423.88918038, 42.98462442,      0,199.50000000,433.33331299, 44.65422712,160.20699361,416.77902536, 92.01251498,"35d193bb-d334-402d-8d05-f1d035720e06"
"3560","76.227.14.80","jIHRhgHR-l0icje25gba5AHSyvt62l775MQg",0.20,"2021-12-26T23:39:25.452Z", 32.39019103,388.53615044, 46.91957353,   2000, 33.50000000, 28.33331299, 19.10497317, 29.49608919, 27.08589618, 43.05948236,"4fd33d84-d50a-4fd7-b035-1370b7520ff3"
"3561","76.227.14.80","jIHRhgHR-l0icje25gba5AHSyvt62l775MQg",0.80,"2021-12-26T23:39:09.961Z",239.77367966,256.07166728, 76.29610392,   1000,237.50000000,215.33331299, 33.24154028,223.51195914,182.17969983, 30.21983898,"6ebc1a98-2f4a-4804-814b-c58663d8585f"
"3562","76.227.14.80","jIHRhgHR-l0icje25gba5AHSyvt62l775MQg",0.20,"2021-12-26T23:38:26.967Z", 18.75552426, 44.41575559, 93.53021379,      0,149.50000000, 32.33331299, 25.05992817,113.66118376, 10.24532712, 58.29930537,"ae98bad9-4113-438e-bb76-d5741a862264"
"3563","76.227.14.80","jIHRhgHR-l0icje25gba5AHSyvt62l775MQg",0.50,"2021-12-26T23:38:58.833Z",250.97320327,182.20575444, 38.29814836,      0,250.50000000,205.33331299, 21.93171220,239.98081609,207.01251730, 27.92727127,"be7ba46a-0f95-4ea5-a5b8-92dcb4a26925"
"3564","76.227.14.80","jIHRhgHR-l0icje25gba5AHSyvt62l775MQg",0.20,"2021-12-26T23:38:36.838Z",129.34647602,  1.89953833, 47.87892312,      0,175.50000000, 66.33331299, 29.68164416,155.09464801, 40.65651843, 44.33408742,"d808d5ac-2f96-431a-8864-ab6601d37510"
"3565","76.227.14.80","jIHRhgHR-l0icje25gba5AHSyvt62l775MQg",0.50,"2021-12-26T23:37:45.158Z",152.11947439,207.96715131, 66.90907458,   1000,269.50000000,274.33331299, 47.20169488,261.13129384,268.94803331, 43.48237394,"de922be7-713f-4dc8-a6c9-c312dcc93ef0"
"3566","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.50,"2021-11-12T07:47:15.016Z",237.55857942,423.44602982, 36.09804619,      0,342.00000000,408.07812500,145.90750495,346.85243978,392.20569489, 59.90201353,"07c129a8-4def-4781-8efc-f60eca4de801"
"3567","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.20,"2021-11-12T07:46:30.881Z",344.22463223,348.51591997, 89.75115560,   1000, 56.00000000,380.07812500, 33.28663395, 54.59702914,375.97963264, 36.18259112,"183c3c01-9a1b-453b-8ac1-48931eb9bdf8"
"3568","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.50,"2021-11-12T07:44:22.328Z", 41.99231669,443.46895415, 23.77826000,      0,276.00000000,170.07812500, 13.15294644,327.78375433,190.39759747, 89.29141228,"1f4fdf5a-8cdb-487a-9f9d-7b388104439d"
"3569","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.50,"2021-11-12T07:48:26.237Z",238.73220037, 12.59199642, 72.88851158,      0,186.00000000,191.07812500, 72.42237223,187.09938697,197.72158100, 71.36418402,"216171db-2bae-423a-a5a8-4fb35cdb1688"
"3570","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.50,"2021-11-12T07:49:57.616Z", 60.80296576,177.34933538, 44.76726681,   6000, 92.00000000,181.07812500, 56.58621740,147.11201350,174.23976518, 76.64465760,"40c380f1-1d21-4db5-ab0e-96cd8633ffe9"
"3571","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.50,"2021-11-12T07:47:30.248Z",179.48868210,295.34992811, 59.97263871,  13000,183.00000000,299.07812500, 59.48108943,167.20073271,312.92351392, 85.92078333,"411f0645-d22b-40d5-9ba1-449fa2139fd3"
"3572","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.80,"2021-11-12T07:48:40.705Z",239.41462983,356.46391689, 88.55826569,   2000,270.00000000,368.07812500, 46.01086828,278.34051908,370.14825367, 57.78915854,"57bd826d-b1db-4604-b5b7-c22231327298"
"3573","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.50,"2021-11-12T07:45:15.215Z",123.75062407,360.37981196, 50.50660850,   2000,159.00000000,367.07812500, 52.20153254,163.32311591,366.56495528, 61.37967448,"5842a6d0-d3e5-4ce4-ac66-c18c52f438e5"
"3574","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.20,"2021-11-12T07:49:03.969Z",304.70515580, 54.42794937, 40.21056878,   1000,346.00000000,493.07812500, 31.38470965,337.57207748,492.09629082, 26.74332648,"666dfe5b-d48f-43f1-be8c-5c084148d2f8"
"3575","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.50,"2021-11-12T07:44:54.717Z",337.32676449, 69.72456610, 44.58310971,      0,332.00000000,226.07812500, 21.00000000,331.69162215,290.63350397, 82.87934626,"6a5b6d66-93dd-432f-98d9-d4b41ab4eee6"
"3576","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.80,"2021-11-12T07:46:14.449Z",195.24808614, 29.95743674, 49.53056235,   1000,316.00000000,231.07812500, 57.00877125,309.75356424,227.94374866, 59.66303722,"7a9fb6dd-e5b9-45dd-a46d-cbd16b58068d"
"3577","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.80,"2021-11-12T07:50:17.972Z",195.98145222,234.87861496, 33.11863498,   6000,199.00000000,238.07812500, 34.00000000,220.03849678,239.65910802, 65.11356730,"7c0f74cb-7e42-473b-9d72-514bba09e385"
"3578","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.80,"2021-11-12T07:45:38.757Z",225.41279958,214.33450892, 35.45763068,      0,226.00000000,170.07812500, 25.61249695,232.38720290,133.64230105, 40.05228671,"90fd21a8-2abd-405a-a599-32d4f82e765d"
"3579","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.80,"2021-11-12T07:48:10.095Z",227.41504454,321.83386149, 99.51855646,   5000,293.00000000,359.07812500, 63.41135545,324.45689542,382.64762410, 80.26472828,"97ee75ea-fc2a-4a9d-931f-462931dd8c2e"
"3580","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.50,"2021-11-12T07:48:54.918Z", 11.15088058,321.18030074, 75.57922159,   1000,238.00000000,396.07812500, 74.06078585,236.18476200,393.79509998, 73.48967168,"b00c7259-b3d6-48ce-9453-bfc42afe0fdb"
"3581","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.50,"2021-11-12T07:50:06.844Z",272.30803285,217.04322769, 22.44753182,      0,215.00000000,270.07812500,107.44766168,166.90511325,327.59607349, 20.85552040,"bff5a012-e7c5-4599-bebc-fd9649dd2afb"
"3582","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.50,"2021-11-12T07:49:30.908Z", 81.83408447, 60.84203650, 44.70681107,   1000, 98.00000000, 45.07812500, 41.23105626,108.44116829, 29.77780434, 43.50158060,"c6ee67df-33fa-44a4-9601-2ae0732dd5db"
"3583","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.20,"2021-11-12T07:46:56.082Z",190.36841579,424.75944506, 48.98470944,   1000,104.00000000,281.07812500, 29.73213749, 99.74764079,278.75303955, 25.17306127,"d221ef7d-7a89-4b2a-a011-79a66bb58674"
"3584","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.20,"2021-11-12T07:49:47.264Z",170.27915837,130.20214773, 51.19716377,   1000,311.00000000,238.07812500, 68.68041933,310.57744815,236.00813411, 65.50862367,"d905e337-0480-4b17-99b7-2a0125b2e230"
"3585","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.20,"2021-11-12T07:46:45.357Z",181.60887816,189.63984355, 28.66375025,   1000,179.00000000,323.07812500, 22.13594362,177.01547386,321.30079259, 25.13165523,"e14ec9f5-cefc-43d4-af14-73cec47bba29"
"3586","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.80,"2021-11-12T07:49:21.854Z", 70.64664135, 97.01900047, 81.87823581,      0, 76.00000000,117.07812500, 62.24146528, 54.42058390,140.54858039, 95.84826169,"e7d31bd7-3274-4165-a846-c428a7d19f75"
"3587","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.80,"2021-11-12T07:47:52.724Z",193.92462077, 94.22033479, 77.19723516,   1000,234.00000000, 82.07812500, 46.32493929,224.21838108, 80.47741210, 41.45487599,"f5da0073-1cc1-4677-bae4-c34af1248d0d"
"3588","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.50,"2021-11-12T07:49:39.375Z",105.13157382,268.71085416, 84.74174085,      0,341.00000000,442.07812500, 76.48529270,337.29220066,435.14539663, 66.39307509,"f664159b-6aef-409f-be93-e508fe02744b"
"3589","124.185.244.39","oRAUzloD-y9ZbrTQd9q6ulEWleI6GBgo6cAc",0.20,"2021-11-12T07:46:01.092Z",149.27969965,494.15226255, 98.46281561,   3000,296.00000000,262.07812500, 64.66065264,298.55302051,263.83330891, 75.23591247,"f7d13ea1-8e04-4d0d-9cb8-282181ae163f"
"3590","73.161.18.71","xPiWgEVS-StX3-Vz60tKwa68ZbYml_X6CibQ",0.80,"2021-12-26T22:40:50.654Z",263.40513174, 58.17123916, 63.87466485,  32000,242.28564453, 88.52673340, 40.52159918,265.95703308,131.92536620, 86.01835581,"351c4c57-4a15-4fbc-8319-8ac984847916"
"3591","73.161.18.71","xPiWgEVS-StX3-Vz60tKwa68ZbYml_X6CibQ",0.50,"2021-12-26T22:40:31.483Z",166.87258074,335.73981138, 36.41972529,      0,157.28564453,321.52673340,120.33287165,160.36416018,348.78887796, 75.64388649,"5ac2cecb-dd27-420c-acc6-e8a9cde35973"
"3592","73.161.18.71","xPiWgEVS-StX3-Vz60tKwa68ZbYml_X6CibQ",0.50,"2021-12-26T22:40:42.551Z", 82.45797089,383.01971251, 97.38725732,      0,185.28564453,439.52673340, 59.46427499,220.65358501,488.75876819, 71.47283277,"6934cd52-acd3-46f6-b0d6-0e92b1f14087"
"3593","73.161.18.71","xPiWgEVS-StX3-Vz60tKwa68ZbYml_X6CibQ",0.50,"2021-12-26T22:38:40.859Z", 67.94892303,173.14705322, 74.10089105,      0, 75.28564453, 80.52673340,166.73931750,181.40734614,101.78135329, 43.52776527,"7acdb485-0fb3-44ec-9faf-d89884a5d576"
"3594","73.161.18.71","xPiWgEVS-StX3-Vz60tKwa68ZbYml_X6CibQ",0.80,"2021-12-26T22:40:16.411Z",199.19104215,366.27154083, 60.26008413,   1000,  4.28564453,285.52673340, 27.89265136,  1.95084702,294.52742216, 20.66444954,"8e20df38-1da7-4ea7-adf0-61976e29c8bd"
"3595","73.161.18.71","xPiWgEVS-StX3-Vz60tKwa68ZbYml_X6CibQ",0.80,"2021-12-26T22:39:46.773Z",279.35389728, 92.20409749, 75.10721993,  60000,276.28564453,107.52673340, 49.40647731,309.24750929, 77.19814772, 97.49688206,"ac50c49a-fa97-4be2-8427-dbad0f563c30"
"3596","73.161.18.71","xPiWgEVS-StX3-Vz60tKwa68ZbYml_X6CibQ",0.50,"2021-12-26T22:40:57.526Z",150.78285559,270.11924366, 85.02844155,      0,179.28564453,223.52673340, 50.80354318, 61.59719059,258.61406107, 27.48120291,"b191af6c-5748-46d6-983a-e013684a6914"
"3597","73.161.18.71","xPiWgEVS-StX3-Vz60tKwa68ZbYml_X6CibQ",0.80,"2021-12-26T22:39:31.978Z",286.35996592,105.58897341, 81.91884914,      0,224.28564453,109.52673340, 18.43908891,215.82884508,123.36123113, 99.84795714,"bb9c452b-06cf-40da-9e36-69d629090dc5"
"3598","73.161.18.71","xPiWgEVS-StX3-Vz60tKwa68ZbYml_X6CibQ",0.80,"2021-12-26T22:39:06.397Z",284.50661778,327.15813493, 85.82276917,      0, 93.28564453,407.52673340,267.01310829,303.72217401,288.02198986, 89.93668165,"be12eeaf-0232-41df-8947-94b9188dbfc6"
"3599","73.161.18.71","xPiWgEVS-StX3-Vz60tKwa68ZbYml_X6CibQ",0.20,"2021-12-26T22:38:51.404Z",329.18865202,176.83453070, 89.24600162,      0,137.28564453,103.52673340,275.21809534,244.71278128, 86.22207547, 31.35468255,"c4640910-30e9-41ca-aeb4-c4320aea72aa"
"3600","73.161.18.71","xPiWgEVS-StX3-Vz60tKwa68ZbYml_X6CibQ",0.80,"2021-12-26T22:40:00.860Z",178.59245126,462.46424440, 85.66134095,      0,131.28564453,290.52673340,181.46625031,145.48209194,288.68069640, 22.19286899,"e4412d79-9864-49ce-b3eb-49558898ae3e"
"3601","73.161.18.71","xPiWgEVS-StX3-Vz60tKwa68ZbYml_X6CibQ",0.20,"2021-12-26T22:38:15.672Z",327.07169888,310.84221710, 56.38137373,      0, 24.28564453,138.52673340,  5.00000000,328.70695209,345.17846581, 84.10438169,"eea15e9a-34f9-440b-8f62-eac6aee07158"
"3602","23.126.112.86","r4uIitKc-9LX8D-2cjTknKot2yO0U8caEEw8",0.20,"2021-12-27T01:29:41.243Z",303.92046469, 91.45742205, 38.30305488,      0,332.50000000,  1.23333740,  5.00000000, 44.67295810,245.07985076, 63.29496897,"2508bb2e-6b50-4edc-838c-99af22be16f4"
"3603","23.126.112.86","r4uIitKc-9LX8D-2cjTknKot2yO0U8caEEw8",0.80,"2021-12-27T01:29:15.522Z",297.36019867,401.88030251, 84.20823197,      0,319.50000000,363.23333740, 14.86606875,325.59698263,345.80089378, 64.88135902,"4e2779a9-aedf-4caa-a0ec-dfef96534080"
"3604","23.126.112.86","r4uIitKc-9LX8D-2cjTknKot2yO0U8caEEw8",0.20,"2021-12-27T01:29:22.807Z", 15.22131158, 44.59001403, 55.34230940,      0, 24.50000000, 48.23333740, 36.05551275, 70.74112916,165.65630920, 34.56921687,"817de9b8-41a9-42b2-98e8-a70e90680828"
"3605","23.126.112.86","r4uIitKc-9LX8D-2cjTknKot2yO0U8caEEw8",0.50,"2021-12-27T01:29:07.376Z", 41.23400032,488.77865923, 52.36758928,  16000,252.50000000,205.23333740, 68.44705983,252.48158884,211.60921412, 93.21391006,"861d564d-31f3-4cdd-9720-937a980843d5"
"3606","23.126.112.86","r4uIitKc-9LX8D-2cjTknKot2yO0U8caEEw8",0.20,"2021-12-27T01:28:54.852Z", 43.32835792, 26.27067406, 66.76547363,      0,291.50000000,450.23333740,  5.00000000,298.22495190,472.38773925, 76.69118884,"c3b9ce3e-820c-4dc4-983b-26192c374d0a"
"3607","23.126.112.86","r4uIitKc-9LX8D-2cjTknKot2yO0U8caEEw8",0.20,"2021-12-27T01:28:43.437Z",342.82397072,242.74295022, 26.08019498, 100000, 84.50000000,119.23333740,  5.00000000, 85.69481879,119.24932144, 71.34957960,"fb9faa9d-28b8-4974-b8db-b01fbd48f184"
"3608","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.20,"2021-12-26T22:43:18.242Z",245.63898886,354.89813238, 53.30011772,      0,221.00000000,428.28125000, 49.47726751,249.73169779,375.94182574, 85.04512583,"118b211a-35e0-4b83-8afd-9992faffe01a"
"3609","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.80,"2021-12-26T22:54:08.143Z",301.26474981,410.00382643, 56.47204534,      0,299.00000000,372.28125000, 43.96589587,339.67526662,306.04829451, 81.99362364,"16489919-d76b-44e7-86bf-d97cca760475"
"3610","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.20,"2021-12-26T22:42:09.950Z",153.18658878,223.85558403, 47.54948419,      0,226.00000000,102.28125000, 48.27007354,246.38333635, 92.99849832, 64.92259152,"1b4812f7-70f9-485b-9e8b-eea330529bae"
"3611","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.20,"2021-12-26T22:53:56.639Z",342.87932016,470.58836778, 26.53708656,   1000, 65.00000000,395.28125000, 33.61547263, 74.06499822,404.13302626, 25.10781204,"2f6ec063-5d7c-411a-a222-9bae0b54c887"
"3612","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.20,"2021-12-26T22:43:06.496Z",286.04702737,325.22826718, 27.96204871,   1000,267.00000000,156.28125000, 21.93171220,263.53415275,154.81863675, 30.97872393,"372e9034-a13e-427b-a390-ae3e9f9b870d"
"3613","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.50,"2021-12-26T22:42:27.204Z",169.39667816,469.57291630, 45.76314238,      0,168.00000000,476.28125000, 19.79898987,181.17383536,497.51719608, 22.90214051,"37c241be-88c5-4ee3-9eaa-e88faa5470d7"
"3614","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.80,"2021-12-26T22:41:54.274Z",316.45170662,438.75562228, 54.33047380,   2000,311.00000000,427.28125000, 32.01562119,336.08996572,429.61423503, 43.45823647,"3a2fd072-18b2-46d8-9830-52de60508885"
"3615","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.80,"2021-12-26T22:41:38.336Z", 62.38257060,372.96726589, 20.74185251,      0, 63.00000000,372.28125000, 28.63564213, 97.63357037,106.22730408, 63.00473846,"5ee616d5-4313-478f-a87e-b1c1f95df081"
"3616","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.50,"2021-12-26T22:40:02.348Z",308.24236166,379.25585328, 24.09297091,   1000,257.00000000,369.28125000, 40.80441153,268.88212029,372.22820124, 23.12628210,"60f880b8-a71e-4635-9699-5f5d56f341d7"
"3617","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.50,"2021-12-26T22:42:18.037Z", 46.72516777,427.74660158, 89.85526628,   1000,206.00000000,419.28125000, 27.20294102,213.39566081,426.27043190, 21.09529779,"6e7bb373-9940-41fa-aee3-05b422608a03"
"3618","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.50,"2021-12-26T22:40:25.434Z",273.25795232,457.02892390, 42.62831463,   1000,112.00000000,183.28125000, 32.55764119,114.78079047,188.66295577, 41.77685168,"8627aa37-c4a1-47fb-b0b6-369fd5bc5f08"
"3619","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.80,"2021-12-26T22:41:17.396Z",140.24930640,420.15487032, 57.56311193,  44000,157.00000000,404.28125000, 51.62363800,118.48678452,354.89971521, 94.24312172,"8bc59f1b-a766-4943-8b85-0a6c296a845f"
"3620","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.50,"2021-12-26T22:41:03.740Z", 96.75380400,308.34883728, 83.28797295,      0, 98.00000000,321.28125000, 29.73213749,105.78564033,330.73199313, 31.48317207,"a28e37c5-a878-440f-b45a-3135a798f66f"
"3621","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.20,"2021-12-26T22:53:49.286Z", 19.33029498,415.38532360, 59.52994301,      0,109.00000000,457.28125000, 45.39823785,121.71696157,477.89562315, 68.54711564,"b34bf81e-55aa-474a-81cc-6b072b15492e"
"3622","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.20,"2021-12-26T22:53:37.470Z", 86.81340206,274.97649165, 39.02187780,      0,207.00000000,282.28125000, 49.04079934,262.25465302,297.95280008, 51.89633561,"b61af13a-6227-4834-b3b2-22fffa7710f3"
"3623","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.50,"2021-12-26T22:42:38.304Z",283.64192493,298.29288618, 34.43583045,  16000,243.00000000,309.28125000, 61.09828148,306.92800537,338.12055677, 89.24604153,"c4656e22-d788-4d4a-8374-d1fdcad5636f"
"3624","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.80,"2021-12-26T22:42:56.779Z",236.82256944,455.70949369, 22.19090169,      0,237.00000000,456.28125000, 31.14482300,175.02919285, 49.71731270, 88.51193780,"d382f88a-b9e6-465b-9898-b38a5021ad58"
"3625","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.20,"2021-12-26T22:39:31.528Z", 79.32380115, 31.69139629, 63.38482367,      0,104.00000000,438.28125000, 61.40032573, 99.55442215,435.73606665, 26.90257841,"dcc38c9d-5eaa-47ec-ab70-b0b6bf31e701"
"3626","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.50,"2021-12-26T22:40:52.391Z",262.37524141,292.47755918, 74.04219611,      0,270.00000000,341.28125000, 26.47640459,273.49576508,356.27743365, 49.34092549,"e0c2feba-2ae7-4e31-88aa-a4ea1753ba87"
"3627","67.180.85.28","ryp19kFg-C3O3TwyMwDd0Sf2oSnwvYnoZlKM",0.20,"2021-12-26T22:43:26.931Z",166.90618986,128.13615106, 47.24445431,      0,138.00000000,100.28125000,305.67957079,155.19437278,114.48572003, 95.63114414,"fb1ffdfd-8ede-4aaf-8b13-ef9ce039d8a2"
"3628","185.59.221.97","vwcT2YT6-L14Gsu5NezfJ4AROypTFx6FBptw",0.80,"2021-12-26T22:40:11.901Z", 15.33687200,173.09598133, 38.95712672,  22000,  4.39996338,155.31250000, 46.40043103, 47.54618531,205.93883213, 84.74443061,"0a29a6e4-5b38-4115-99cf-9fffdd4ae378"
"3629","185.59.221.97","vwcT2YT6-L14Gsu5NezfJ4AROypTFx6FBptw",0.80,"2021-12-26T22:39:49.104Z",162.43819864,252.93631310, 99.38440785,      0,245.39996338,269.31250000, 57.48912941,314.05756828,292.21851293, 93.36011475,"46249eb9-3fde-457e-95ce-673108d79d0e"
"3630","185.59.221.97","vwcT2YT6-L14Gsu5NezfJ4AROypTFx6FBptw",0.20,"2021-12-26T22:40:03.425Z",318.22524221,396.73727175, 69.89305053,   1000,301.39996338,376.31250000, 93.03762680,299.83685446,376.71891295, 90.31870824,"708f36d8-5eb2-4bb3-94b1-c57772e5d82e"
"3631","185.59.221.97","vwcT2YT6-L14Gsu5NezfJ4AROypTFx6FBptw",0.50,"2021-12-26T22:39:07.852Z",299.11100409,282.43300122, 22.26456835,   1000,305.39996338,268.31250000, 23.76972865,304.60062053,243.03210806, 30.97253089,"9be51842-7dbb-4337-9a06-986d0554febe"
"3632","185.59.221.97","vwcT2YT6-L14Gsu5NezfJ4AROypTFx6FBptw",0.50,"2021-12-26T22:38:51.415Z",251.93533774,100.85232671, 47.91708308,   1000,297.39996338,321.31250000, 80.15609771,309.59473693,338.72014822, 81.76917587,"bd321687-cb0f-432c-9601-25d01da679fc"
"3633","185.59.221.97","vwcT2YT6-L14Gsu5NezfJ4AROypTFx6FBptw",0.80,"2021-12-26T22:39:22.171Z",303.27744853, 86.73096284, 52.41746622,      0,287.39996338, 77.31250000, 11.40175425,167.65894520,475.76690526, 96.39478938,"c2ccc09e-f41d-42e0-a60f-ed3aa5a8f013"
"3634","185.252.154.216","fsQV2FYm-gASvcgr1hhSbHk2ElbWO42rDCNM",0.20,"2021-12-26T22:40:46.147Z",264.61692932, 32.23710251, 99.40698093,      0,  2.50000000,  3.43334961, 82.13403679,  2.31890373,  2.64364810, 79.76674385,"000dd574-1dfc-4aed-b370-433c112411bc"
"3635","185.252.154.216","fsQV2FYm-gASvcgr1hhSbHk2ElbWO42rDCNM",0.80,"2021-12-26T22:41:06.476Z",158.80443868, 77.75809376, 26.18857732,      0,144.50000000, 80.43334961, 13.45362405, 77.74002271,101.25905595, 85.11860687,"17a76f78-d52c-4a90-acd1-29dd6dfd79be"
"3636","185.252.154.216","fsQV2FYm-gASvcgr1hhSbHk2ElbWO42rDCNM",0.80,"2021-12-26T22:42:10.939Z",187.42641880, 58.00726380, 44.61366512,      0,187.50000000, 68.43334961, 60.16643583,173.34711300, 96.96735573, 28.73811708,"1b86538a-41f0-4400-bf79-af758dd646d7"
"3637","185.252.154.216","fsQV2FYm-gASvcgr1hhSbHk2ElbWO42rDCNM",0.50,"2021-12-26T22:42:30.122Z",155.83996379,358.89881008, 59.58538076,      0,268.50000000,305.43334961, 90.78546139,224.80448851,323.79239420, 80.56376928,"32753e61-3ffd-4803-a956-ae12e8cdcb7a"
"3638","185.252.154.216","fsQV2FYm-gASvcgr1hhSbHk2ElbWO42rDCNM",0.20,"2021-12-26T22:42:23.460Z", 98.77565963,143.33107620, 64.18554284,   1000, 28.50000000,267.43334961, 86.26702730, 22.43278776,265.30400710, 85.83083930,"472da984-d5a4-4b0f-a115-1b62b92af1dc"
"3639","185.252.154.216","fsQV2FYm-gASvcgr1hhSbHk2ElbWO42rDCNM",0.80,"2021-12-26T22:41:54.722Z", 64.63330686,192.29662784, 74.50164365,      0, 66.50000000,190.43334961, 77.69813383, 23.71728655,160.27365140, 41.84028483,"51674c8a-892c-4366-bbad-e42fffb1bb21"
"3640","185.252.154.216","fsQV2FYm-gASvcgr1hhSbHk2ElbWO42rDCNM",0.20,"2021-12-26T22:42:56.052Z",309.55454651, 20.20249940, 90.30349243,      0,180.50000000, 42.43334961, 31.62277660,237.76798544, 35.29002226, 83.63236028,"59d628d8-eacf-434b-9b28-35631fcc365b"
"3641","185.252.154.216","fsQV2FYm-gASvcgr1hhSbHk2ElbWO42rDCNM",0.50,"2021-12-26T22:40:53.970Z",241.86429187,483.01941463, 59.91349774,   7000,345.50000000, 95.43334961, 49.47726751,351.22392490, 92.10619883, 75.01874355,"5b2e64c2-d58e-4f3c-9860-be35cef570f5"
"3642","185.252.154.216","fsQV2FYm-gASvcgr1hhSbHk2ElbWO42rDCNM",0.20,"2021-12-26T22:41:44.935Z",303.26040109,129.14952725, 84.69712080,   1000,182.50000000, 54.43334961, 86.64871609,186.28453332, 59.29309116, 85.18031073,"68873868-d196-4cde-8302-365a133266d5"
"3643","185.252.154.216","fsQV2FYm-gASvcgr1hhSbHk2ElbWO42rDCNM",0.20,"2021-12-26T22:42:41.744Z", 42.82104022,475.41812927, 93.44968990,   1000,160.50000000, 15.43334961, 80.52949770,163.10633506,  2.34245742, 80.74350383,"723e867d-764b-4ba4-ac9c-6ab1cf799e64"
"3644","185.252.154.216","fsQV2FYm-gASvcgr1hhSbHk2ElbWO42rDCNM",0.50,"2021-12-26T22:39:42.520Z",344.22285605,367.50083413, 69.15976811,      0,223.50000000,161.43334961, 70.32780389,224.61817754,159.12173947, 61.45225941,"772194eb-5af6-4c8b-a83c-bacf96b8a33d"
"3645","185.252.154.216","fsQV2FYm-gASvcgr1hhSbHk2ElbWO42rDCNM",0.50,"2021-12-26T22:40:35.613Z", 60.69425855,116.86948934, 40.75678691,   1000, 76.50000000,178.43334961, 36.12478374, 71.81809011,167.32472892, 27.12735957,"7d4925a0-9429-4e0c-a500-8860002cd7e4"
"3646","185.252.154.216","fsQV2FYm-gASvcgr1hhSbHk2ElbWO42rDCNM",0.50,"2021-12-26T22:41:21.878Z",150.99155371,349.69190604, 95.67248741,   1000, 43.50000000,276.43334961, 61.18823416, 57.20827494,287.49359241, 61.76656268,"a70cd5d9-3cda-41ec-babb-4269e2242fc6"
"3647","185.252.154.216","fsQV2FYm-gASvcgr1hhSbHk2ElbWO42rDCNM",0.80,"2021-12-26T22:42:50.803Z",161.24203122,438.67611993, 83.13755940,      0,182.50000000,438.43334961,104.99523799,255.61562660,493.83694793, 66.17660663,"d68147ff-9913-4276-89ba-c8b3948f0677"
"3648","185.252.154.216","fsQV2FYm-gASvcgr1hhSbHk2ElbWO42rDCNM",0.20,"2021-12-26T22:39:19.016Z",342.31660600,351.06797520, 96.80649659,   1000,282.50000000,442.43334961, 31.11269837,288.26093028,418.49515894, 21.86327925,"dcadf0f1-46f8-4946-9409-65c8374cb99d"
"3649","185.252.154.216","fsQV2FYm-gASvcgr1hhSbHk2ElbWO42rDCNM",0.50,"2021-12-26T22:41:35.450Z", 83.45263096,384.59587973, 34.70039310,   2000, 66.50000000,456.43334961, 30.23243292, 67.67368342,444.21075130, 41.18056598,"e11dd2df-40e4-4d26-a77c-d5c8a61347a4"
"3650","50.100.46.99","QR7akEAF-OTamHJOi7PBQzUVApo859dF3r_A",0.80,"2021-12-26T22:40:10.634Z",119.60230484,402.23397987, 89.39995338,   1000,138.50000000,398.37500000, 48.75448697,159.43192074,406.47575674, 44.20342380,"4fbcf131-6e73-4934-9508-64b351477199"
"3651","50.100.46.99","QR7akEAF-OTamHJOi7PBQzUVApo859dF3r_A",0.20,"2021-12-26T22:39:41.305Z",139.85855120,220.60623282, 43.07471440,      0, 28.50000000, 12.37500000,438.44269865,146.06970470,232.68081284, 32.77977221,"5a754301-88cc-4fd5-aeac-1d7f2da9101e"
"3652","50.100.46.99","QR7akEAF-OTamHJOi7PBQzUVApo859dF3r_A",0.80,"2021-12-26T22:39:32.089Z",266.29407263,192.42749865, 67.42675586,      0,267.50000000,223.37500000, 33.30165161,256.59867168,237.26130560, 58.82157386,"71840d33-691e-4a30-9dec-9fc43639dddf"
"3653","50.100.46.99","QR7akEAF-OTamHJOi7PBQzUVApo859dF3r_A",0.50,"2021-12-26T22:39:58.381Z",267.64367507, 81.65018106, 88.92453136,      0,226.50000000,142.37500000, 36.79673899,218.90882906,178.73178099, 62.73041153,"84567607-bfb4-4561-b38f-8c3be482f8c0"
"3654","74.71.180.168","G6XBEpGp-s2DNp3EUpUVFqE-kk5uVFlk6isM",0.50,"2021-12-26T22:38:45.468Z",187.65917837,  8.60592808, 22.14292523,      0,154.39996338, 26.31250000,  5.00000000,163.39657589,  3.95833283, 47.20462634,"139f5a3c-1f24-4eee-996a-220d2a29dad7"
"3655","74.71.180.168","G6XBEpGp-s2DNp3EUpUVFqE-kk5uVFlk6isM",0.20,"2021-12-26T22:38:23.608Z",216.27284422,304.97370867, 43.22743452,      0,165.39996338,314.31250000,  5.00000000,202.30923233,301.35736401, 81.14219432,"3552ffd9-b35d-4bdd-a351-defd77199575"
"3656","74.71.180.168","G6XBEpGp-s2DNp3EUpUVFqE-kk5uVFlk6isM",0.20,"2021-12-26T22:38:11.836Z",243.40761918,495.51363176, 35.10368423,      0,253.39996338,247.31250000,  5.00000000, 71.78842920,282.73372664, 83.24452760,"4331eb56-ef1b-4845-927a-0e94d2266ca6"
"3657","74.71.180.168","G6XBEpGp-s2DNp3EUpUVFqE-kk5uVFlk6isM",0.20,"2021-12-26T22:38:05.110Z",244.23736167,382.05928616, 40.82611724,      0,240.39996338,393.31250000,  5.00000000,269.75705332,344.41443635, 49.30308549,"4a3447f7-4745-4892-8932-ca325886861a"
"3658","74.71.180.168","G6XBEpGp-s2DNp3EUpUVFqE-kk5uVFlk6isM",0.80,"2021-12-26T22:38:54.549Z",162.50865102,476.72846143, 58.05748415,      0,119.39996338,403.31250000,  5.00000000,129.42564276,347.29954402, 43.10671470,"4e52652b-b179-4d4a-a0fb-6a7fade7432b"
"3659","74.71.180.168","G6XBEpGp-s2DNp3EUpUVFqE-kk5uVFlk6isM",0.50,"2021-12-26T22:37:53.249Z",260.07861533,139.02623728, 22.94887010,      0,240.39996338,125.31250000,  5.00000000,276.83859093,151.70137240, 33.69343606,"6841280a-3ee5-46d9-a602-4fda108e6517"
"3660","74.71.180.168","G6XBEpGp-s2DNp3EUpUVFqE-kk5uVFlk6isM",0.80,"2021-12-26T22:38:34.749Z", 74.44979926,245.76188321, 50.24301481,      0, 96.39996338,215.31250000,  5.00000000,118.75456419,165.87430871, 41.29763800,"71896ce6-063a-43de-bc85-fff6f6dfa8dd"
"3661","74.71.180.168","G6XBEpGp-s2DNp3EUpUVFqE-kk5uVFlk6isM",0.50,"2021-12-26T22:38:49.990Z",248.54477152, 68.97562526, 24.32527445,      0,228.39996338,109.31250000,  5.00000000,208.21835444,134.04296921, 87.87716132,"79021b37-3b53-40d6-a02e-92ace0806b85"
"3662","74.71.180.168","G6XBEpGp-s2DNp3EUpUVFqE-kk5uVFlk6isM",0.20,"2021-12-26T22:38:17.381Z",287.24327802,199.50564531, 45.84036938,      0,165.39996338, 24.31250000,  5.00000000,174.95512884, 24.80664255, 35.88038688,"7d09e674-8e1d-4309-8f86-c31af8408d8a"
"3663","74.71.180.168","G6XBEpGp-s2DNp3EUpUVFqE-kk5uVFlk6isM",0.20,"2021-12-26T22:39:46.308Z",249.25853647,462.46426348, 38.47858787,      0,302.39996338,433.31250000,  5.00000000,340.31230881,412.09111200, 75.42234075,"9523af63-cafc-4461-b485-cb41eb1166ed"
"3664","74.71.180.168","G6XBEpGp-s2DNp3EUpUVFqE-kk5uVFlk6isM",0.20,"2021-12-26T22:39:30.925Z",253.52059576, 37.04850558, 70.57198860,      0,201.39996338,189.71249390,  5.00000000,223.77844561,221.50910632, 63.76437634,"a3bc4518-78eb-427d-a877-16e986d81209"
"3665","74.71.180.168","G6XBEpGp-s2DNp3EUpUVFqE-kk5uVFlk6isM",0.20,"2021-12-26T22:38:40.883Z",251.87190238,396.41081791, 88.10766002,      0,119.39996338,345.31250000,  5.00000000, 79.71666431,273.68717186, 23.70961822,"a4f6ab9f-eb9d-4348-98c5-0fb61aefeb96"
"3666","74.71.180.168","G6XBEpGp-s2DNp3EUpUVFqE-kk5uVFlk6isM",0.20,"2021-12-26T22:39:38.410Z", 59.12901081,473.71644056, 64.29965393,      0,243.39996338,456.31250000,  5.00000000,251.39713274,454.50336248, 30.06507374,"ce0feb82-5329-49d1-a9f1-1e536a23d55e"
"3667","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:49:47.282Z",267.20096597,457.83028627, 73.17758214,      0,261.50000000,474.07812500,  5.00000000,258.63759176,487.88410585, 28.41766556,"00d75a7c-0b17-4b38-a5cc-6b135cafefa0"
"3668","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:49:10.347Z", 80.22143218,264.81063456, 54.42023720,      0, 73.50000000,300.07812500,  5.00000000, 44.51204266,269.01340295, 75.76847088,"04435486-e8cb-4ad1-b938-29c801bb8440"
"3669","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:47:08.949Z",224.01240887,253.15417052, 27.71337407,      0,201.50000000,279.07812500,  5.00000000,212.93948004,212.67262882, 72.61535109,"08441f38-1e89-433b-950d-815915866b1c"
"3670","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:47:54.397Z", 55.32486583, 14.37447931, 79.56631598,      0,177.50000000,284.07812500,  5.00000000,163.72762993,331.72575892, 91.32017484,"0a9030a8-469f-4130-8392-c9ab4732c66d"
"3671","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.80,"2021-12-26T22:47:20.751Z",178.55501344,427.58985534, 67.20442020,      0,221.50000000,445.07812500,  5.00000000,228.92633344,489.23302330, 60.75403014,"1082492f-2ec2-4aaa-978d-3ccb159e0104"
"3672","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:46:09.458Z",202.26202816,  8.55059497, 32.73269961,      0, 68.50000000,258.07812500, 13.45362405, 30.35936475,303.80077104, 86.28905851,"159dfbba-7b55-4e29-a61d-f20edb84b55f"
"3673","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:48:48.461Z",227.31759368, 47.69894356, 92.74758232,      0,292.50000000,366.07812500,  5.00000000,332.09787331,371.44197093, 85.01238503,"17837e67-5df0-4081-81a8-87115d6e9202"
"3674","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.80,"2021-12-26T22:48:29.865Z",295.31799967,426.32002993, 26.33530022,      0,296.50000000,391.07812500,  5.00000000,299.96375468,416.61550946, 45.72358478,"17adc17a-3f25-4663-934f-5f3583b5ab03"
"3675","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:47:33.467Z", 91.40835211, 65.71347792, 65.17213478,      0, 75.50000000,204.07812500,  5.00000000, 33.79746962,194.42644659, 98.14770606,"2ea52f2b-9ab2-4f69-b696-3100e370200a"
"3676","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:44:27.037Z",147.15517288,311.03647575, 73.74075302,      0,145.50000000,310.07812500, 70.93659140,140.49982784,134.07109226, 26.72088759,"2f764e67-d0e9-4b1f-8271-e3a8b054a87b"
"3677","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:46:55.991Z",353.68210539,339.53203254, 70.69644234,      0,314.50000000,296.07812500,  5.00000000,298.96053156,277.12350731, 28.85179759,"32801a3d-d523-4da2-94b9-30666aa9b175"
"3678","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:46:39.509Z",  1.98248214,285.98090209, 92.84418464,      0,148.50000000,404.07812500,  5.00000000,175.02844518,425.84392019, 58.43066958,"35e0060e-753a-47df-9af7-f15201756096"
"3679","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:49:03.043Z", 70.82439298,337.20965850, 43.18652713,      0,307.50000000,  2.07812500,  5.00000000,272.09236582,310.71410548, 71.64354295,"3773fb27-605d-4c03-9d4b-ef69db4461e6"
"3680","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.80,"2021-12-26T22:48:20.126Z", 13.32625695, 65.87315513, 87.67450866,      0, 35.50000000,151.07812500,  5.00000000, 48.40486145,162.99637394, 23.51892894,"3812f55e-6253-4a61-ba20-c3cdbbb95f22"
"3681","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:49:19.854Z",210.39012433,435.95097474, 97.40569615,      0,137.50000000,454.07812500,  5.00000000,224.05442455,212.46996202, 35.83985209,"3bb20278-d353-43a3-9029-65d4e394303e"
"3682","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:47:17.570Z",277.82631919,112.60519819, 72.85473945,      0,265.50000000, 99.07812500,  5.00000000,297.68199339, 89.09948166, 40.33563268,"3d7443f5-9374-4b48-86d8-1c2b463aa007"
"3683","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:48:40.427Z",216.02806802,482.32457619, 71.73384457,      0, 80.50000000,428.07812500,  5.00000000, 59.48256388,446.62673189, 90.57067281,"42d51d26-3103-4691-89d0-e894f8633144"
"3684","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:49:52.386Z",169.06888113,239.91111884, 91.17736494,      0, 60.50000000, 18.07812500,  5.00000000, 35.22194892, 11.15746176, 26.37336812,"431074f9-c364-4551-a7da-e71f3db19387"
"3685","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:46:22.359Z", 85.09851736,334.73599405, 47.08548865,      0,101.50000000,284.07812500,  7.81024968, 65.53779605,332.02252940, 54.66522209,"432449b8-c17a-4214-be76-f96847fa67cb"
"3686","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.80,"2021-12-26T22:48:26.987Z",288.94777547,306.32895217, 74.71738160,      0,281.50000000,208.07812500,  5.00000000,278.71939449,234.45670339, 69.08079315,"4365a973-3511-402c-9e22-c20d5850fb62"
"3687","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:47:38.604Z",241.36970297,443.63951726, 86.42716350,      0, 99.50000000,114.07812500,  5.00000000,105.56170958,107.87226952, 44.33089355,"4373e139-9c3c-4f41-9832-0b01eb30b9e4"
"3688","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.80,"2021-12-26T22:48:52.595Z",142.03513200,482.20625870, 39.20983707,      0,191.50000000,442.07812500,  5.00000000,259.13900090,396.08038967, 91.13040802,"43c2fbf7-8cca-4a17-b12e-f936f1f6b7b3"
"3689","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.80,"2021-12-26T22:46:16.416Z", 34.05936546,465.08051576, 92.29863058,      0,114.50000000,426.07812500,  5.00000000, 83.54027839,342.13987145, 95.77960063,"484f4bc8-8222-4296-82bc-128773b4b8f5"
"3690","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:48:43.048Z",202.67043899, 41.44803015, 20.75069929,      0,266.50000000, 64.07812500,  5.00000000,254.08068784, 31.08125528, 76.56479037,"48bd1951-6326-433b-9990-cea8709d74c9"
"3691","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:48:24.220Z", 24.01046630,109.14598383, 78.50732830,      0,267.50000000,233.07812500,  5.00000000,316.88520271,213.39759837, 66.79575041,"4aaa07bc-3af7-4b76-bccb-e35aeac8c726"
"3692","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:46:34.585Z",347.69465305,255.06437519, 96.68360840,      0,304.50000000,381.07812500,  5.00000000,276.09692687,382.58564480, 36.60695322,"4ba5bc1e-1a7a-469f-8a99-a6c3247fe079"
"3693","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:48:59.759Z",246.18706221,310.64241239, 61.46926679,      0,228.50000000,218.07812500,  5.00000000,258.75339745,307.29537544, 99.52676599,"4e525840-f1e2-4dcb-bb1f-dc49a530e97a"
"3694","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:47:36.085Z",294.79497384,320.73826620, 73.39876745,      0,210.50000000,407.07812500,  5.00000000,229.85115766,455.31801364, 92.94349424,"527946f3-7429-48ec-b5db-9f51a37977c7"
"3695","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:46:01.024Z",226.69489763,304.97389663, 64.20245793,      0,165.50000000,354.07812500,  5.00000000,164.12924860,372.09562651, 25.78036135,"59ed2497-11f9-45a1-873a-59927d56dba3"
"3696","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:49:15.409Z",289.44914230,203.19325060, 52.95311241,      0, 49.50000000,392.07812500,  5.00000000, 35.85661639,397.05838394, 51.41826437,"62185d8a-212b-4779-a454-a83919d1b2f2"
"3697","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.80,"2021-12-26T22:46:59.971Z",  4.09680215,454.78898315, 96.89213624,      0, 37.50000000,356.07812500,  5.00000000, 65.17379747,416.30683566, 75.89154564,"64ac6cf2-3fc2-4e90-ae9d-f45cc12652cf"
"3698","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:48:33.590Z",200.38563893,425.26431799, 30.85026527,      0,170.50000000,428.07812500,  5.00000000,186.37025630,425.16284805, 45.58968563,"6d53c250-416f-46f2-84cc-01d5c94ed388"
"3699","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:48:07.886Z",195.10136392,448.92146773, 40.58076918,      0,173.50000000,413.07812500,  5.00000000,188.09516052,421.86479371, 27.24431293,"709fbaa0-7fce-485d-8094-83a3bad912ea"
"3700","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:43:09.607Z", 53.88303549,290.01445899, 34.33728568,      0,236.50000000,353.07812500,  9.89949494,267.90201137,361.39777412, 45.74724427,"74f84a4f-db04-4133-86bd-1fcd1224d677"
"3701","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:47:51.249Z",157.98262218,156.54247592, 65.26022136,      0,163.50000000,155.07812500,  5.00000000,314.21895845,415.77541767, 47.13784403,"7896b0c8-e91e-4a4f-af3b-7f4abb65c31f"
"3702","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:43:40.459Z",223.50862208, 58.53386375, 92.37271666,   1000,247.50000000,336.07812500, 97.74456507,249.91544216,332.66896321, 99.49444711,"7a43f0f5-3100-4d96-b092-8865dbf123a1"
"3703","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:47:12.939Z",307.26387154,387.49376016, 51.67680725,      0,277.50000000,358.07812500,  5.00000000,276.35655321,403.58328059, 54.26609513,"7e70177e-eb29-40d7-9409-8cd64cfcdf1f"
"3704","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.80,"2021-12-26T22:47:41.858Z",225.80272564,327.62573013, 32.74884384,      0,284.50000000,250.07812500,  5.00000000,236.89947810,283.21865457, 98.00402438,"87ee5b06-a36a-4e1a-91f8-c432b1940364"
"3705","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.80,"2021-12-26T22:49:55.404Z", 71.07812678,270.91728936, 54.36444263,      0, 41.50000000,340.07812500,  5.00000000, 32.39411016,305.52264814, 52.36717043,"8e22cb58-c3e5-49c2-a667-ffdfff1f9d6c"
"3706","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:45:54.129Z",348.24820796, 88.91644181, 60.64056641,      0,306.50000000, 64.07812500,  7.81024968,289.32190823, 40.14290797, 42.05678600,"9805036a-811e-4a9f-a36a-e7a35c683cea"
"3707","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:48:02.465Z",136.54158524, 42.71212914, 41.72097603,      0, 61.50000000,242.07812500,  5.00000000, 45.96983389,284.37216946, 81.24341202,"a227d1a6-d707-4bf5-9430-e5603d2eb01b"
"3708","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:47:46.991Z", 87.88046272,211.52889207, 26.73060832,      0,111.50000000,215.07812500,  5.00000000,177.31409354,161.69759495, 97.57566307,"a7a1835f-ae3a-45b5-a831-4154490e96fa"
"3709","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:49:28.406Z",119.34166520,404.25232757, 54.83470296,      0, 21.50000000,460.07812500,  5.00000000,  4.81479686,499.71713980, 54.07447487,"a7fc7d66-9ad9-4fa8-bdac-39416b7d5619"
"3710","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:49:24.507Z", 56.86550029,380.39828016, 39.58209922,      0,212.50000000, 68.07812500,  5.00000000,220.85746854, 11.63318464, 76.90340468,"aa409ae6-f28a-4328-8b55-0db13cd3a5f8"
"3711","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.80,"2021-12-26T22:47:59.176Z",125.05947428,163.02460172, 82.51620183,      0,174.50000000,300.07812500,  5.00000000,170.56165008,262.37249561, 44.10073968,"aabff516-734b-41c3-8b7b-372d85628dce"
"3712","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.80,"2021-12-26T22:47:03.755Z",246.94636588, 65.86588671, 39.17010352,      0,235.50000000, 64.07812500,  5.00000000,319.97376592, 64.16947564, 90.92979856,"ac3723c3-bfc4-4b3f-9e42-6c3e9041fe95"
"3713","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:44:09.427Z",171.79066560,386.29487774, 81.02214295,      0,201.50000000,299.07812500, 20.59126028,196.21948973,348.06430726, 63.97722429,"c47ee10d-c436-4b6f-8c16-cf6a25555357"
"3714","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:49:41.972Z",129.55195102,297.14489286, 66.51679142,      0, 89.50000000,255.07812500,  5.00000000, 45.47324055,206.99987853, 66.42281176,"c4ea6697-927b-4c49-bd5a-28934a45f900"
"3715","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:48:57.051Z",157.58632102, 85.93509065, 66.77279342,      0,218.50000000,126.07812500,  5.00000000,196.62649504,108.63265617, 27.98881173,"c843504c-d34e-422a-aa7f-701c769064f2"
"3716","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:49:32.193Z",255.35078182,304.09991208, 82.03162659,      0, 72.50000000,430.07812500,  5.00000000, 41.71535909,439.40223959, 35.49245614,"c8d73286-3751-4cda-97aa-be6c4d640f17"
"3717","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:45:47.125Z",271.87345834,181.76400717, 45.76743639,      0,224.50000000,164.07812500,  5.09901951,315.07874930,151.39279610, 98.74460623,"ca3ae6ab-8584-4086-82b4-fe60bcca5ce5"
"3718","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:49:37.672Z",261.25111780, 83.05259388, 72.63485078,      0, 46.50000000,153.07812500,  5.00000000, 57.92903835,135.39530988, 27.46681673,"ce97ad86-cd0a-4381-a5fc-339cea2394aa"
"3719","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:44:45.349Z",133.15914437,358.10903202, 97.37145563,   3000, 25.50000000,385.07812500, 17.20465053, 63.71351859,380.83708589, 46.95896627,"d5c80c09-7446-4ca0-bc3e-bd134985ac1c"
"3720","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:46:50.753Z",100.34306808, 47.56819746, 30.62332724,      0,260.50000000,396.07812500,  5.00000000,269.21734653,370.35102242, 44.12832537,"d6f01428-6469-4cf2-80cf-b523ce65a20f"
"3721","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.20,"2021-12-26T22:48:45.226Z",178.66412892,455.96402864, 46.93100398,      0,297.50000000,134.07812500,  5.00000000,339.88236725,121.42838893, 85.71153733,"d8e20767-b7de-4110-9c98-f407b7f83517"
"3722","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.80,"2021-12-26T22:45:30.447Z",124.79903876,387.70131675, 91.86253551,      0,143.50000000,347.07812500,  5.00000000,138.07756614,365.06554420, 27.94783481,"e0123718-d2e4-4cca-ac78-0deefcb55fd2"
"3723","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:47:24.779Z",314.02373280,280.17061784, 51.32517189,      0,169.50000000,235.07812500,  5.00000000,142.88506374,215.34912153, 29.35509800,"e7588898-9a6f-4de0-bd47-6382b0c31ebe"
"3724","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:45:16.455Z", 74.25671355,453.65781545, 85.92683590,      0,192.50000000,235.07812500, 27.80287755,293.67548090,312.01792628, 95.89805363,"eb91450f-a6a3-4f5d-a51f-bb56cf91c4e3"
"3725","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.80,"2021-12-26T22:46:45.837Z", 78.00952578,368.91858344, 93.05095604,      0, 23.50000000,379.07812500,  5.00000000,  5.47751721,299.26134264, 95.24319973,"ec77499f-4da4-4dc7-80b8-de3a756da26e"
"3726","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.80,"2021-12-26T22:45:39.224Z",110.65077957,182.56416838, 82.69616604,      0,115.50000000,139.07812500,  5.00000000,133.56402548,175.47439998, 48.98541998,"f00abf6d-8848-48f6-9764-2db0003cb4ec"
"3727","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:45:03.694Z",206.71860712, 79.28275447, 85.50915345,   2000,162.50000000, 77.07812500, 11.31370850,157.82681797, 85.85472514, 24.54813342,"f481891c-ba30-4d0f-8d5a-ec61eeaf7549"
"3728","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.80,"2021-12-26T22:48:12.840Z",341.68673298,172.88227728, 29.38019682,      0,319.50000000,188.07812500,  5.00000000,268.45056130,145.38987473, 64.44001642,"f67267f0-0838-41f9-bb96-574c8c990adc"
"3729","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:47:30.618Z", 43.81583888, 59.00892825, 40.25783739,      0,338.50000000, 24.07812500,  5.00000000,312.27447717,  3.42517953, 38.07545574,"fca1d551-12e1-4a79-977e-6209791b6ac9"
"3730","24.4.40.187","8lhQbHrN-rImFbE2Uh8VZflCmoUL6FluQiCM",0.50,"2021-12-26T22:47:27.865Z", 32.76846950,440.98873052, 85.72391526,      0,105.50000000,438.07812500,  5.00000000, 94.42626034,463.25633775, 41.21930045,"fec0dc54-c677-4edf-8959-0df12f9a4571"
"3731","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.80,"2021-12-26T23:18:11.815Z", 41.64946156,412.96690188, 83.99597252,      0, 39.79998779,389.01666260, 47.63402146,156.05360415,331.26116915, 90.93805193,"052d7d2e-2c78-4c97-8fb7-c7d597335032"
"3732","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.20,"2021-12-26T23:12:43.287Z",148.41239738,467.55647912, 46.81473004,  37000,149.79998779,155.01666260, 57.28001397,126.15810750,168.69896801, 94.86018353,"133d2b59-6ee6-439e-b40f-91425cccf332"
"3733","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.80,"2021-12-26T23:19:05.386Z", 97.85344835,478.62721094, 92.53457780,      0,144.79998779,466.01666260, 21.21320344,161.78255379,486.66619353, 40.88626979,"2c3b11e7-8e06-454f-b496-f301b926ac10"
"3734","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.50,"2021-12-26T23:08:49.774Z",217.17653935,156.21094196, 91.08244446,      0,186.79998779,276.01666260, 81.56592426,157.54668691,302.63520969, 68.24760745,"2d4d6924-df58-45b6-86b1-c5b465447dc8"
"3735","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.50,"2021-12-26T23:16:45.012Z",344.59228184,397.13888148, 57.19017224,      0,286.79998779,400.01666260, 30.52867504,334.40617313,421.50151956, 85.61358730,"46cd8312-123c-425b-8931-8d7e95d9a3f0"
"3736","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.50,"2021-12-26T23:10:09.248Z",164.94330280,409.39531573, 80.27314606,  15000,174.79998779,260.01666260, 58.18075283,180.40092690,257.32993798, 86.69529823,"50f7d8bd-456b-4bf7-a261-a23033083238"
"3737","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.50,"2021-12-26T23:19:36.145Z",300.99593339,468.92577558, 22.98726438,      0,247.79998779, 36.01666260, 67.26812024,286.84087284, 15.68349556, 95.24846986,"5b6d4582-34f7-4d7a-a36d-34d7d62f0551"
"3738","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.20,"2021-12-26T23:12:05.680Z", 49.67303744,371.84344151, 50.58685664,      0,184.79998779,322.01666260, 32.44996148,192.26164335,313.04878609, 47.35009300,"6272db48-5032-4cef-a24f-e480a2185714"
"3739","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.80,"2021-12-26T23:15:51.165Z",271.96141388,171.91714045, 55.77202194,      0,281.79998779,146.01666260, 21.63330765,248.40242669,133.25773720, 52.92760342,"71d351d0-274e-4e3d-9613-db6828e5e560"
"3740","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.20,"2021-12-26T23:16:18.070Z", 71.11154069,449.94285960, 58.48716668,      0, 62.79998779,478.01666260, 16.12451550, 49.38582639,473.75457877, 21.04693103,"741b2d25-b7ca-4fe8-a826-719e7bda9c27"
"3741","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.50,"2021-12-26T23:15:29.833Z", 27.56793586,175.02692256, 51.50465442,      0, 65.79998779,201.01666260, 30.61045573, 35.01847071,222.92954136, 64.14123735,"76401fcc-bf6b-4db3-bd61-178d1e72d6fa"
"3742","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.20,"2021-12-26T23:17:25.432Z",270.88796953,383.74213711, 97.17600131,   1000,182.79998779, 83.01666260, 51.86520992,180.07815730, 71.53111130, 56.87092025,"78c6ab8d-21f8-4428-a919-daf518d5d86b"
"3743","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.20,"2021-12-26T23:13:14.711Z",134.19193586,104.47861876, 51.77113027,      0,179.79998779, 89.01666260, 42.80186912,171.14717028,134.96362396, 84.71986179,"7a2c6caf-7822-4b5a-9fe7-51d27953d971"
"3744","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.80,"2021-12-26T23:19:27.429Z",344.06290797,294.73818850, 56.80641831,      0,319.79998779,316.01666260, 25.45584412,242.98054719,304.09168521, 92.11506864,"83925722-5e7d-4730-b31b-af73ed15250a"
"3745","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.80,"2021-12-26T23:13:36.673Z",311.82142035,348.21828966, 56.25174520,  19000,307.79998779,322.01666260, 42.19004622,254.81881185,399.27312711, 81.16552383,"8a9ec0e8-18f1-482f-bde6-b8aca337536e"
"3746","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.50,"2021-12-26T23:11:33.768Z", 10.62460765, 30.90922928, 41.40150339,   1000, 64.79998779,170.01666260, 67.74215822, 91.41297856,212.43774977, 68.57721422,"a70f49d1-f79f-45ec-8f36-8b3c0a68eab5"
"3747","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.50,"2021-12-26T23:09:22.346Z",131.00547029,195.47880176, 78.40348546,  14000,179.79998779,183.01666260, 63.03173804,203.00714969,182.04184680, 89.25276929,"c02724e8-e882-429c-926a-1b2cf2141d67"
"3748","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.80,"2021-12-26T23:18:55.485Z",143.80836943,277.54323287, 75.90882880,      0,194.79998779,363.01666260, 38.18376618,231.33545169,425.64042869, 83.03925198,"c869d2ec-4401-4cc6-bd93-894843fd652a"
"3749","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.80,"2021-12-26T23:10:51.189Z",223.25585035,162.44193072, 99.65427932,   2000,237.79998779,122.01666260, 25.55386468,252.79267382,121.35734513, 39.69289412,"cb0213d0-5eea-45f2-9805-93579f81db37"
"3750","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.80,"2021-12-26T23:17:46.588Z",305.04073925,396.02942851, 70.97542044,  11000,252.79998779,390.01666260, 41.10960958,188.88494172,405.68496170, 74.77573211,"e57930eb-6d45-4f32-9535-5de2571265e7"
"3751","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.50,"2021-12-26T23:15:00.790Z",240.46661632,436.28732913, 64.00803563,      0,249.79998779,401.01666260, 49.20365840,346.49868314,395.01331569, 81.19127545,"e7022239-4166-4eba-9430-2f3b706bcf84"
"3752","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.20,"2021-12-26T23:14:08.767Z",199.58589484,205.36913835, 75.25088822,   1000, 29.79998779, 54.01666260, 27.01851217, 18.02135852, 32.99935610, 37.94436171,"edf148ef-f994-4e63-b0bb-14dd8dc6cfc1"
"3753","88.94.149.208","k8RHUf9k-QmFufTPKi2k-1In12dHf8zPcC8o",0.20,"2021-12-26T23:17:10.870Z",213.29768144,325.07373992, 21.84973549,      0, 47.79998779,134.01666260, 23.43074903, 63.19994613,146.16040347, 31.11143612,"f8ce2bbc-2dc4-4eed-b767-44a4878ba3ee"
"3754","71.193.11.66","QlqhdEve-cO3otDY27G9P2r5vd31lPdlzI0o",0.20,"2021-12-26T22:40:55.074Z",241.75534533, 57.48892812, 43.99048727,   2000,243.50000000, 63.28125000, 41.03656906,260.73452883, 29.01695238, 50.77469678,"2ef1a6a3-fc94-40bf-bbb4-6c2e807f6f52"
"3755","71.193.11.66","QlqhdEve-cO3otDY27G9P2r5vd31lPdlzI0o",0.80,"2021-12-26T22:41:29.693Z",128.97318118,150.95608869, 67.14486581,      0,125.50000000,183.28125000, 26.24880950,140.16838728,198.54291382, 45.98623539,"6133a782-97f4-4fed-a703-93db4abc2b47"
"3756","71.193.11.66","QlqhdEve-cO3otDY27G9P2r5vd31lPdlzI0o",0.50,"2021-12-26T22:41:56.699Z",319.00656429, 51.67656008, 72.27037961,      0,263.50000000, 78.28125000, 34.82814953,236.65215286, 30.83914043, 59.42725939,"6984524a-e340-4011-b6ec-4811e3853455"
"3757","71.193.11.66","QlqhdEve-cO3otDY27G9P2r5vd31lPdlzI0o",0.20,"2021-12-26T22:40:22.486Z", 57.11149094, 80.10777208, 43.48703542,      0, 67.50000000,179.28125000, 40.00000000, 17.28572929,168.22167118, 49.39337171,"7a0d06a1-4216-4d58-8988-de019a56f7bf"
"3758","71.193.11.66","QlqhdEve-cO3otDY27G9P2r5vd31lPdlzI0o",0.20,"2021-12-26T22:41:46.896Z",179.09597357,476.05008487, 54.51129159,      0, 96.50000000,347.28125000, 59.54829972, 94.70163193,432.39204524, 89.04815864,"7d86d82b-6413-4cd2-9850-fb62376f185d"
"3759","71.193.11.66","QlqhdEve-cO3otDY27G9P2r5vd31lPdlzI0o",0.20,"2021-12-26T22:42:05.452Z", 73.63626768,367.40989246, 23.65429787,      0,106.50000000,106.28125000, 62.26556030,107.12150254,187.67274325, 94.02981446,"7f392fe4-4a05-4a7d-bdd7-68150313105e"
"3760","71.193.11.66","QlqhdEve-cO3otDY27G9P2r5vd31lPdlzI0o",0.20,"2021-12-26T22:39:44.878Z",148.51418405, 50.73489555, 40.08224018,   1000,297.50000000,340.28125000, 47.80167361,295.17228165,336.08170600, 48.02980588,"b1ed234f-5ee4-41bf-9e37-3334685e7032"

